Generic Hilbert Space Fragmentation in Kogut--Susskind Lattice Gauge Theories

At the heart of quantum many-body physics lies the understanding of mechanisms that avoid quantum thermalization in an isolated system quenched far from equilibrium. A prominent example is Hilbert space fragmentation, which has recently emerged as an ergodicity-breaking mechanism in constrained spin models. Here, we show that Kogut--Susskind formulations of lattice gauge theories in $d+1$D ($d$ spatial and one temporal dimensions) give rise to Hilbert space fragmentation, and discuss possible implications for understanding continuum physics. Our findings not only prove that lattice gauge theories are a natural platform for Hilbert space fragmentation, they also serve as a guide to the conditions under which these models can be faithfully used to infer the thermalization properties of quantum chromodynamics.

==> data_upload/fig1_data.json <==
{"energies": [0.0, 1.2780730360599746, 2.502455762711082, 3.456667063908129, 3.731973990037885, 4.324627736675268, 4.60331269211426, 4.757810942198168, 5.220409548917942, 5.270847236154285, 5.470884995920675, 5.526779263035101, 5.968864075213872, 6.180878491135026, 6.514329617921573, 6.559140834052512, 6.6295923771582475, 6.752180047439348, 6.820132834919907, 6.87347021769802, 6.899067301279196, 6.9536060028046025, 7.102354887277464, 7.342155711081429, 7.646226553961137, 7.649673083544961, 7.797624844965609, 7.811002469357313, 8.027738522914028, 8.038537333168408, 8.042549815895718, 8.217577878986276, 8.275181083822828, 8.289661984424297, 8.30261537312359, 8.373016677826357, 8.48001720152436, 8.579050883967982, 8.69913855873509, 8.900576373062068, 8.90297319542203, 9.018169937531264, 9.065669850441655, 9.077813004841707, 9.138360786813893, 9.145940784930014, 9.234570603142922, 9.242285990262973, 9.36388855628514, 9.452377117197729, 9.455158973898149, 9.54928197752587, 9.62887355486992, 9.64608614885174, 9.705052969582237, 9.738776976036274, 9.762591203499744, 9.960409624880832, 9.970091673687136, 10.049985240676381, 10.121607197267425, 10.132747376881545, 10.144290040290198, 10.166016749989565, 10.337585144379313, 10.355917626812703, 10.405752843210259, 10.458432108290594, 10.480601372015515, 10.527595067046486, 10.611924166716149, 10.619224339796476, 10.771818751084826, 10.806367228822438, 10.812379465696168, 10.83911668676393, 10.855670057708915, 10.887956080252454, 10.94891978722688, 10.98555836714076, 11.009214377349728, 11.102125594605855, 11.156397837366551, 11.21511563170208, 11.257923618401865, 11.265166207512635, 11.292487504052023, 11.349229134156023, 11.440299493742872, 11.444206286311179, 11.456386648738901, 11.51362085203386, 11.520027532697563, 11.528317648214308, 11.645517820347699, 11.705497236150649, 11.717765448965423, 11.773062261807832, 11.799213365455108, 11.828221623377566, 11.865145796806857, 11.865815831535077, 11.964216336163762, 11.991458075334652, 12.050217770209105, 12.05478650986171, 12.086495828981594, 12.106250331095694, 12.110665782938192, 12.128601054967271, 12.294174166070068, 12.334450251656628, 12.35918925145573, 12.392908772640077, 12.452053357130733, 12.453430014148832, 12.457741823719966, 12.487585107437605, 12.495075441768783, 12.573090953478129, 12.582744715561297, 12.603552601445763, 12.664591331190516, 12.669194987261527, 12.763383299395166, 12.7920132900774, 12.794675482221237, 12.809200805366466, 12.838542654316406, 12.849324087252214, 12.862707919023242, 12.892749435870236, 12.894242579736176, 13.070858880661985, 13.07606932582627, 13.096200997114867, 13.12132341717512, 13.179097947503148, 13.186093795533829, 13.195503131077466, 13.19680040935317, 13.231875089267593, 13.255227653138041, 13.261464593904828, 13.278440309823097, 13.321224190626708, 13.32146633473835, 13.331563030389376, 13.406554286507454, 13.415097753137058, 13.445712740586512, 13.446112734942657, 13.475195477856957, 13.479114224589427, 13.543747649660052, 13.609248104924278, 13.665245289745924, 13.665252571536147, 13.68080544581348, 13.702201858354293, 13.729136311324305, 13.730143189563496, 13.7403875812638, 13.785885350592846, 13.795348499167684, 13.799736276132325, 13.856418711619835, 13.92055095947021, 13.950769798541348, 13.964645684545243, 13.969333614276461, 14.060345363660161, 14.064506225507415, 14.109690421626144, 14.11201251702797, 14.11750570887474, 14.12212022319267, 14.202384443350827, 14.210770211828557, 14.227978248178598, 14.2402546850012, 14.305325214335854, 14.326687194087256, 14.414605775583489, 14.418251113158469, 14.453978941685406, 14.46404858625216, 14.484081773451972, 14.496626566737937, 14.519486772751304, 14.523017380234517, 14.655931298322194, 14.682345036202177, 14.683082723468775, 14.690209401651533, 14.702331442848138, 14.715785546020413, 14.759231132391042, 14.80076879415875, 14.807393098402393, 14.86081439479426, 14.875418308162121, 14.93876463212574, 14.94106644573786, 14.970409192692141, 14.970543749610586, 14.98676949437376, 15.045997156937428, 15.047600757815335, 15.0488422049633, 15.106962997028141, 15.116938427317042, 15.117926309607576, 15.169032375962527, 15.17557067271478, 15.176145083082137, 15.182526014685667, 15.190317348987495, 15.193662600983881, 15.202777055300867, 15.205147006494535, 15.235153364650557, 15.247588882794116, 15.248006654130418, 15.29088947229529, 15.337902209519195, 15.351138150157698, 15.352469597015762, 15.384046436133943, 15.388423306862627, 15.390383179176204, 15.393978252909875, 15.436045772563297, 15.445843089602967, 15.471881934730064, 15.488344402177749, 15.53485778364168, 15.584295465474977, 15.60916530780717, 15.617331446221876, 15.625532466446508, 15.627644520721397, 15.636076446992416, 15.65944380258609, 15.66184872967876, 15.669789656082049, 15.826362295325293, 15.837674123439061, 15.864999328548947, 15.87060287470474, 15.87672523732131, 15.88176096361774, 15.941211824543736, 15.943188717430196, 15.955071259851639, 15.957020555895003, 15.966997601949053, 15.97057136810653, 16.030052853475627, 16.038625705626508, 16.07277931388395, 16.121381664985638, 16.159657489118274, 16.189216195264045, 16.239402856357785, 16.270357143264846, 16.30264247795652, 16.309107573976515, 16.317627144155402, 16.31777130133365, 16.3324252054041, 16.332753247141323, 16.380540782763045, 16.45490468340774, 16.495005608911498, 16.497703522057225, 16.543557787805778, 16.543587758325316, 16.564350731079266, 16.58067736090944, 16.600002859064215, 16.61446742036688, 16.62177766961411, 16.64472050454649, 16.66437063453229, 16.69112666041732, 16.699178480170254, 16.716870713143454, 16.743172094883157, 16.743213351739517, 16.74529663557983, 16.74761050274291, 16.788243159012108, 16.84204769322049, 16.86637091311999, 16.881400860042042, 16.893658622660904, 16.921613181380653, 16.975440285620778, 16.976266191304735, 16.977308410846284, 16.97732988945688, 16.991997670260563, 16.997242624320997, 17.002677177857738, 17.01407106160135, 17.046756638722876, 17.057360310641833, 17.066385702823148, 17.09003433697927, 17.090602403557646, 17.11976081687755, 17.124213608454063, 17.126953213129312, 17.129355231182647, 17.14557740382056, 17.157818647654217, 17.158653040688115, 17.168096277005432, 17.201444049638052, 17.242847804793666, 17.243113915431486, 17.251673788409168, 17.27578307202963, 17.282949967189865, 17.293968802357764, 17.314874512488363, 17.328256679977894, 17.353352810292147, 17.372753448170084, 17.39063709069743, 17.437881055961167, 17.458796483396043, 17.462186265213475, 17.4628626323303, 17.480399692635835, 17.557372523209352, 17.559369534509052, 17.613428450883692, 17.61421127232672, 17.629380330153687, 17.633371874791933, 17.63337238746995, 17.659584682755288, 17.66090298380714, 17.673678568782147, 17.68754850345395, 17.7038037495311, 17.74841120930112, 17.750699001291153, 17.784127830885897, 17.784649498381658, 17.85904092562723, 17.85988623155026, 17.901930550611368, 17.902967634057877, 17.930772971843716, 17.939726886167655, 17.985785495632243, 17.986002301767993, 18.034301522999638, 18.04476648293539, 18.04536935700044, 18.04813565451915, 18.070630519144714, 18.08245903154729, 18.08575893039686, 18.08746000899452, 18.09082488016069, 18.095045201970695, 18.126564589512753, 18.12760696185469, 18.137458684945706, 18.14040606228636, 18.164494948342924, 18.21247313334857, 18.23095571053182, 18.231009331886124, 18.250260957949653, 18.341379610221274, 18.345027379321305, 18.40152436987816, 18.40231525439496, 18.40599240222581, 18.41351702391944, 18.421346202935325, 18.437096907635503, 18.438294221426734, 18.446262270759497, 18.467261523646457, 18.483963229144607, 18.48427444567517, 18.485217344958265, 18.50145756145147, 18.531839127023805, 18.540200124067105, 18.55491368308631, 18.55750903088852, 18.59612278663199, 18.596720657412074, 18.603538687118593, 18.607503394535584, 18.653800925431614, 18.695402982944255, 18.736353045800293, 18.741789079354078, 18.753397887568404, 18.773547225214017, 18.780684120501157, 18.784300319263217, 18.809670095317845, 18.825266563805815, 18.842787964486863, 18.861312824616896, 18.868556548277375, 18.882066606085385, 18.882988978995275, 18.928075284136124, 18.941435085725853, 18.944158467706718, 18.95680686751297, 18.990670280068464, 18.99772761103001, 19.00009203967711, 19.00557617350946, 19.009460524791248, 19.015374196080685, 19.033197742011804, 19.040081799014178, 19.075023686002673, 19.08176870056239, 19.081768865142227, 19.119700947607765, 19.119772754435, 19.162242853064573, 19.162278246221117, 19.26687198119829, 19.27698750710039, 19.2832183860455, 19.294721490530158, 19.29587974631879, 19.311206957323268, 19.3253467581992, 19.34102403493725, 19.34435104483097, 19.391037959112847, 19.401444603285068, 19.40153264665555, 19.423434670986822, 19.42589595760213, 19.429501877118074, 19.429501879204082, 19.44225279548491, 19.44807988493173, 19.472223646583256, 19.47304596230404, 19.47435726878096, 19.480035771970925, 19.487775561057443, 19.487855215600106, 19.50511837593513, 19.50794153415215, 19.53736473764202, 19.538201004682616, 19.56010845152901, 19.562530983328177, 19.636842280089404, 19.63699986419673, 19.673589674901347, 19.677732536169827, 19.687717296621777, 19.688292966173986, 19.68976014711421, 19.702764440454402, 19.72741553785564, 19.727422708136043, 19.7863358381097, 19.79357959327975, 19.848902794078885, 19.848924958240985, 19.864157976911674, 19.86419142601221, 19.920260166635895, 19.923374002819475, 19.92508901603427, 19.93641168229579, 19.941659824767616, 19.96801663076815, 19.990943544458727, 19.991069506121814, 20.011817934420193, 20.01370952839845, 20.021568535479485, 20.021628333399963, 20.047059016597625, 20.05268177761719, 20.056810867497163, 20.124521984526236, 20.12466872722933, 20.13584402240596, 20.13607644643765, 20.214241907037565, 20.214263297857116, 20.223234146887176, 20.225922427889138, 20.253831140789977, 20.254490288823696, 20.28053311900718, 20.309932691707157, 20.320182064105524, 20.331728776985447, 20.34674390932037, 20.348891376427147, 20.353080369555684, 20.39029570625348, 20.393612495603893, 20.415873742383113, 20.416161627065478, 20.45630168884438, 20.45746696744993, 20.470008897920806, 20.471621769652426, 20.47173594051838, 20.47173841226034, 20.47323645777558, 20.47673409268682, 20.493075073135245, 20.493380880911978, 20.552743377073327, 20.598154169877187, 20.614916854124623, 20.61637287842059, 20.617682956472134, 20.63629028625903, 20.651647643535597, 20.6636752850957, 20.691856577110407, 20.70971400593427, 20.709761575564734, 20.750964494030956, 20.756450188461923, 20.757921655542514, 20.776912895600773, 20.77794271725976, 20.783234838303983, 20.788893689470576, 20.788893723265755, 20.801090447529702, 20.85515506310506, 20.855395263886614, 20.88928658027865, 20.898846378537616, 20.899313300561175, 20.899993156880413, 20.905701734312355, 20.908524516722796, 20.983746136131703, 20.98375790803371, 20.990807046989133, 20.99085437989289, 21.02485315068153, 21.025049682247232, 21.04870985560393, 21.050213181448395, 21.051230717518507, 21.056317381218143, 21.065984585239487, 21.06714100410661, 21.0786791749065, 21.08247426578474, 21.127592343905004, 21.128151579233467, 21.15356777472845, 21.153634646004722, 21.171574721596766, 21.17422570660358, 21.20858634793843, 21.209169924397536, 21.27035224941089, 21.270417728839984, 21.321569211084906, 21.323541081372746, 21.32649836099224, 21.336485829753833, 21.345206661848483, 21.349354093557427, 21.369322805099216, 21.37269124634696, 21.37281602674379, 21.391526962314952, 21.395788102551478, 21.397566299849466, 21.41349880465212, 21.41350661331422, 21.439989766940247, 21.442137470155796, 21.45155321013459, 21.47089526523031, 21.477530908774266, 21.480664993037568, 21.498193888925275, 21.498217996797848, 21.527098658674, 21.527099240777286, 21.53101085508488, 21.53199230116047, 21.616636522773288, 21.61668205958035, 21.62143342611593, 21.621436767501574, 21.63569435655282, 21.63570647975246, 21.670363290801376, 21.670383206033623, 21.676912086373765, 21.67691216052935, 21.72143270601376, 21.72143271276249, 21.74359853304381, 21.743651902566306, 21.751263325624723, 21.752406143688695, 21.78773246592714, 21.789152704814857, 21.829935831001265, 21.829935835559407, 21.830597132873386, 21.86511440383534, 21.865652337839254, 21.889236206038703, 21.898591805590858, 21.90528520733459, 21.905296923263826, 21.908565231098777, 21.91050267240325, 21.912619597595633, 21.95610991531514, 21.95616746490461, 21.957348631307827, 21.959439313117695, 21.962690449318462, 21.99175299277461, 21.99189782987983, 22.024280511401017, 22.02478639560347, 22.025650791795368, 22.02614860099863, 22.0267208900091, 22.04025338705438, 22.040279761369398, 22.042324528914367, 22.07203639484835, 22.091761357579188, 22.106467606845577, 22.115950546082768, 22.126523950042543, 22.13344893155541, 22.136858970532987, 22.193104240981878, 22.193155423678792, 22.237762414452924, 22.23801808495339, 22.260952968519717, 22.26341929616017, 22.28747782334629, 22.291765951134188, 22.29391009953217, 22.29559523668365, 22.296055684336203, 22.299939248278804, 22.331007493656216, 22.331011129871673, 22.348405746732027, 22.348593016036073, 22.43567174407401, 22.43567181240604, 22.447585693059622, 22.448224726530658, 22.460626587821164, 22.461941614455565, 22.465771181991794, 22.466466303821417, 22.475293360851733, 22.48107725278474, 22.485910628894455, 22.500996359587802, 22.511269784477545, 22.511865156394972, 22.525434123354476, 22.52597914506884, 22.532227675560097, 22.53633661638942, 22.54640548968011, 22.54694202532541, 22.556953725031477, 22.56292054949066, 22.68725648486407, 22.687452877492056, 22.699956916750136, 22.707587847566142, 22.735918997064527, 22.73735867435837, 22.749010596454603, 22.752397295280403, 22.77246597860023, 22.77247988340995, 22.790400818006887, 22.790400889106394, 22.797488841861554, 22.800660560665136, 22.804849474479983, 22.80956189393447, 22.811106980427244, 22.813700105650504, 22.82572551545823, 22.825773644307485, 22.8426239953155, 22.842940612599943, 22.856376885798518, 22.858486262395164, 22.88977695515408, 22.889777015506095, 22.924478781320687, 22.925916728873688, 22.932118300352883, 22.932121533950838, 23.067008332816332, 23.067010102541193, 23.080945814071917, 23.08094581783369, 23.13615314164041, 23.136154564533346, 23.181650880877644, 23.181655580117503, 23.194976764914223, 23.194976775549033, 23.223158666112184, 23.223163085428908, 23.24947958372987, 23.249514825058487, 23.265536443197618, 23.265540973199517, 23.272885120979545, 23.272885288732777, 23.307408995943025, 23.307409012230426, 23.35938713157663, 23.359638526223275, 23.389051229457912, 23.389053816250108, 23.411218991423624, 23.454870947790884, 23.459174846939042, 23.4608460337616, 23.46105946686938, 23.46347270483608, 23.464364216105597, 23.466323598588698, 23.472810949591356, 23.486009788918423, 23.48605551695718, 23.49540225610958, 23.559688484719658, 23.559814161820462, 23.583318849869382, 23.587715307356998, 23.587715624587304, 23.61102670367962, 23.611026741175444, 23.63451312379981, 23.63470475849898, 23.661361531678985, 23.671688634285157, 23.674468269656707, 23.677152833018244, 23.677155171071185, 23.689562863988247, 23.689563487993638, 23.690133036992595, 23.690605488219642, 23.69161747019885, 23.69334334272636, 23.695953877439432, 23.738048445293334, 23.73871047669298, 23.748828918012276, 23.749488463009243, 23.755979826257075, 23.756075559471164, 23.771759936606735, 23.772771707810787, 23.774544881214368, 23.77834352452041, 23.78045709066411, 23.783118736937368, 23.78983731972083, 23.80288548813796, 23.80395546647967, 23.80948384954229, 23.813732244918906, 23.813747549560727, 23.847548964298273, 23.867194937527596, 23.867204828594776, 23.87761920115725, 23.894697116290747, 23.894752808436525, 23.90781584966757, 23.916327414660262, 23.916535251656526, 23.940721114315703, 23.940721157055865, 23.948514924558808, 24.032247722536457, 24.032603186698058, 24.06273863846861, 24.06345359315989, 24.07384491742973, 24.074770332027622, 24.10619731155231, 24.10627393932465, 24.107758654265776, 24.107758735126602, 24.15771386167737, 24.190861965103316, 24.209613639495476, 24.22595172284585, 24.235840548472332, 24.23631807742554, 24.248929802351256, 24.24892986653336, 24.271560440858458, 24.271702224525665, 24.308502342692567, 24.308638260184008, 24.309590949580414, 24.309762379256902, 24.30976327374327, 24.31005514420456, 24.345074829693136, 24.34673990119939, 24.35076854951727, 24.350774330178222, 24.384842708519773, 24.387598683139128, 24.38862205568322, 24.389753473091016, 24.431694001861537, 24.433672989483505, 24.445724889770492, 24.445733898600718, 24.446838110108764, 24.446838189374258, 24.453753815325204, 24.45842114546554, 24.483887908557318, 24.483887963658677, 24.48657854851744, 24.48662601000559, 24.57765573128843, 24.577655756807513, 24.6024016663068, 24.602407842877106, 24.632686883644528, 24.63268688796512, 24.640410769030755, 24.640429534433352, 24.645115355887842, 24.645125064760393, 24.649997373527732, 24.649998028419947, 24.67104261029357, 24.671042655195134, 24.766372083229825, 24.766399367711223, 24.792126093256957, 24.79241852904386, 24.792964432668263, 24.793275642104028, 24.825052173367325, 24.825058412636217, 24.899418480079625, 24.899437410452485, 24.944128532419192, 24.944128537142795, 24.945582475182906, 24.94558248321636, 24.971630411852676, 24.971640606644407, 25.014543485775906, 25.014543783447802, 25.028186884589733, 25.028424644268902, 25.031033573358116, 25.031038257396006, 25.034697716440576, 25.035634111339704, 25.041553481577278, 25.044330983857922, 25.044484859346188, 25.045356989102245, 25.048410472572957, 25.050328797891446, 25.05468434685216, 25.054685182711836, 25.05816508371486, 25.05835333326111, 25.126121716621732, 25.159938308536493, 25.15994930422051, 25.197174101350996, 25.207428386507804, 25.213867020425916, 25.217954097502567, 25.218499242556994, 25.222669379053556, 25.230174555154033, 25.230255566401198, 25.237820664706295, 25.237885275877954, 25.239566059252844, 25.239662195792828, 25.252483282429385, 25.252489738845046, 25.265868238680408, 25.26586893580641, 25.265890305085748, 25.28033463209425, 25.28034692928888, 25.289208172452213, 25.28921138444235, 25.29163057815053, 25.291720118024905, 25.298737991131865, 25.298748316731515, 25.33350795136389, 25.333508265092174, 25.372840217203873, 25.386701957226677, 25.38670208568996, 25.43089983494365, 25.430967061084054, 25.430985187563497, 25.431100978442416, 25.443945637907643, 25.44405592967677, 25.445893902787734, 25.446235583177845, 25.480557043427183, 25.480695200153047, 25.483367449129677, 25.489915116317892, 25.514959692197134, 25.514961213416278, 25.548502708661502, 25.562809695404106, 25.56564628739289, 25.57871720794961, 25.57877760878204, 25.580488762042737, 25.58200202402548, 25.58232665285884, 25.59589493096907, 25.5984004966602, 25.608836891884536, 25.608881594734363, 25.623986959622446, 25.62633920899298, 25.632346954693997, 25.632975042063393, 25.63919314025423, 25.64375132544192, 25.64827661008539, 25.650892265576818, 25.70272344871852, 25.70272796977788, 25.710074439303472, 25.710115841127905, 25.793908996160333, 25.793909199738557, 25.796110984464686, 25.79614205665412, 25.824895146137234, 25.824895391626598, 25.82556440287998, 25.825564403680048, 25.85706494275632, 25.85709210810935, 25.860525326211796, 25.86052532809774, 25.87864673336849, 25.878792794057667, 25.88427929877154, 25.884279407971977, 25.950634812253075, 25.951677916826505, 25.95835869954947, 25.95835966201744, 25.972688364238966, 25.973754780512845, 26.05239555030894, 26.052395567969395, 26.092423500075085, 26.09426352017623, 26.098346190821296, 26.10182312568793, 26.124272234512233, 26.129297093099332, 26.129570168558747, 26.13746647690005, 26.138866777089603, 26.14330363119745, 26.17811090456072, 26.178110910103808, 26.22041143529371, 26.220411444797378, 26.23264658766125, 26.232646722340505, 26.2376554260746, 26.23765551337148, 26.284120096787987, 26.284400468586888, 26.29051941992094, 26.290519420358347, 26.323900898019566, 26.32390092321579, 26.334952809661456, 26.334953335055317, 26.357946014125336, 26.357946388163754, 26.393300541579485, 26.39335407945588, 26.401795550430894, 26.402736885866698, 26.41643991212925, 26.421518315008395, 26.422491023813233, 26.42424890116087, 26.42450607992768, 26.43392430828535, 26.469852625129153, 26.46996529795235, 26.475746425119436, 26.47583305347886, 26.489036818028918, 26.490242254601874, 26.490712158011913, 26.491537766290417, 26.50140024364902, 26.501589020680203, 26.506036946527413, 26.506041492780895, 26.510104983792566, 26.510104989847203, 26.527423193213853, 26.527423309648515, 26.55141373672758, 26.5537823733148, 26.553892167175768, 26.556103036402085, 26.62654817532157, 26.626548493270317, 26.644441822658333, 26.644445163623498, 26.656748472347363, 26.66677664313195, 26.667053849061265, 26.676801567802954, 26.678877475150166, 26.701408680868493, 26.75141843752597, 26.751477733453278, 26.778668090961908, 26.778669159145434, 26.780969541093526, 26.797300688671225, 26.81354275754282, 26.81355524049253, 26.817064292594182, 26.830289476597315, 26.846332234432623, 26.846373486970787, 26.84684743722399, 26.846871551069146, 26.853316340763445, 26.85331840375473, 26.85888014958837, 26.858882480024082, 26.86820838707679, 26.868208461244883, 26.869320806547954, 26.869349894353583, 26.875454479963174, 26.87593340587603, 26.92993370078588, 26.929938998022127, 26.939951259225356, 26.967544839870047, 26.96782897690081, 26.98308454557594, 26.984641850558003, 26.9867921286353, 26.986797179443986, 26.992885010211232, 27.030772718901712, 27.03077303423445, 27.044262500421176, 27.04445703367976, 27.0688555757504, 27.069056672931243, 27.069059671827052, 27.073357257546213, 27.0777340437753, 27.077735135937893, 27.143293327119228, 27.160344410506553, 27.160344568479367, 27.173582485188426, 27.173586689299526, 27.17960738645199, 27.179611087732756, 27.184715581921612, 27.184715847867807, 27.24647527287071, 27.248123081410576, 27.256372919048733, 27.257841810071533, 27.263863441000165, 27.263879192604424, 27.283075697248027, 27.2830793508524, 27.293314896568383, 27.300107143207455, 27.30013896840732, 27.327683160632372, 27.329296701035027, 27.33657240789568, 27.33657243421774, 27.353724073646262, 27.353724205412746, 27.40557351438477, 27.407058909511548, 27.44813116498457, 27.448131208524288, 27.448327515885715, 27.448327521955804, 27.51273453245899, 27.512734938454805, 27.522402148184696, 27.56800692622912, 27.568312441975895, 27.569578948711044, 27.569895849978998, 27.591264374036207, 27.591264612131432, 27.60662944377336, 27.611931528543167, 27.61193161366845, 27.625388804631694, 27.629894377059394, 27.629894444053097, 27.654833427427583, 27.654833443671485, 27.685263568163894, 27.685263576605355, 27.69781813779903, 27.69813202642352, 27.69869908575365, 27.699037733241962, 27.7331875979789, 27.733187637370037, 27.762989821326975, 27.762990088684226, 27.842281488561845, 27.842668191694777, 27.84655071589025, 27.84698724593954, 27.88908230487577, 27.8896178158662, 27.92633879815643, 27.928709464041898, 27.928711856990898, 27.932820274619694, 27.933100298343938, 27.933100317349066, 27.957513125133598, 27.957514628394744, 27.974806713681907, 27.985411426702868, 27.997284424900972, 27.997288065625, 28.013363488548695, 28.01336369463338, 28.022199663161167, 28.02220394236476, 28.05743139749663, 28.05744247649202, 28.057987460949338, 28.058019799266166, 28.064642165400798, 28.064644801391537, 28.068005802314794, 28.068005808948485, 28.11036581714831, 28.110365854584938, 28.181532733705588, 28.181532761663526, 28.205204525146392, 28.205748812142804, 28.211163827220464, 28.211316173618588, 28.2253040581904, 28.22530414425587, 28.233452557189043, 28.233452599385764, 28.24335118905887, 28.243777174171193, 28.255915215350107, 28.25591998032224, 28.264151449658897, 28.264153510138826, 28.26775919165286, 28.268057102767354, 28.26806387304455, 28.26941133947893, 28.269608406199776, 28.271671322678202, 28.28614535496046, 28.286147033838414, 28.298424465943707, 28.298578395631072, 28.31070231189598, 28.31076636583891, 28.31245354498996, 28.31248566775232, 28.31830538451225, 28.318305417170517, 28.3278486134138, 28.327848691442945, 28.3751976982655, 28.375197760692767, 28.402916114129592, 28.402944551811, 28.404027224042697, 28.4040284391009, 28.40837783157909, 28.408838103992956, 28.44745581034454, 28.44745582980107, 28.47442682849554, 28.474426828572934, 28.488924531033597, 28.488924534903628, 28.49796993788232, 28.497972162100815, 28.520086952331066, 28.52008786770067, 28.581162985390343, 28.58116301426487, 28.585064411784604, 28.587272530949758, 28.59732367603711, 28.597537685496885, 28.60167207425847, 28.601672382616087, 28.60898146239679, 28.60898674395994, 28.628837431667765, 28.62888603067708, 28.637061573034295, 28.637061763254245, 28.672971171414748, 28.672971229148327, 28.698656618948633, 28.69865688045103, 28.742817896662242, 28.742819845438774, 28.742928575071744, 28.74536155891202, 28.745386814818183, 28.75121798415888, 28.7766487611582, 28.785558257673035, 28.78961827436221, 28.800631950808402, 28.82794467960613, 28.8346445241262, 28.83733357828895, 28.84243100540849, 28.870414780185783, 28.876159868870307, 28.877311827042586, 28.882081021386597, 28.91978243279021, 28.92036222752442, 28.92190037457829, 28.92202679241149, 28.93943293639596, 28.9411039967836, 28.95641409932586, 28.958294128495, 28.967075295814983, 28.96707771111039, 28.974369466209428, 28.974371430126038, 29.01106950704144, 29.011811675093508, 29.026464856340354, 29.026470314224643, 29.029967942694267, 29.02997354599935, 29.030536194530367, 29.030536771566315, 29.109222701844963, 29.10922271551595, 29.138207476049928, 29.13821462090452, 29.174141728754172, 29.174198569664984, 29.176865689033097, 29.176914589777066, 29.248986357342687, 29.248986543139722, 29.256844002678857, 29.256844240667874, 29.28537472715088, 29.285375260510083, 29.328911863059098, 29.32893993981708, 29.329058590083118, 29.329088157353798, 29.374655099954772, 29.374655234372582, 29.439219563552125, 29.439473173669246, 29.44794256733526, 29.44794944787671, 29.45407353456477, 29.4543777614453, 29.45772021780055, 29.457774383596846, 29.46419559253933, 29.46422727359686, 29.46461586605519, 29.464644002799428, 29.47347187665231, 29.473523973288284, 29.473876355143958, 29.474980488551335, 29.504086859172524, 29.504087121651576, 29.50722290307087, 29.507222938072257, 29.52659737353262, 29.52662454510915, 29.531976190894103, 29.532011541933965, 29.539506648323943, 29.53953641408952, 29.560654843243782, 29.56065520589467, 29.564983495662013, 29.564984099338478, 29.589550060147214, 29.589638121395094, 29.60264625158729, 29.60270173249963, 29.66384306487297, 29.663843132660833, 29.68692821853153, 29.68694662460956, 29.691512804625347, 29.691512822232514, 29.69990372575738, 29.700591742602423, 29.74544396726061, 29.745443989997984, 29.75003377696733, 29.75074929399206, 29.76030249174236, 29.760738879070004, 29.7690277935773, 29.769368464969492, 29.77939234735593, 29.77960590349705, 29.793089416128314, 29.793089443933503, 29.803586713475276, 29.803586722326077, 29.819465932242114, 29.82038354284916, 29.825271705121853, 29.825271705170586, 29.837935974950916, 29.83793597569036, 29.85007588076333, 29.850075954109222, 29.867942523480416, 29.867943738255608, 29.886663530359876, 29.886663531550372, 29.899087179719857, 29.899087182871522, 29.937904793757717, 29.937904798120538, 30.057634968684177, 30.057634971655744, 30.0682344001947, 30.068234586695905, 30.068897614243646, 30.068898829560112, 30.0843928096379, 30.08439359021728, 30.089719239326598, 30.08972056846447, 30.094231317088767, 30.09423169614822, 30.12784179432611, 30.127855304220372, 30.131658517407754, 30.147559010874218, 30.14755902081234, 30.155423811823404, 30.155423862345117, 30.156322293454707, 30.15632872526584, 30.165932917201008, 30.165932919881577, 30.196262037614872, 30.19626225715342, 30.20975889524151, 30.209758948517404, 30.21139188682624, 30.211410388860358, 30.23159890080892, 30.23165910943918, 30.234613532329266, 30.23461645500257, 30.234643425010905, 30.234643512891758, 30.235535603538185, 30.2385659403915, 30.23856903382792, 30.294290066406017, 30.294290097174205, 30.366985006986088, 30.401574103413978, 30.402756221842157, 30.403403069886277, 30.410505771214282, 30.434578300095545, 30.43457830834035, 30.445457467600242, 30.44545995565136, 30.44547009977242, 30.44547423639601, 30.45727179612299, 30.46389097349177, 30.483512640951762, 30.483513294546437, 30.515230350870688, 30.515232451079722, 30.52702453736166, 30.54874920478492, 30.548753562930244, 30.55191468797231, 30.56799967611397, 30.568012229962875, 30.5711060268751, 30.571130321407715, 30.599740538451016, 30.59974053878985, 30.618709941358304, 30.618709941611645, 30.66673057357746, 30.666731093738736, 30.666755672427428, 30.66676002926748, 30.759989882721378, 30.759991990870287, 30.760343625648513, 30.760345717390155, 30.768536262878598, 30.802374675841687, 30.808621020123596, 30.834464702551333, 30.834475578851162, 30.844757314718404, 30.844768484946485, 30.85023671943015, 30.850301829855987, 30.856923529865277, 30.871709877784934, 30.871736164080758, 30.881420684702842, 30.881457880983536, 30.905439114946507, 30.905449788056274, 30.94797657686872, 30.94828998024936, 30.965809136251348, 30.965820357425002, 30.96791763299846, 30.967917634089414, 30.978021234382958, 30.981031267556624, 31.033358254604607, 31.035950765679345, 31.050695624399687, 31.053086494365992, 31.065639205532406, 31.065644426074375, 31.06869062811424, 31.06987399286585, 31.07735355475304, 31.077913279034327, 31.11753164693192, 31.11753188904851, 31.13151337417454, 31.132372918893736, 31.13259799957208, 31.133319587910595, 31.139855425731835, 31.13987728238494, 31.173893961552192, 31.173893961573828, 31.178980817287197, 31.178981614386398, 31.203949826353774, 31.203990454082113, 31.244541518692245, 31.244541518945347, 31.26292972152123, 31.262929733964913, 31.272545692986203, 31.27259423994684, 31.309552091833854, 31.309595491404995, 31.326548366354128, 31.32654889586232, 31.326895730214456, 31.32689629753863, 31.33303119743927, 31.333031199288694, 31.38181028435433, 31.381810786970888, 31.390776994708673, 31.390777198133232, 31.39984396177093, 31.39984398481465, 31.40019687680627, 31.400198476488903, 31.41238761152401, 31.412387664563393, 31.447207927369295, 31.447207932352274, 31.45724948658595, 31.457249496002877, 31.47174068064857, 31.471740734385218, 31.49345249707975, 31.493452750000397, 31.517334630312664, 31.51733463037785, 31.533091181869395, 31.533091231840043, 31.537064859696446, 31.53707598134174, 31.547033997962014, 31.547047476295663, 31.590730827024274, 31.59073083936676, 31.61170824641452, 31.611778437491584, 31.616597849893278, 31.61659785057932, 31.64576613207579, 31.645766133514023, 31.647388274993023, 31.64745359368935, 31.655526176912993, 31.655583095402264, 31.667335427907993, 31.667335428614212, 31.688184241395703, 31.68818554248344, 31.6903628296039, 31.690363215305293, 31.701435600543366, 31.701435619163107, 31.70540142890371, 31.70549231571007, 31.74693373293941, 31.746945193099346, 31.759893175821382, 31.75992330481713, 31.791180838234766, 31.791181669968243, 31.79733410244622, 31.797337802156807, 31.7997819087843, 31.799784851760652, 31.808714057503714, 31.808803264690322, 31.863311396874526, 31.86381551731159, 31.873215988506082, 31.873217955941733, 31.883429119983457, 31.88342913977595, 31.89081654741605, 31.890816677970314, 31.95518656723811, 31.95547929759456, 31.964208630050763, 31.96421106214152, 31.964474217569858, 31.964476700747397, 31.97567634203838, 31.97567634212247, 32.02997180254626, 32.03250826250008, 32.03250826278361, 32.04351942666503, 32.04782426788533, 32.04782426826574, 32.071784551325905, 32.07178455149447, 32.125846010189804, 32.125846539284346, 32.16854353697399, 32.16855136731062, 32.1750009329144, 32.17782311918448, 32.17933195347209, 32.184290017287246, 32.19079536883906, 32.19305762652201, 32.19341538633821, 32.19341541668042, 32.19411290326517, 32.19411290953815, 32.211944340906804, 32.217017977338706, 32.222747093242376, 32.223633972139865, 32.23983544925973, 32.23988014740268, 32.25012915119113, 32.250129542210445, 32.273339577561046, 32.27333959533774, 32.29709577445344, 32.2970973208275, 32.30188245698913, 32.30188246216383, 32.37465794130233, 32.37469429250392, 32.38390077312398, 32.38390131392044, 32.38398919321824, 32.38398961571153, 32.40317554175256, 32.403175564570844, 32.409775679856686, 32.409775686895095, 32.452539248361816, 32.4526511229865, 32.47132581208868, 32.47145467522438, 32.480788666162454, 32.48101148566146, 32.49012783160799, 32.4901536471835, 32.49707550182925, 32.49707550224798, 32.62425484587538, 32.62425499230863, 32.625104220363056, 32.62510435966425, 32.6533063394351, 32.65330754701193, 32.65369990086734, 32.65370120603257, 32.66474449286371, 32.66474477849427, 32.671556381043736, 32.67155952296139, 32.6726862204144, 32.672744357698484, 32.67485196310757, 32.67485216653864, 32.756297912987215, 32.75644404567523, 32.761888631833465, 32.76201392815654, 32.783242663355345, 32.783259402338906, 32.78491452390248, 32.78493272923075, 32.80278575696151, 32.80278576518582, 32.812498513917014, 32.812498665930896, 32.85540300697816, 32.85543768386423, 32.85849692434489, 32.85851949084032, 32.88741296067952, 32.88741618315621, 32.905210990846534, 32.90522025908238, 32.90708316142094, 32.90709041004137, 32.910394848373514, 32.91039506616504, 32.91661504987201, 32.91661505088024, 32.921025938098715, 32.92102843248461, 32.94485934189639, 32.94485947086833, 32.98575113001091, 32.98575115351306, 32.99010623846259, 32.99010634390211, 33.00624945301307, 33.006249453015315, 33.00680165221007, 33.00680165347289, 33.033090077422166, 33.03309007830574, 33.06939052969292, 33.06939084498612, 33.07207666512297, 33.07207719049321, 33.15991905832561, 33.15991928081509, 33.202892411352835, 33.20289242728555, 33.21181702130331, 33.21186156430988, 33.21471588292919, 33.21471588838372, 33.21579986909645, 33.215800034227044, 33.246448526933364, 33.24644873347345, 33.27383104356773, 33.273831050051605, 33.323101893343676, 33.3231479137804, 33.32317001815129, 33.323171828717776, 33.33008238724831, 33.330196997956676, 33.33234434798047, 33.332344352779565, 33.41118076435334, 33.41144632897486, 33.411470812416844, 33.41165272139753, 33.43912124210093, 33.43912124406517, 33.44111421047803, 33.44111428425829, 33.460265288781095, 33.46027036980077, 33.46830283578169, 33.46830300789049, 33.485302893138886, 33.48530664944854, 33.510490474403355, 33.51049167178072, 33.51324671940566, 33.5132996950244, 33.5191100112584, 33.53269585457265, 33.5337600489487, 33.53843693801494, 33.53843952047707, 33.552086576343086, 33.552160045111634, 33.560157899099146, 33.56061220141236, 33.56396590173018, 33.56410632204466, 33.56410670416547, 33.564356008474846, 33.579873636302466, 33.57987371603032, 33.606550911372494, 33.62132608100962, 33.66834448808185, 33.6909887557578, 33.73954722646204, 33.739547526336885, 33.82216762551661, 33.82216762616077, 33.85454309356743, 33.85461668748941, 33.85499057924586, 33.855076835182864, 33.87174399812859, 33.87316615297905, 33.874341981468774, 33.87640151940605, 33.88759587232578, 33.887596231551406, 33.88783437775726, 33.88784039231708, 33.88950921466719, 33.89083021564014, 33.891273686546135, 33.892519383539806, 33.90436077437447, 33.94925983163727, 33.94929176174478, 33.94982277451604, 33.949863614009345, 33.9980030218232, 33.99857802151035, 33.99857802154527, 34.0022565379936, 34.002844120502985, 34.002844120524564, 34.10432692155744, 34.104328542299015, 34.10921695055751, 34.109217228163196, 34.18158549320581, 34.18158549389413, 34.192869517512165, 34.19286951826412, 34.195650822806435, 34.19565082280699, 34.21255313007492, 34.21255319292287, 34.21302303357933, 34.213023096584585, 34.3227976678982, 34.32279766789851, 34.40973226307727, 34.40973234989198, 34.41088568558282, 34.41088592764648, 34.44145399261624, 34.441454641639666, 34.44209294806764, 34.44209387705028, 34.4727408541098, 34.472740864044425, 34.50477069224629, 34.50488874659726, 34.50653970824157, 34.506539708241576, 34.53206334342113, 34.53206334347111, 34.538916849185114, 34.538916849185355, 34.54982433249889, 34.549827893999975, 34.554937076937314, 34.55493801757191, 34.589150265841894, 34.589150351458365, 34.607554644700244, 34.60755464488926, 34.64068431013467, 34.64068740800704, 34.645148684893506, 34.645323512893405, 34.64532726477243, 34.646264422858366, 34.647684341204474, 34.64885658045609, 34.65239323741813, 34.65239323764396, 34.664521402084766, 34.66452217751271, 34.665124720111564, 34.66512543156925, 34.70881332093668, 34.70881423789758, 34.71098617831303, 34.71098647670986, 34.723968058195645, 34.72448415339992, 34.7357837410518, 34.73628258663331, 34.77968103805122, 34.779686068074895, 34.7800454616008, 34.78004743399274, 34.78566437472153, 34.785664409281786, 34.831623152784665, 34.83162392553961, 34.831904020314596, 34.83190484992882, 34.84992243150283, 34.849922467558464, 34.85001609856322, 34.85001613795858, 34.87161503142021, 34.87161503149406, 34.89361207155463, 34.893613100607126, 34.893737860187336, 34.89373905551024, 34.92833938599071, 34.928339411894626, 34.95067168312067, 34.95067168315475, 34.98602663292894, 34.987415690957896, 35.007913416100365, 35.00850959263768, 35.06781348483132, 35.07037894884155, 35.08469132787825, 35.08766218419468, 35.10167328203781, 35.10170006878796, 35.10205051439841, 35.1029809496104, 35.104921824320755, 35.10499428686305, 35.10577064015996, 35.105820106619454, 35.10774678798592, 35.119722311228976, 35.122163857639755, 35.122163858829104, 35.12876692374142, 35.1287669242817, 35.15297244792503, 35.16165508025705, 35.252898046465674, 35.25289982761451, 35.25928216593409, 35.25928471726674, 35.29431209151039, 35.29431209316894, 35.328964902431395, 35.32973141206295, 35.33525496231243, 35.33575705224307, 35.34851596974092, 35.34851635714101, 35.37164674602952, 35.37164674604283, 35.40268845498101, 35.402688454997744, 35.41153797632022, 35.41155111894042, 35.41967589864148, 35.419684018168695, 35.424344091245, 35.42435331279443, 35.4625660688437, 35.46256692450593, 35.47718990408036, 35.47719032147377, 35.48199653441303, 35.48503471056667, 35.486665067529, 35.48666520267404, 35.49526690680001, 35.4952841881782, 35.498988980233186, 35.50630141594464, 35.50964838245218, 35.50964987040525, 35.514569990857915, 35.51457124146521, 35.52943076917949, 35.53218858204736, 35.53218867318509, 35.53541685636492, 35.535416913712695, 35.53874013079906, 35.54003524037918, 35.54932237274773, 35.59674547308364, 35.59674547309488, 35.60565043706621, 35.60565044733878, 35.64114141893672, 35.64114603686514, 35.64316509245798, 35.64317137122092, 35.6644877392958, 35.66448927827212, 35.66518601328115, 35.665187556147764, 35.69638896396498, 35.69638901808846, 35.69706654208358, 35.69706665557393, 35.737846386340294, 35.73804056668342, 35.7395764169737, 35.73978140519545, 35.803290498265284, 35.8032906022685, 35.80379137238938, 35.80379137288853, 35.88064541506914, 35.880645494434475, 35.895506735359305, 35.895506735469596, 35.92760927935495, 35.92760927979745, 35.92848363342541, 35.92848363467396, 35.955596792225144, 35.95559679223146, 35.96422771290426, 35.96422870474761, 35.993941809731716, 35.99394742749886, 35.99562967731269, 35.995633451602465, 35.99732760329841, 35.998783636620686, 35.99910549997837, 36.00045898686259, 36.02654889184269, 36.02655668656207, 36.035239782171445, 36.03524011834856, 36.07924686243513, 36.079880680753284, 36.08949559515571, 36.08958937238938, 36.22124013983618, 36.22141761702269, 36.22150296619041, 36.22219239934196, 36.27471646004325, 36.27471727264524, 36.275674109757546, 36.275674309937465, 36.29533995054113, 36.29534026902553, 36.31534104813501, 36.315341217501384, 36.31692964291002, 36.316930125391586, 36.31873371461305, 36.318733732642706, 36.33777398257603, 36.33777421849909, 36.34526225568691, 36.34526350372197, 36.3733804138716, 36.37338095539995, 36.38861926501624, 36.388619265022186, 36.40377834216519, 36.40377913273455, 36.4142316753256, 36.41423167824099, 36.422588499595186, 36.42258849959672, 36.538279803102434, 36.53828495662101, 36.5383090820432, 36.53831423316289, 36.59765281235055, 36.59904680219328, 36.62385495408093, 36.623903104928324, 36.624766845155875, 36.62476693145277, 36.63266929082472, 36.63614188464958, 36.64533767487885, 36.64534469871928, 36.645609488625055, 36.6456095176843, 36.6878382840949, 36.68784523348105, 36.68829219391574, 36.68829559023743, 36.69211877877308, 36.692119048130834, 36.696379876420465, 36.69637999538287, 36.761711694316524, 36.761711694317086, 36.775159076116786, 36.819332874651614, 36.819332875045816, 36.82526138970054, 36.825262859498196, 36.8258148266296, 36.82581483785822, 36.83898866541256, 36.83898871715514, 36.841029070504355, 36.84102908752391, 36.849061011846295, 36.84916371161955, 36.87587390153777, 36.87621412195374, 36.876324482498646, 36.876700926363796, 36.96122362579697, 36.96122498923284, 36.96211638632644, 36.96211648569395, 36.972915694386046, 36.9729162815809, 36.97775231058838, 36.97775231059317, 36.97888876496745, 36.97895236886092, 37.09612873242032, 37.1018989380086, 37.101901943693754, 37.109636188802355, 37.132331518042875, 37.13301383418383, 37.159907911600044, 37.159907911623584, 37.16833766273107, 37.16834098754574, 37.168409779338404, 37.168412754518, 37.219776489363824, 37.21996278670837, 37.22421752024742, 37.22524152288909, 37.23513632136742, 37.23513676046677, 37.236165319474736, 37.2361667990245, 37.25210125086862, 37.25210128866628, 37.264808134828414, 37.264808667493654, 37.26637750818946, 37.26637901774652, 37.28611154129607, 37.28624182195333, 37.286252401989834, 37.286395546677674, 37.29772472882987, 37.29800740997083, 37.373163640200794, 37.37316405150943, 37.374597812818074, 37.374597965576804, 37.4062607448485, 37.422531344701085, 37.42253134470945, 37.44172702645858, 37.44173195109964, 37.44354989660565, 37.44355865959659, 37.47699376740705, 37.477008571761104, 37.48740464412322, 37.49651013689653, 37.49663989883865, 37.513805196119144, 37.61111847201831, 37.611125748388105, 37.61155973080147, 37.61156709708951, 37.6650342043155, 37.665035732380574, 37.66656898806312, 37.66657036369728, 37.692004752375105, 37.692004752377485, 37.73144669001137, 37.731446690074, 37.73177713291194, 37.73177713296756, 37.83774918736119, 37.837749187361204, 37.857457750640606, 37.8574578079206, 37.89472275118835, 37.894722751197826, 37.90149578029195, 37.901495780523526, 37.928936317255086, 37.92894076575144, 37.92917512557961, 37.92917953529416, 37.95526029409241, 37.955260294096405, 38.0443024565601, 38.04430245656011, 38.06182682176937, 38.06182872047231, 38.08685965191449, 38.08703489932742, 38.087094737467375, 38.087264288235296, 38.11297577438582, 38.112978593351194, 38.11913642662201, 38.119146298607674, 38.126001511960965, 38.12600232518952, 38.12601754448956, 38.126018395325666, 38.14812521876033, 38.1481254402192, 38.23929741227514, 38.23938023850577, 38.239814734498246, 38.23990754320753, 38.24748338664928, 38.247557356869365, 38.24792872704633, 38.24799343068613, 38.258709444317304, 38.25871047601481, 38.26553857175421, 38.265538780174495, 38.311906948123024, 38.311911094850295, 38.31204395618117, 38.31204530246644, 38.38094132849042, 38.380941328490835, 38.4399415212097, 38.439941553242136, 38.44215334444169, 38.44215477622194, 38.4570260085969, 38.457026564504964, 38.45778106088525, 38.45778160913128, 38.464560989429984, 38.464561132585494, 38.508562392032474, 38.508969270845114, 38.50976478629535, 38.510186785312, 38.53698669603708, 38.5373587690841, 38.543961296568554, 38.544347536781004, 38.59445688801479, 38.59445688831083, 38.59557308070236, 38.595573083397525, 38.59635629231676, 38.59637878264347, 38.627638709896615, 38.62763870989663, 38.67075096549161, 38.671057814323426, 38.67995839105364, 38.680665346654386, 38.71251252623203, 38.71306927014441, 38.7158554225158, 38.71807894417256, 38.77699590599375, 38.77699590610747, 38.815247176394244, 38.81525048626991, 38.819034861319864, 38.819063412286276, 38.829902577305916, 38.830019573188196, 38.8317614396775, 38.88493222939809, 38.89264978357531, 38.896080052715206, 38.8960812038404, 38.89633641431545, 38.89634595560211, 38.94095094925836, 39.00181082155856, 39.00186518982165, 39.00228801650895, 39.00231047060092, 39.05179440473836, 39.05179989505547, 39.05215199731967, 39.05215947085824, 39.063923344420466, 39.0639255655599, 39.06392933204283, 39.063931468020655, 39.09586758608367, 39.09587232307, 39.15790189152311, 39.157922413865194, 39.15792717151925, 39.15794861933311, 39.1646831578749, 39.16468356025685, 39.16673484161284, 39.16674040313914, 39.17382677411848, 39.17382681120588, 39.180956715778606, 39.18095713028343, 39.214329639513394, 39.21433305978524, 39.22419189063999, 39.22419189064002, 39.22849546607025, 39.22850325979387, 39.23022929582042, 39.230237956800465, 39.24953764687124, 39.24953817320276, 39.25370741635904, 39.25372523881474, 39.27118063171336, 39.27118063174253, 39.27147361977545, 39.271473619859016, 39.31097873752692, 39.311047905417155, 39.31143032278501, 39.3114687128961, 39.39688769105536, 39.39688769105537, 39.50471957654688, 39.504719582136055, 39.504976900292114, 39.504976905936424, 39.519709680518034, 39.51971227341727, 39.52326100038254, 39.523261029717254, 39.56397747308801, 39.564008878462985, 39.564292062639225, 39.564322821378155, 39.623426464620586, 39.62342648217959, 39.623798615489534, 39.62379861843181, 39.646267524789614, 39.64636117764045, 39.65470693067764, 39.6547079969304, 39.68353511687784, 39.68353512373143, 39.68395052085591, 39.68395053145905, 39.72509696112776, 39.725260455071805, 39.72977157203881, 39.72977157282878, 39.75490644525721, 39.75490644525763, 39.84857086184131, 39.84857280785911, 39.84875865597192, 39.848760665945115, 39.887011341560815, 39.88709902356802, 39.887099035825216, 39.88716787350864, 39.88727080530556, 39.88746163344345, 40.129123991141746, 40.12912399114175, 40.135057595587, 40.13505785241213, 40.1372418857768, 40.13724214072492, 40.142122963790875, 40.14213207134709, 40.14219496557676, 40.142203937552836, 40.15423077858407, 40.15423077858698, 40.162204959613454, 40.162205531053864, 40.16280190520876, 40.16280296168986, 40.22011044812362, 40.22042368715953, 40.260387999998585, 40.26038800000069, 40.28469722955844, 40.28469722956127, 40.294361971752565, 40.29436271070701, 40.294478424402804, 40.29447846824407, 40.29867691684802, 40.319094294139525, 40.31963203673838, 40.334847714954975, 40.336355662269085, 40.338286254244224, 40.34028805296373, 40.35372912573037, 40.35426294747722, 40.42483034724512, 40.424836520146805, 40.43183560344133, 40.431847957219276, 40.436767576481074, 40.43676757648111, 40.446217857692616, 40.44621785769298, 40.54308715889489, 40.54308715889783, 40.56385956969215, 40.56385956969953, 40.604840687240504, 40.60486848589945, 40.62209717083975, 40.62230963254755, 40.648524224309554, 40.65128635351421, 40.671827970541216, 40.67798404967559, 40.68852054725503, 40.68854057487735, 40.68871077794583, 40.68879746370126, 40.71616239737256, 40.71616239740215, 40.73537007450224, 40.73631980811079, 40.766893682096416, 40.79074060925871, 40.79074062599734, 40.79298690997057, 40.792992426140714, 40.79313093533646, 40.7931363258022, 40.809962550006745, 40.80996255062738, 40.8573116640735, 40.85874344294583, 40.858743716496434, 40.85876218184018, 40.858762481770604, 40.95923122395334, 40.95927892522405, 40.959392840281026, 40.95944688342299, 41.01868187357151, 41.018685244481816, 41.01869075607056, 41.018694318031756, 41.032425486232555, 41.032425516630504, 41.10698985669345, 41.107035170112354, 41.109392399330645, 41.10948120301844, 41.22733749311892, 41.2273390021199, 41.227582547442445, 41.22758397916721, 41.229435465938195, 41.22952197655296, 41.23042025854947, 41.230525221987705, 41.2420981064813, 41.242122343978934, 41.24385170066266, 41.24385170505405, 41.24460539500243, 41.244608240182906, 41.24704495133191, 41.24704904998944, 41.26300808344701, 41.26301217508832, 41.28146188865547, 41.28155918951518, 41.28441093902327, 41.28449699114575, 41.30644835651639, 41.30644835896537, 41.309538839408916, 41.309538863177146, 41.32158565361858, 41.32158906185533, 41.344004134440915, 41.34400651325674, 41.348203715611824, 41.34822539685568, 41.38586956791191, 41.38586956791334, 41.387851690616536, 41.38785294858625, 41.417062055985966, 41.41707141342995, 41.42287463857595, 41.422908698495256, 41.432348547409596, 41.43263513464462, 41.43280992268334, 41.432818381644275, 41.443663737112665, 41.443715486962276, 41.50527843466167, 41.50527852586828, 41.530816755152, 41.53081818070683, 41.54087840080572, 41.54094431092249, 41.60489545303693, 41.60489546108224, 41.60492528075008, 41.60492650810946, 41.62917277325347, 41.62919533978713, 41.64271578603034, 41.642739538295885, 41.644408674173796, 41.64441230459243, 41.65171555690815, 41.65171555768937, 41.65269597026061, 41.652696530006565, 42.02544983752564, 42.02544983752565, 42.072467474874244, 42.07247201733313, 42.07248395286427, 42.072488402901804, 42.10100349168639, 42.10568447046474, 42.10985238490824, 42.10985238491009, 42.1409726184791, 42.14097492289598, 42.14099968444329, 42.14100193114638, 42.21404400898971, 42.214050294509015, 42.21453958433978, 42.21454613853554, 42.225960656177854, 42.22596065748692, 42.24365889006978, 42.24365889826472, 42.24879513412637, 42.24880198638958, 42.24936512485884, 42.24937271783529, 42.27224078314737, 42.272702915783405, 42.300615040014826, 42.301143115005125, 42.32579044045151, 42.325790440451634, 42.393533050582036, 42.39353595973696, 42.393648750616876, 42.3936514185714, 42.47675356139013, 42.47675356602073, 42.47677930542021, 42.476779320123306, 42.5062048914736, 42.50633527181328, 42.506469430246355, 42.50658645292748, 42.53941390324099, 42.539414284462765, 42.558883909055126, 42.55888414540165, 42.64591335402749, 42.646064653835346, 42.65326767370743, 42.65343286358909, 42.65885685914123, 42.65917054718633, 42.725844691494835, 42.72584474545498, 42.72584502488277, 42.72584510316852, 42.81868448663365, 42.81869636238121, 42.81873474358009, 42.81874436756878, 42.83821149332336, 42.83821150252273, 42.850422802916434, 42.850422804785204, 42.863295129894375, 42.86329516093402, 42.867013774849525, 42.86704846283097, 42.867194910050266, 42.86723008537304, 42.93487297741919, 42.93487297741919, 42.99795408472412, 42.99797478326104, 43.03745541072224, 43.037485984973465, 43.04337360829623, 43.04337360890808, 43.04495057715625, 43.04495071717155, 43.05295202512416, 43.05300764295237, 43.06195039831123, 43.06195546526524, 43.06368361230232, 43.06368832977027, 43.09658632092574, 43.09658855874813, 43.09671039412344, 43.09671116324667, 43.10418496408121, 43.104185189441004, 43.12477366480692, 43.12477373576433, 43.138381236274924, 43.13870240486419, 43.14308154535876, 43.14355438428298, 43.163450342605934, 43.16440036991497, 43.16544622816891, 43.16624329166676, 43.34004651636059, 43.340050781691005, 43.34010121523634, 43.34010566983875, 43.40411210605657, 43.40412180129496, 43.40438507915564, 43.40438508949027, 43.46392614597181, 43.471363103437405, 43.48524761491733, 43.4853347989253, 43.48619483144347, 43.48646395201157, 43.51087837754576, 43.51087839123811, 43.54516526276834, 43.54516530310345, 43.55265250364839, 43.55265255868834, 43.58875833615994, 43.58878551239868, 43.65271344676519, 43.6527162598915, 43.65273921995264, 43.65274086946994, 43.71992275872542, 43.71994715405995, 43.7203215019327, 43.72033544215787, 43.7945462785016, 43.794647778715614, 43.81900505165564, 43.81900506806816, 43.822838723747445, 43.82283873922039, 43.84856342725723, 43.84968500903482, 43.85141218294437, 43.85288246002322, 43.85800695524783, 43.85883163049453, 43.86724668851113, 43.86724668851172, 43.868838043669186, 43.86883804367043, 43.90814976554438, 43.91200470057932, 43.91200470057932, 43.965513684365, 43.9656854347515, 43.98854035093618, 43.98854035135381, 44.093974891292184, 44.09397489143494, 44.20975512226806, 44.209755222940885, 44.21752315915582, 44.21752316313485, 44.25993185136403, 44.2672110891109, 44.32565424594136, 44.325654251507444, 44.35908274929486, 44.35908709517958, 44.36014641385253, 44.36016926791429, 44.39713429274152, 44.397134293173096, 44.40135099214692, 44.40135099279705, 44.42346553011957, 44.42346553011959, 44.52836253855328, 44.528362621365694, 44.528375545906016, 44.528375562594455, 44.58464570011476, 44.58464570272926, 44.585785655684106, 44.585785659750194, 44.60135279996697, 44.601354150046845, 44.60258440164253, 44.602585542718316, 44.63297045577914, 44.63297127323604, 44.67538806425311, 44.675388065317165, 44.7180884862525, 44.71808956488672, 44.745210158449346, 44.74521016798008, 44.755640557539586, 44.75564056200151, 44.887980218329, 44.887981082604234, 44.888015700721674, 44.88801654623745, 44.89603529572499, 44.89604804974645, 44.89654671834944, 44.896577804510315, 44.91019409226772, 44.91019503783031, 44.918550697047905, 44.918551762734886, 44.95613429184245, 44.956149569946575, 44.95711503189555, 44.95713038852451, 45.01878053033999, 45.01878053033999, 45.051369201960384, 45.0513692160016, 45.05137976056454, 45.05137977496486, 45.085989069101736, 45.086237624430154, 45.21512410432696, 45.215395832706974, 45.22550568279166, 45.22551248127067, 45.24623507742194, 45.24623515297791, 45.25592747596451, 45.255927515088665, 45.30374357236588, 45.30381396534231, 45.31544847211639, 45.31544847330775, 45.31821846385077, 45.31821846768602, 45.33652770014033, 45.33689061267634, 45.3446166984868, 45.34491781065026, 45.38962736698191, 45.39758754341598, 45.40475242102782, 45.40475242140535, 45.53920214172144, 45.539202141723734, 45.548994810393786, 45.54906178653797, 45.575206203497984, 45.57527769865693, 45.575610107126266, 45.57582160464264, 45.58467375806367, 45.58476881446118, 45.58920688230571, 45.58922812534894, 45.592488527366534, 45.59285024283854, 45.593965009507244, 45.59441276170666, 45.631796795518184, 45.63182187937936, 45.63182393753126, 45.63185073515795, 45.679157114390435, 45.67938686986397, 45.67980452264874, 45.68073099547442, 45.680990103867714, 45.68166842799943, 45.68572720574429, 45.685728032204054, 45.76119273732718, 45.761193593954104, 45.766445866130596, 45.76644664283552, 45.818355093544916, 45.81835509354494, 45.84937612507425, 45.849376125402664, 45.852813144523836, 45.85281314482599, 45.85766218192049, 45.85766381274959, 45.85912667534961, 45.85912711572245, 45.96288344896181, 45.96288345709808, 46.00955603615373, 46.00955728003562, 46.01210592908537, 46.01210920800527, 46.020503288636505, 46.02050446991524, 46.02405003710947, 46.02405006289415, 46.03437237715075, 46.034375047957546, 46.038136897668316, 46.038139733883135, 46.08578037807539, 46.08578038287637, 46.1703587696723, 46.170360181800696, 46.17037073128334, 46.170372141812244, 46.3050501432185, 46.30505014741948, 46.31587493352731, 46.31587494051091, 46.32219297021065, 46.32219302011905, 46.37431517966392, 46.37431520445655, 46.38231016174859, 46.382310215465736, 46.4488095881133, 46.449130064270925, 46.449154454913526, 46.44917178746158, 46.4784415039365, 46.47844150393707, 46.50988439826116, 46.51169913518055, 46.51170822124467, 46.5120500741935, 46.51205917998998, 46.656227240872866, 46.656227269986594, 46.66257093698331, 46.662571324184796, 46.76793424185571, 46.76804842015534, 46.76804932284947, 46.768159869954935, 46.844804485589904, 46.844804486188615, 46.84655743472891, 46.84655743585528, 46.878796048704274, 46.956297687269455, 46.956297688689304, 46.964573202862454, 46.96457320860644, 46.964590067867356, 46.96459006870305, 46.96689660705322, 46.96691598359149, 46.96719300879462, 46.967211301938576, 47.00643993391306, 47.00644000394041, 47.01299117055148, 47.01299117100914, 47.01991643485206, 47.02032970303274, 47.13107912377097, 47.13107912749628, 47.131137226301284, 47.13113722868153, 47.353484340829894, 47.354016167100184, 47.379106037009606, 47.37910603700962, 47.4326489875711, 47.43264939135354, 47.43265536136472, 47.43265584704086, 47.565271617475155, 47.56527212953504, 47.5655686072041, 47.56556914730522, 47.600291297710065, 47.6045333961923, 47.60826723072121, 47.60850526071801, 47.62535482618566, 47.62535511010021, 47.62545802277641, 47.6254580370139, 47.636918766696446, 47.63701861799417, 47.63708658410908, 47.63709269729148, 47.640721090234976, 47.64072653064395, 47.640740300803905, 47.64074449093457, 47.684306384451325, 47.68432628176489, 47.684540226256985, 47.684560650005636, 47.716548049797346, 47.716548102399095, 47.722861745624755, 47.722861789032564, 47.78545346242889, 47.785453462455095, 47.879910161835156, 47.879910173769005, 47.97039829274267, 47.971719314255374, 47.977758224819766, 47.98508604186412, 48.00115451240161, 48.00115452773934, 48.00123526293039, 48.0012356695178, 48.02806665908248, 48.02806666101792, 48.0299635915626, 48.029963593177364, 48.14281265761118, 48.14281267377095, 48.143107841468556, 48.14310784929145, 48.35460052017862, 48.35460075289034, 48.357445539011614, 48.35744565689241, 48.46293999216075, 48.46294009357664, 48.46338226072601, 48.46338255441456, 48.46472747848667, 48.46472748727373, 48.46530095805429, 48.46530096891112, 48.501579492385595, 48.50865244693847, 48.527772409354604, 48.527776216000106, 48.56128767881459, 48.56128798893643, 48.561904855471454, 48.561905605244064, 48.58933542572448, 48.5893354257245, 48.77294877375079, 48.772955765712766, 48.77750615452383, 48.77751528634909, 48.777879276651475, 48.82974592561028, 48.83633708049192, 48.83825651208969, 48.83884680963191, 48.88840917655078, 48.895926038822076, 48.898337709694324, 48.90173270157855, 48.90193409664086, 48.92132426930598, 48.92132456269886, 48.94104691337918, 48.94104921986991, 48.94109071704087, 48.941094637803594, 48.94289971290798, 48.94289971296224, 48.96697670948856, 48.967017464385385, 48.96742885008304, 48.96745180367269, 49.01284489390505, 49.01285040394791, 49.01557232795279, 49.01557577824064, 49.12740038299111, 49.12740038299115, 49.162719831890115, 49.162719831890115, 49.191658651028426, 49.19165865102847, 49.212724520922116, 49.21272644919479, 49.21746973017993, 49.217472989181005, 49.392281216703154, 49.39228121702771, 49.39255478259773, 49.3925547830942, 49.39486177468121, 49.394867336782504, 49.394897157335045, 49.3949004678137, 49.39502530012189, 49.39502760159646, 49.442268573460886, 49.442282855969026, 49.448589173420714, 49.44860341847778, 49.49863496760717, 49.498635567592665, 49.58512071199886, 49.585120712005114, 49.61917066330937, 49.61917087902169, 49.712533536155156, 49.71253394313503, 49.71265688551878, 49.712657299254474, 49.77603763079079, 49.7760698185403, 49.81210527046542, 49.812142850383395, 49.8290848750925, 49.82908487652328, 49.83038995165019, 49.83038995337641, 49.92396852522714, 49.92396852530201, 49.944164755867455, 49.94416500247136, 49.962449147767494, 49.96244938132352, 50.13192112881727, 50.20442109783407, 50.20442567261261, 50.204426274547835, 50.20443030744307, 50.262345138745914, 50.26234560649344, 50.26247476345156, 50.26247493349826, 50.358508537655034, 50.35850853766884, 50.421585821122676, 50.42159395089956, 50.42159878939604, 50.42160693432802, 50.425884588071135, 50.42591802007366, 50.45518065506111, 50.476202294864535, 50.54645185308066, 50.546555663105366, 50.54657398802483, 50.546748893449255, 50.56322745754903, 50.56331991613232, 50.56462721930329, 50.564719123100936, 50.578010240037344, 50.57824013786882, 50.582582828762334, 50.58276649589173, 50.59648786805654, 50.596488025874585, 50.596488059950836, 50.59648821646763, 50.66146463833703, 50.66146463870488, 50.72126309049578, 50.7214313081701, 50.72174431696709, 50.721926616012595, 50.72612749553846, 50.72614142645779, 50.726618629930755, 50.726620162337184, 50.72690090685104, 50.726900970765655, 50.79968406943259, 50.84793086520749, 50.84793109405974, 50.848113970706784, 50.84811419519157, 50.990463953741816, 50.99046437959842, 50.990743009466435, 50.990743530091414, 51.10333971671519, 51.103341871853615, 51.103345982698386, 51.10334701246907, 51.21464902159141, 51.2146490215985, 51.25094906780997, 51.25094906786236, 51.321807628233586, 51.32182393345813, 51.347691892954074, 51.3477052038358, 51.370842642802415, 51.37087224066037, 51.370908596111505, 51.37091023491464, 51.371330835304775, 51.371358092753404, 51.37294441208657, 51.3729445088502, 51.53292242061084, 51.53292253416355, 51.59728941396263, 51.597289461721616, 51.68334782516217, 51.683347826041704, 51.68716124147633, 51.68716124386445, 51.786737127463944, 51.78673733149172, 51.78681629604505, 51.78681862114089, 51.82202589811688, 51.82202589817722, 51.94161614329737, 51.9416171784462, 51.94163925274316, 51.941639733959754, 51.977780327797156, 51.97778239666571, 51.97778324724859, 51.97778531368783, 52.051836814751766, 52.051852436986394, 52.05185608567064, 52.05187167089708, 52.063712334165764, 52.06382672085378, 52.06819762921588, 52.068448258042636, 52.10361604151034, 52.10361604202796, 52.15373483475176, 52.15373483475263, 52.21383117088686, 52.21383118174946, 52.30378223983518, 52.30378249414527, 52.30473334001574, 52.30473359654726, 52.37549595705018, 52.375498516467786, 52.37551431768973, 52.375516872205644, 52.42584823429241, 52.425849779378, 52.42586554254502, 52.42586708800547, 52.44196491889613, 52.44196491894861, 52.46478415139685, 52.46478415142289, 52.4920976523545, 52.492097652363256, 52.589571246588164, 52.589571522586006, 52.63277350035483, 52.63277350047399, 52.63336036920755, 52.63336036949339, 52.733996583670255, 52.73399769884561, 52.75813593501012, 52.75813593501014, 52.94624946113103, 52.946249506414865, 52.99458907687691, 52.994594138536044, 52.99475543233187, 52.994783021144855, 53.157934615155916, 53.157934615634055, 53.15999836830916, 53.15999837276999, 53.51163863913209, 53.51163863969842, 53.650303918900924, 53.67344214814765, 53.67344215754789, 53.67690401381349, 53.676904019217936, 53.68752441360613, 53.68839881507284, 53.69137847251254, 53.69366250321416, 53.70151927567931, 53.75517816654509, 53.75517816900463, 53.75749219448708, 53.75749220794204, 53.761150722568516, 53.76115075479697, 53.761165424919284, 53.76116547279904, 53.78009227301572, 53.78009250746717, 53.78009452090217, 53.78009475607205, 53.80566259828425, 53.84745650911256, 53.84745655342944, 53.8907143674806, 53.89071504853854, 53.89071652589038, 53.890717199760026, 54.02053322140698, 54.02282393115652, 54.02571450741531, 54.026706726305605, 54.059554533724516, 54.05956720522426, 54.063033462942, 54.063042992292985, 54.09170286274554, 54.09170287464325, 54.101899504075156, 54.10195327686237, 54.10257336356361, 54.102624999493244, 54.11657433522597, 54.116574335701316, 54.18865828872812, 54.188658326964976, 54.27539487983604, 54.275394879857195, 54.290839236186414, 54.29084502879345, 54.29089178492221, 54.29090217671596, 54.305515934059024, 54.305515937014306, 54.40706191409829, 54.40708906252878, 54.47120458912675, 54.47120458954404, 54.82437628183528, 54.824376281835285, 54.932621182626725, 55.11848031628867, 55.141935155081484, 55.14275292476057, 55.147162946075845, 55.147545729147396, 55.15796167814662, 55.158286314130315, 55.316955290205264, 55.316955660247366, 55.31703141814582, 55.31703187145357, 55.43357084543188, 55.43357085014078, 55.45582205195119, 55.45582205537789, 55.46218994709387, 55.4621899483952, 55.5149191362771, 55.51522113936674, 55.515676719664086, 55.51593765925376, 55.51595796547765, 55.5160415663739, 55.518124717202646, 55.52084148978282, 55.52111142203626, 55.52181612365154, 55.52254834666545, 55.52643196868665, 55.56691097832372, 55.566911272954265, 55.5670787172966, 55.56708020927335, 55.6361119138864, 55.63611198434439, 55.6554335375745, 55.65543433991643, 55.655666680036134, 55.655667497741426, 55.762685596904184, 55.762685801277925, 55.868823173025355, 55.86882448424972, 55.86882468417026, 55.86882601125295, 55.89358216900838, 55.89408328233279, 55.89863864520331, 55.89866473180869, 55.93537870377075, 55.935378703777644, 55.93562289903695, 55.935622899047644, 56.02735418847695, 56.02736104682085, 56.07034685680376, 56.07034687081382, 56.072214624786454, 56.07222073362975, 56.082767679501195, 56.08276771830775, 56.270676685441934, 56.270676685550576, 56.271219953067195, 56.27121995317662, 56.557875501717334, 56.55787550201932, 56.55792335106429, 56.557923351546656, 56.70550242083159, 56.70550242394286, 56.73184930916111, 56.73184930916859, 56.778076727233156, 56.77809434761631, 56.832577422298854, 56.832577692507336, 56.83279965465689, 56.83279991913921, 56.89855013724112, 56.89855015343063, 57.052174182766855, 57.052174213106916, 57.05219342104752, 57.05219393853282, 57.219589381268406, 57.21993396202922, 57.26864512351313, 57.26864512560627, 57.271540375195094, 57.27154037583064, 57.280093442978654, 57.280439599434295, 57.32857386180456, 57.328573871316564, 57.33117115012549, 57.33117115946527, 57.341871765469946, 57.34187828816984, 57.52239155233663, 57.52239155249842, 57.52321311382305, 57.52321317281994, 57.71116969678985, 57.71116985488871, 57.71159971424501, 57.71159987057888, 57.796521182706364, 57.79652118291107, 58.072306710001094, 58.072306710025785, 58.07272278080725, 58.07272278093457, 58.14212043762501, 58.14212071262913, 58.1429577317201, 58.14295806401952, 58.228096175477226, 58.22809619999943, 58.245283702779886, 58.24528372559746, 58.36217012745337, 58.36217012745339, 58.43101002483199, 58.43101002485827, 58.4475956611692, 58.447595661187336, 58.6707856182323, 58.67078563897091, 58.67852739585846, 58.67853032895488, 58.67856126538697, 58.67856152192102, 58.744175299055605, 58.74417530601158, 58.781817660559575, 58.78181767002712, 58.794718010165205, 58.79471801848151, 58.9116380394051, 58.91163808741737, 58.9227165488705, 58.922716598499136, 58.986049283030724, 58.98604928670041, 58.98606608589014, 58.98606610008803, 59.01534629627646, 59.01535055342653, 59.01536260606075, 59.01536390570078, 59.29914869415676, 59.29914869415684, 59.51998060727579, 59.519980608396565, 59.51998717627447, 59.51998717735022, 59.61735022941703, 59.61735023011843, 59.61758752446698, 59.61758752557381, 59.7197629241088, 59.719769042477786, 59.719789604398876, 59.71979573064094, 59.9486702350039, 59.94867026314339, 59.956694067209284, 59.956694090171005, 60.059577371208825, 60.05957776134479, 60.06183723992709, 60.06183756268329, 60.09363616199556, 60.09363627220001, 60.09365027209639, 60.09365038240499, 60.235617043018365, 60.235617043119895, 60.45824490738838, 60.459131424346346, 60.45913182641721, 60.459132215432895, 60.45913222666871, 60.488410357529304, 60.49158164356428, 60.51991054802758, 60.842196092404095, 60.845430863016155, 60.87203768270358, 60.87203768288117, 60.872039428482815, 60.87203942869714, 61.21144590922264, 61.37605623575736, 61.37605624306855, 61.3762077216064, 61.376207727920985, 61.42668249088226, 61.426682490883515, 61.459026470638605, 61.459048647276425, 61.50379311394404, 61.50381933603834, 61.72249622704654, 61.722496227087625, 61.89973057346383, 61.89973064551117, 61.899732189225126, 61.899732261221196, 61.96104537553508, 61.9610453755358, 62.00638854718344, 62.00638854765023, 62.00656886659642, 62.00656887227165, 62.195571884248324, 62.195588242280934, 62.19667529415946, 62.196770608966645, 62.26503171231154, 62.26503197685187, 62.26503280336317, 62.26503306869122, 62.28379055284955, 62.283790738623395, 62.28480595567239, 62.28480726098452, 62.30178435504192, 62.30260427646538, 62.47788489931025, 62.478195409887036, 62.784283524370224, 62.784283524428986, 62.85088192056871, 62.85088399866473, 62.855140462237614, 62.85514046305072, 62.89843929016887, 62.89845005546039, 62.96833255872201, 62.968341738145575, 63.35513136647687, 63.35513136653016, 63.38635492527075, 63.386354929979554, 63.38635985584989, 63.38635986049795, 63.53303300887552, 63.53303300887584, 63.69573027645106, 63.69573027905934, 63.75034156192203, 63.75034175176182, 63.75034387646076, 63.75034406637696, 63.9340203103949, 63.93568632865896, 64.16843278806867, 64.16843278811386, 64.16875692708552, 64.16875692711497, 64.29645663252464, 64.29807113506219, 64.298163819828, 65.01294480628155, 65.01294482850804, 65.01295584896614, 65.01295587119263, 65.33201529020762, 65.33201529025999, 65.34554315381762, 65.34554368439163, 65.34554658100879, 65.34554711192291, 65.3915858893074, 65.3915875381944, 65.39159569965018, 65.39159734921238, 65.60070350927643, 65.60070350956279, 65.71646286348768, 65.71646505508296, 65.7164669017656, 65.71646909514453, 65.77371072111418, 65.77469565909544, 65.77469571589054, 66.13052410303152, 66.1305241030683, 66.13095787732911, 66.13095787736579, 66.81727997817715, 66.81998694770606, 66.85822646618672, 66.85822654322878, 66.96239671484118, 66.96239671484138, 67.16900209517863, 67.16906556378021, 67.29573464033493, 67.29573464113474, 67.38224580964238, 67.52742286427782, 67.89901763564477, 67.89901763564484, 67.9321893622954, 67.93218936293526, 68.49205100417532, 68.49205100870914, 68.49311585850079, 68.49311586301586, 68.71880515421172, 68.7653391061642, 68.88158274669354, 68.88180056390478, 68.8823667292149, 68.88258495230701, 68.99887799491998, 68.99887829853157, 68.99887849177614, 68.99887879654811, 69.47615870179358, 69.47615870434896, 69.47628442004196, 69.47628442259642, 69.64872865428657, 69.6487321013003, 70.0330060406996, 70.03300604070972, 70.36077538450664, 70.37667437001147, 70.55360279080992, 70.55360279080993, 70.72857634115087, 70.72857634192299, 71.10183548293438, 71.10184718652116, 71.29641501531879, 71.29641510584177, 71.81900879218833, 71.81902418858415, 71.87054494801832, 71.87054496635342, 73.42726972163854, 73.46261538690854, 73.74376785668574, 73.82043416309241, 73.84964146893381, 73.85286213505827, 74.02006839325105, 74.02006839331888, 74.02030071142812, 74.02030071150674, 74.20996649240598, 74.20996649269138, 75.54258684705, 75.5425868470615, 75.63987540210788, 75.63994219710827, 75.63994452401302, 76.64017909794957, 77.17302901548797, 77.17302901548857, 77.90115174283189, 77.90259508522499, 77.9032930958241, 78.1092993729247, 78.10929937292512, 78.2600193657828, 78.26190818433251, 78.45427945195033, 78.4542836004447, 79.87923921596546, 79.90510569871242, 79.90510604968516, 80.24867985438361, 80.24867985478345, 80.53030899135808, 80.75774939142768, 80.7577493914338, 80.9704089256536, 80.97074341257856, 84.42753820660872, 84.42753820902662, 86.14374715746501, 86.17323345023244, 87.06530521678226, 87.06530690813743, 87.76165888686343, 87.78292337263035, 90.12418688477779, 90.1241877288374, 95.67671056016572, 95.67785753849027, 96.02961224892395, 97.28540759150674, 97.28563518291102, 105.88557793254212, 105.91304568417496, 116.12177106171984], "P3 Expectation": [0.006597539029426997, 0.025147215740313252, 0.060387010486908435, 0.03397265041866433, 0.12113564122702417, 0.022855075510252114, 0.12289122808516117, 0.1846574414710743, 0.1389599810971377, 0.06738614947385926, 0.04028898299728485, 0.04345712092462717, 0.26692503502765896, 0.15030080280615568, 0.14094376841130368, 0.15862701545209607, 0.08425271531187697, 0.2039480452017387, 0.14870401233044672, 0.09543590394179044, 0.0654031269015172, 0.17394869574071964, 0.2654341364188159, 0.17702335508768957, 0.691750868891922, 0.690653946580178, 0.2544027204018858, 0.20014739450861027, 0.18690979955577638, 0.28306483486928113, 0.2156514390440442, 0.23982044040063943, 0.07497031127221157, 0.17495438822826084, 0.20287135468332843, 0.13298896341085523, 0.21884682108761697, 0.29092711312725306, 0.19868843169835967, 0.3010420736709262, 0.2719870729862109, 0.5556015580726559, 0.30617378634259823, 0.10671169401016209, 0.36442510793622274, 0.5563101878611447, 0.15409291713643192, 0.32973747230296024, 0.29934080986466904, 0.7807062961935988, 0.780288072243946, 0.36561262892971585, 0.20416531638641167, 0.3266656008258757, 0.24431993320941933, 0.7057762539081088, 0.6789155244642471, 0.32511647153423495, 0.2275983474131144, 0.1857726718078423, 0.2179922105539522, 0.24736723484209627, 0.4705783672617005, 0.23096923334834063, 0.17008752838912408, 0.2263890433122085, 0.38412571745052404, 0.6643098541644291, 0.20132511547969292, 0.6696961294656097, 0.2740103342428433, 0.31652675967935, 0.3748463962785263, 0.8115993768399699, 0.8206627290738693, 0.2964569365076154, 0.66548650874205, 0.40123503402728544, 0.7662240615450541, 0.27044174018165384, 0.5605244122183095, 0.6009949970771956, 0.770996557531718, 0.3902581902634298, 0.47603157727257195, 0.24764399055287892, 0.26580325697565593, 0.4737645584104217, 0.6852850638076513, 0.7212671385858015, 0.3691965189640294, 0.31571828140008934, 0.6992725356315065, 0.2377652281459557, 0.5615682135136594, 0.5358468345250527, 0.7337202408376984, 0.5228313965558745, 0.40761051871625587, 0.5757800277046997, 0.18620542517113278, 0.19155834403837843, 0.5242012654483899, 0.22452953686771127, 0.8040399683367955, 0.634636950007727, 0.45326628840778804, 0.8469010726808528, 0.6410835155736945, 0.5497145030581041, 0.7978170148579742, 0.7359947568184854, 0.3151364504814957, 0.39083885014518466, 0.30478735370343935, 0.3708461351695542, 0.3803951349074965, 0.6642588408068526, 0.7336809783398098, 0.3283431062999592, 0.5108811829304605, 0.47566283517924085, 0.47246245588837227, 0.29533480487792957, 0.6971244398130746, 0.7418838003349293, 0.8224205252264156, 0.8661368765038939, 0.5541211895033875, 0.892420068876893, 0.39821295432267445, 0.4336676563461478, 0.7301372842275211, 0.6097091796897481, 0.39083586858494496, 0.8453346778945783, 0.8846026228140768, 0.6606257719400295, 0.8431816390178587, 0.41015075321259176, 0.8290259412439683, 0.539190759426659, 0.37181741369244586, 0.2868606242089211, 0.26135805197531103, 0.2972757002193653, 0.2953666070682335, 0.4493826287434785, 0.6405500187254755, 0.349087226126224, 0.9607894373365792, 0.9599838329526093, 0.8038500193259708, 0.7523333879739126, 0.7832200836714722, 0.3786742466624772, 0.2872559570666109, 0.28725179321678196, 0.7188113047215325, 0.6340504648485178, 0.28783144274233996, 0.9289999401036927, 0.8918863643186907, 0.435704093363304, 0.8739375249580592, 0.8674845985994228, 0.7178405765592534, 0.870667510712643, 0.5307200535625526, 0.26003480823103325, 0.3582748051555432, 0.5445619432741086, 0.5352814436871831, 0.8938929491686894, 1.0181551416022578, 0.9790095641427476, 0.8902448932896683, 0.8263518837827848, 0.918330438026721, 0.522986310046718, 0.2732325901910199, 0.6675234379157565, 0.7615368233163694, 0.7687145661818287, 0.548021065464341, 0.9072878992684624, 0.6805584517523208, 0.925091786260642, 0.8862116736517335, 0.8751262356005236, 0.5223808764646177, 0.28457776471761853, 0.4989859308260108, 0.47798403333855727, 0.6784809915474413, 0.4335008597231885, 0.5619893857702777, 0.743105095590922, 1.008130053325854, 0.9846655504940034, 1.033346111491502, 0.9187140053475189, 0.7975647361521015, 0.8102771996887048, 0.3902806777603775, 0.38612368258460494, 0.3562973966366775, 0.377439251168269, 0.907840998150186, 0.9225133470550216, 0.8115955195594444, 0.8951631069322312, 0.8816899494833177, 0.35133333099260705, 0.3866527495714042, 0.38459147213172973, 0.8124834979412651, 0.8973764203716614, 0.8746697993624006, 0.9125150022650507, 0.9552655949904941, 0.6262814287970245, 0.6626305868193803, 0.8343941352049881, 0.6324360659507048, 0.7313438067189505, 0.8878134975060327, 0.6771520685450589, 0.670508561511915, 0.39299010246497057, 0.504514425016988, 0.42425931312567233, 0.8698757644993909, 0.8526126172991336, 0.9181031730308464, 0.7512588274597396, 0.8903038578358468, 0.6427202046672872, 0.5881183051117642, 0.7609841068172778, 0.482223719344453, 0.3286143860822273, 0.7652756371958511, 0.706745192859724, 0.7092561431267073, 0.555689491789446, 0.43974630053710556, 0.5467520645087919, 0.8312186943155497, 0.5064484567614045, 0.7736473352829621, 1.0173370753754531, 0.8873495763388266, 0.7770925388736493, 0.42469360562542824, 0.525685549617082, 0.9131660693847142, 0.9101197641016626, 0.7569772531438378, 0.9325254406101665, 0.898852701742058, 0.926974451173907, 0.29214322112251256, 0.31620259849984755, 0.8648315402065958, 0.9110121289748598, 0.5259260600152461, 0.5671970061257975, 0.8703229150848155, 0.8611499887241121, 0.8806665351569707, 0.8917407667513714, 0.9924453078399416, 0.79395928301707, 0.9832081938712651, 0.9898158964173864, 0.5002723347448554, 0.5000843736575153, 1.0157705865007634, 0.9686476597936498, 0.9625949324018148, 0.983406098599358, 1.0027079454927315, 0.968140250902553, 0.9544312591078186, 0.9522278450678137, 0.7627290665954314, 0.2835897097287222, 0.5135671193946548, 0.5140365556426162, 0.9181479430172614, 0.6654888394053436, 0.7619194405337555, 1.0716492558896964, 0.4795449874093901, 0.7238907204739548, 0.8478840194954126, 1.0305552805922757, 0.39816160925081256, 0.37525133391486265, 0.46134794066331875, 0.4616542338057287, 0.9473220972369918, 0.9234354316781502, 1.4584750005594815, 0.498983031575243, 0.786019206735777, 0.946128522240326, 0.9581244509593104, 0.3930915630727679, 0.377430063174404, 0.9171125116215647, 0.550929014883055, 0.18767786419821186, 0.602670211040001, 0.9778317087652763, 0.9354543709620831, 0.882179157385207, 0.8955884503188498, 0.8697133490423815, 0.32467844957370834, 0.3174995993894069, 0.8723255562038161, 0.6089947353790998, 1.0325422588023494, 0.7529646560307857, 0.9157385763637752, 0.9424674041286591, 0.679083975616113, 0.5961273004538084, 0.7470284096327984, 1.1667709852866435, 0.4697608258958606, 0.3634402678619574, 0.378013385545318, 1.0122918254125142, 0.8954737364507993, 0.7802891020562158, 1.1495942441352647, 1.2481823468381803, 1.091667014543371, 0.14791485528841847, 0.148041530241688, 0.540767335092597, 0.493326302661581, 0.7362499986303135, 0.9988121724485217, 0.9845892178570684, 1.0464040767272853, 1.0344798587694275, 0.7327680066408747, 0.7432986054940671, 0.626750657253537, 0.6279727594406342, 1.1151959599770145, 1.1217479262707248, 1.1424230467165315, 1.2087901094868094, 0.6253073822393892, 0.6224665153670724, 0.9290082041424921, 1.005395962510833, 0.9505931555384238, 0.9453897764231409, 1.0560656857299981, 1.0818477477353607, 0.8522609070653835, 0.9918662857244459, 0.6588362924927988, 0.8118818344739345, 0.6188367657061189, 0.6070537224245688, 0.9995352550255692, 0.9860352891186734, 0.8886166900541034, 1.1264405051968343, 0.3001655251542932, 0.3022603130269599, 0.9541218263130649, 0.38193985024780397, 0.3318302315593213, 0.6335928434186656, 0.6480180380122443, 0.6073481021589326, 0.9651245539443345, 0.978711136811829, 1.0324466987071448, 1.0468320872552042, 0.9618194145448783, 0.8655954184274531, 0.8721848763517113, 0.8845636254338137, 0.9115797133052687, 0.9672483211318736, 0.9641785272941286, 0.818876211931338, 0.44225479840994636, 0.5427244410130219, 0.35119953483147276, 0.3505504777587338, 1.2021305730477625, 1.1758505806261068, 1.0324980186854553, 1.0130600861595953, 0.5641986658063609, 0.6301625718458324, 0.5963505993177841, 1.088153538137803, 0.4130436848585801, 0.6895112152989548, 0.7125189461988014, 0.9878051019347184, 1.1915938645671622, 1.3347480264525167, 0.572741126713827, 0.5147711195192255, 0.5169206913494763, 0.9835342553475429, 0.9759771762163441, 0.8691356123614024, 0.9317547381300221, 0.7279112708822317, 0.9191041218362339, 0.6518770348025532, 0.30154853025023926, 0.5944524075020448, 0.8851084252282497, 0.9434922176016024, 1.0057923831517648, 0.7276896344902185, 0.28923463904263125, 0.2892608311225946, 0.29372236269106267, 0.2942373624731277, 0.6796145284091623, 0.6794883779097566, 1.0185419254852954, 0.8880013876162322, 0.9607427716808231, 0.35558629449443135, 0.35010994125130795, 0.9518530064223968, 0.7601189872936747, 1.0447058628774952, 1.0074216352355692, 0.45307193947091345, 1.0636638379923524, 1.0892593499319945, 1.12440218890945, 1.046328423497297, 0.3184536091912736, 0.31845343179207697, 1.1711401661378045, 1.0939215717567021, 1.3617105936639493, 0.7368751594414025, 1.5695140500516926, 0.926569781439236, 0.5446323185891675, 0.5488111981258406, 0.6520014812739905, 0.7099959735720446, 0.6314115386623419, 0.6176769129961796, 0.7989585944655194, 0.810747537143268, 0.9866679206408502, 0.9852825418281648, 0.9380408717715774, 0.776730370634968, 0.7529331507341747, 0.745231427070241, 0.9543279482436373, 1.0801865674771647, 0.23732118287578677, 0.23720665521960685, 1.0709851899248548, 0.9807395138898284, 0.6237604813807556, 0.6239221806632299, 0.7519180172469239, 0.7615204892689369, 0.9856579813005851, 1.0165259112840765, 1.0919160193842457, 1.1945797693139963, 0.9581488186842003, 1.2237082577376397, 1.0252955220693472, 1.0536167932298657, 0.3949907126940699, 0.37739184108770774, 0.30559288674222945, 0.30567380582326464, 1.0253259886822876, 1.0215570852796265, 0.7262487820654069, 0.42909483165802564, 0.43081196931874793, 0.38041695548796184, 0.3830137901952163, 0.6285492551516612, 0.6283501008176637, 0.9647692933432468, 0.9270668582001718, 0.8994394448512145, 0.7709486966085501, 1.3565080275880428, 1.5458650669518395, 1.242579692724393, 1.447748694162713, 0.8568682327994618, 0.8468835966556043, 0.7757416455897165, 1.2520307836550344, 1.3512509339609176, 0.2481881463299379, 0.2486817350131817, 0.2289681251835872, 0.2342984828919766, 0.37136637411243467, 0.235219622489134, 0.42529199751535096, 0.4252277189040523, 0.9350010149473934, 1.0719417485757525, 0.3877118748071547, 0.3841208920737505, 1.1493181209584846, 0.9292815213231059, 0.8037543866121027, 1.0240821249965602, 0.8324347591583102, 0.9981138057453198, 1.1975378292121677, 1.0116576503995507, 1.1186505842659995, 0.5345430362793219, 0.5349244844699513, 1.3338415055272776, 1.4320341055696115, 1.1610596757484828, 1.165186031595255, 1.4425405304762968, 0.8865246081693539, 0.3887643040926501, 0.3887657620620104, 1.007803663758675, 0.48972960777294816, 0.4908059724851574, 1.1656809226734637, 1.1688195266785948, 0.8538217830522501, 0.832359653001067, 1.1445040322822588, 1.1502711608973633, 0.4106229628340716, 0.4098387610364155, 0.5718745646922148, 0.5723051208109682, 1.7373467240873666, 1.7403323392570578, 0.8829883490293581, 0.7909641811528478, 1.2042785734524877, 1.106362905221391, 0.510780778821189, 0.48248621433953437, 1.1275645959005098, 1.16018400685539, 0.7903880780412603, 0.7792687071898552, 0.46704786134439785, 0.4636189741801317, 1.1731671159704362, 1.1790862308342933, 0.7435199098718668, 0.7488592643464904, 0.65694051586843, 0.6566553129829306, 0.8986119957229258, 0.7591693211555789, 0.9096212574124226, 1.0577767820928694, 1.016581500339428, 1.031201799258351, 1.0130649557357783, 0.7508723862494581, 0.7536243445921099, 0.9720707114829713, 0.7826753685172813, 0.8715869295675253, 0.367634301837451, 0.36840698809004024, 0.8279811674040376, 0.7664151375156181, 0.9329057543753395, 1.2297596959209312, 1.7334170618758802, 1.4691472284709144, 0.5585445918631847, 0.559338540330625, 0.5965505167283569, 0.5965636769086621, 0.6684953611260402, 0.6779463232211924, 0.5670504803570812, 0.5666820530907521, 0.503990597145102, 0.5040758507778917, 0.692816487887111, 0.6925238801892953, 1.5534299280244057, 1.553511177136297, 0.37188493358863967, 0.3719132413821904, 0.34596089350325177, 0.34596084411370104, 0.39314631761489655, 0.38663701944032214, 1.250724761148055, 1.2538961594574336, 0.4977072348415665, 0.500750204323495, 0.3262427973938364, 0.3262427564644396, 0.5818758581154968, 0.5509692121412754, 0.5526358999724751, 0.8848876176297249, 0.6429531646480474, 0.2723108054354901, 0.2711208037237118, 0.8292187605955975, 1.088465151927535, 1.4691502985525333, 0.5134132824105202, 0.514155406868224, 1.0136893841280132, 0.7336807726905713, 1.1525404865292455, 1.1362216073828175, 1.3300874190288077, 0.23032227230137556, 0.21728492889014714, 0.23333289487257355, 0.21844398936708484, 0.9287317874832947, 0.6030456168047938, 0.6008771382252494, 1.0729859859457207, 1.0147219591181864, 1.324733188182918, 0.789961149118994, 1.533886481054347, 1.449570775651931, 0.8882991405140136, 0.9527265639803788, 0.6299217778420172, 0.6293460993560561, 0.5974687001645582, 0.5944033003623722, 1.6000125918171149, 1.6307878530897852, 1.1700076260152543, 0.7571751383296388, 0.7630607092746188, 0.5066204100933822, 0.6014759956161125, 1.2440018061105997, 0.7120154632539949, 0.7120503693084543, 0.5929003690415653, 0.5976670513877534, 0.45949550519819743, 0.4594969823556536, 0.5003650009517087, 0.5081397438534119, 0.24060802008828722, 0.23369390233698395, 0.391694030491794, 0.4262941801553838, 1.0671720948559362, 1.101834550280764, 1.1466855457270089, 1.185680056536331, 1.806062405215952, 1.7434222128552224, 0.27962575051647326, 0.30408624713642496, 0.7858174858252297, 0.5980683713125788, 0.731764424456305, 0.7490737588024967, 0.5697282311140012, 0.688047877531236, 0.348106093612731, 0.31357137183994627, 1.1129249160690347, 1.1744673410487099, 1.1719252167216563, 1.0851137089992187, 1.1910241750591843, 1.0825186442702175, 0.543237791881223, 0.5433285954231777, 0.5282485832252668, 0.5282390454955598, 0.8811038783309049, 0.7786487178888617, 1.3230462375280587, 0.5508935176747641, 0.6752542036130099, 1.294363885254413, 0.8914767569732096, 0.8943321334019287, 1.809865654582051, 1.8131483974955818, 0.9492263886027719, 0.9373186785402802, 0.8463881988250567, 0.8463542345603222, 1.2373062179139915, 1.2260403221751799, 0.5097179717832875, 0.5103686796250868, 1.1604182021224494, 1.1604659315080783, 0.5924466595032821, 0.5924467886302841, 1.0347568869036934, 1.0347615254036868, 0.6792057790860817, 0.6792240761967591, 0.3888065622585738, 0.3888066158502457, 0.7281072061365592, 0.7281298290706284, 0.439445291014573, 0.4394431344785675, 0.7926258200942056, 0.7926616099546663, 0.652702622930828, 0.6527142230145854, 0.4571245990441694, 0.4571245536771901, 1.775872413740424, 1.7770105453842264, 0.6929365715522828, 0.6929677033223118, 1.0943202058034307, 0.8006806664620888, 0.3399369234651631, 0.36113324348422293, 0.3109348931227266, 0.3125738353486542, 0.4382127251215629, 1.0971270466863465, 0.6790197184503469, 0.4652832015957369, 0.46667817464380357, 1.091524454160634, 0.7272184122412712, 0.7261158336093874, 1.5109037932241678, 0.38473478151579815, 0.38472940396499566, 0.3573365203442326, 0.3573368594448558, 1.8147939475190418, 1.816903304006384, 1.4101187224607858, 0.8861271058272986, 0.8874995547802808, 0.37031945588526627, 0.37098792936968134, 0.14180323055187397, 0.1418086502771266, 0.5106017929122163, 0.3740645779792136, 1.0038202137498666, 0.8789268248033464, 0.8663449990835378, 1.4827160556383245, 1.4712218875743304, 0.8470442235602185, 0.8714965651001549, 0.759029043973067, 0.7515789215463686, 0.6168876185683819, 0.26441803282544996, 1.0458868134068147, 0.7706962201376387, 0.5925468316838868, 0.6447048446998842, 1.4986870175042257, 1.0989932111479093, 1.0362183652094235, 1.2573677358974666, 0.32623768955963717, 0.3325296293560498, 1.245849199360269, 0.7082910225684742, 0.7085976126647705, 1.1957515960803586, 0.6977272574704968, 0.6953503870287739, 1.2378821312694732, 0.6672865277976143, 0.6599219886093085, 0.31278625066769555, 0.3127877648951954, 1.2601808580926694, 0.4575638196046423, 0.4475455109690792, 0.9094613892880351, 0.8857328360432742, 1.596162614045919, 1.605637907868656, 0.9724234796355349, 0.9736211871690731, 0.5183672936365138, 0.5183639654216468, 1.2681540142609087, 1.1966600428055696, 1.2282117289129686, 1.1889828382591363, 0.835491736220278, 0.8484422402687876, 0.3727652823678144, 0.3727721566090927, 0.43247132759045886, 0.43094392462409786, 0.3525227451240465, 0.2791107900572522, 0.3505220967590844, 0.3694739349321916, 0.3697079028802739, 0.27322488843847165, 1.3083420913104449, 1.3158241875487684, 0.4322215566125137, 0.4319363536527048, 0.38310972274714206, 0.3201493470797607, 0.4265363683455327, 0.40921670435045476, 1.7848879202872936, 1.7714018107988785, 0.680019519478656, 0.6808058407126466, 0.5403427259900023, 0.5403294181644529, 1.2484451971419883, 1.2788961990359844, 0.4966113651241011, 0.49689393719524166, 1.7099209750167093, 1.709939392067829, 0.5746806490183953, 0.5746796896963018, 0.9907550526023645, 0.9907575881799993, 0.6055917261694647, 0.6055917219412479, 0.8838920922937954, 0.8839738008318009, 0.7972477538439382, 0.7971236929088926, 0.4566710495373995, 0.4567863403518889, 0.9549918592568529, 0.9550671204308567, 1.27724645797154, 1.277293441490505, 0.3478466718081337, 0.3487860845921502, 0.344258647651121, 0.34510015046557446, 0.8515563686022043, 0.8515382348972286, 0.8400425428861832, 0.8400497340406787, 0.5122822752855849, 0.5122824006425519, 0.7215813863619283, 0.7215815642572438, 0.6132423056074519, 0.6128616151146885, 1.1265520171185952, 1.126541303741491, 0.6317734074987792, 0.6033333125572007, 0.6466412657817098, 0.6456114315667796, 1.3445176975984618, 1.6794338217093052, 0.37085493492562105, 0.8150012082044265, 0.7813656146792521, 0.8582564719174063, 0.45596278478878516, 0.679902825349917, 0.9212007911200539, 0.9211789059769628, 0.8579983415708031, 0.8459000268293703, 1.4744404502670823, 0.5587981514947314, 0.5588474609436538, 1.6646191029189397, 1.8579459502279507, 1.466318857025424, 0.7246468602540236, 0.9039910476447036, 1.5208495115349945, 0.8788143050480446, 0.8986527421952268, 0.6299890136348472, 0.6169504188492998, 0.7276782186305243, 0.7372208267757119, 0.9418648409338518, 0.9418548413253206, 0.4568527993446822, 0.45688202116228405, 0.2954534730444036, 0.2636931430431371, 0.26320575170013016, 0.9485536357876001, 0.9521338574855948, 0.6239737871392398, 0.625740073204025, 0.23501558563098046, 0.23595447196875904, 0.4954313420774926, 0.4954318810853253, 1.3921461727037265, 0.4393705664972529, 0.43936943094010683, 0.2761489693032265, 0.2731826752475472, 0.30894771776984303, 0.31344073094977154, 2.1518183308121537, 1.9456915851405074, 0.7564786631392413, 0.9447496262465975, 1.034023828673923, 1.0679346460897854, 0.91729571850435, 0.8833338937404611, 0.46987622941679313, 0.46989806070788265, 1.5987603501730467, 0.8384294987593794, 0.6713669703760791, 0.4505745289157584, 0.3981559088559615, 1.8641382167224767, 1.7681329526312208, 1.4028548384642459, 1.5785345056663367, 1.4794449322394587, 0.38122043213755064, 0.38315618056805933, 0.8532951829455231, 0.9456325148060911, 0.9752283953331207, 1.0342656559017964, 0.6688284858579824, 0.6592790702913615, 0.8072370080428392, 0.7710299360412971, 0.20915542060383405, 0.2084447195525551, 1.8882486140933639, 1.8886101418679453, 0.2782690429174882, 0.27827423347736796, 0.5644181947653308, 0.5652159528717938, 0.7273529232443442, 0.7276725246211205, 0.5769051627231496, 0.5769051523903103, 0.6215345412767317, 0.622615177942101, 0.41158897932308397, 0.4115890652782838, 0.46168500619823505, 0.4637761633694869, 0.5724286351920451, 0.572429913059751, 0.3281807371288792, 0.329895046650511, 0.6255025324830014, 0.6254239338905234, 0.35097950717753046, 0.3467659436532236, 0.4568279880995507, 0.45682763439260254, 0.7788762077776537, 0.6115341274991632, 1.1726556732058813, 0.8882097025310339, 1.163470170327738, 0.8841657236127417, 0.9678685285592356, 1.25436654455828, 0.5414492389724069, 0.9874031630313309, 0.3539721903290791, 0.3539720221427967, 0.5391854288191074, 0.539185294138904, 0.2879179462287792, 0.2879098203496282, 0.5100523393613016, 0.5100329287730033, 1.8905790429520668, 1.8920644355672407, 0.615717978340365, 0.6157180299036058, 0.5323735574189407, 0.5323716397944727, 0.6081655795140897, 0.6081770002793184, 0.5817197454614615, 0.5817129871909648, 0.8504289309448357, 0.8485918466081737, 0.9433668069170488, 0.9390244197757759, 1.0495887630493228, 0.9164877176689987, 0.9065813751046264, 0.9483608789029555, 0.94177148105055, 1.0345248968561511, 0.9931657851903265, 0.9986599332371812, 0.8356064399107399, 0.8356345237763427, 0.4216282727755116, 0.45688285810599705, 0.4085893348345306, 0.4636033530043999, 0.7212446273545423, 0.7434660732469281, 0.7392590548428393, 0.7395101110426161, 0.4148478512725019, 0.41484755413227975, 0.8070087958670238, 0.8070050812506895, 1.8688132068041803, 0.748608018634707, 0.6819093214368988, 1.8021582862423997, 0.5930281578561045, 0.5930196917530279, 0.45834499317294447, 0.45790767624473583, 1.6613038028640732, 0.7900236221724466, 0.8053871302115236, 1.9765629240924212, 2.009767064424972, 1.6771826925601412, 0.7894098037785535, 0.7893814869753021, 0.4231499059014561, 0.4231246482726484, 1.5532695621396746, 1.5845681773014253, 0.9988865658243004, 0.9983942089146968, 1.4962128737006901, 1.1949024600300242, 0.5496402488503225, 0.5146862407959377, 1.0087460096310306, 0.9734323290405593, 0.43789422924987875, 0.43809960555755745, 0.7271856170443605, 0.727138593818564, 1.1375118888514555, 1.1375115817301753, 1.1384550402136713, 1.1405621306402833, 0.4218986017271465, 0.43322701307164985, 0.8453868468529019, 0.84538549338246, 0.15841959549385837, 0.5513229494838767, 0.543764494768559, 0.6820655735785495, 0.4812835561010632, 0.4478878528102508, 0.44745471859330754, 1.1193575392990247, 0.33540907050586277, 0.3354134972505145, 0.7127233456996176, 0.7033368973673634, 0.7544953094643372, 0.37251192692186547, 0.3725106158110428, 0.7927251284623403, 0.44529967832663453, 0.4454479735064719, 1.7988174021872159, 0.5958304765984712, 0.5958155655968483, 0.6417877442043114, 0.641428449569436, 1.2155602688372336, 1.2156264334822415, 0.4384324904505369, 0.43842906558905514, 0.47398236483684497, 0.4279392335084334, 0.478978895464072, 0.4335632623139169, 0.9811973369523593, 0.9781830129139479, 0.5712553052498441, 0.5711994172531525, 1.5643970529923492, 1.01617053914008, 1.0132962613350935, 2.1647026641630434, 2.1603290404270354, 0.6325028441643182, 0.6325031839056161, 0.669590529233032, 0.6695940809763647, 2.15215575074502, 2.148064132000531, 0.10566555757402978, 0.10567373702262778, 0.1048812448292907, 0.10488881778580797, 0.3880980944928099, 0.3881036388366093, 1.7201793652252508, 0.5180931886025477, 0.5135672961339101, 0.5379596728501641, 0.5344079326794475, 0.4854243525376402, 0.4854312099048199, 1.9621143451108465, 0.5011823141723524, 0.5011642613587327, 1.9226436373326037, 0.30218133588681334, 0.30218165045178824, 0.4558095255829615, 0.4558094547676349, 0.5883186819742947, 0.5883183519157739, 0.8306069040050874, 0.8300304356785296, 0.8318072730194418, 0.837772438452125, 0.28821347723398266, 0.28821361454678635, 0.32176391408943444, 0.3217620752643028, 0.5709433276655966, 0.5653076066853209, 0.5049469440453563, 0.5027667666659708, 1.9132816394877754, 1.9193909138765146, 1.8922636714041399, 0.5897827756974834, 0.589100406782351, 1.896363673669869, 0.9723033245672039, 0.9723059758128002, 0.3471929518819772, 0.3472255667350446, 1.9344535084202115, 1.9185644935843444, 0.6145339367240483, 0.6150176875851496, 0.36591769953005576, 0.36592958400827635, 0.689926807853333, 0.6901358303293859, 0.97892308524705, 0.9795793387167762, 0.9837387428352302, 0.9845317536927894, 0.7263847665361977, 0.726676011474531, 0.7578550648198946, 0.7578553258318544, 0.5416380828524971, 0.541637811494014, 0.7669106458028401, 0.7669099892050371, 0.9223790427039508, 0.9187336831701001, 0.8930147953889147, 0.8866846613286214, 0.6419466122388784, 0.6419433025196412, 0.6625302033840805, 0.6625304529459984, 0.5665862772191035, 0.5689690906450955, 0.6159497720041669, 0.6160128065556183, 0.40475163989237994, 0.4044286445197424, 0.8507603429628884, 0.4852586020218581, 0.4824553014282009, 0.5441954376701406, 1.0881982464356328, 0.7847987913016882, 0.7864032046418664, 0.7864082561481982, 1.1002076277928678, 1.102996475447503, 0.254983470860433, 0.2589086876869802, 0.24048162475942045, 0.24332964481368674, 0.7603739376930463, 0.7603744545231503, 0.6709151922719856, 0.6709127611083326, 0.35393734885738803, 0.353931326665374, 1.0394253831818758, 1.0348677805600637, 1.075857367127825, 1.0755972214208978, 1.9527464702408364, 1.9453704258786917, 0.6432683466722426, 0.6432686248496314, 0.4209223924817814, 0.42092216389702675, 0.6303745593695063, 0.6303748707984865, 0.887361073817222, 0.8873413787757118, 0.6156387061956436, 0.6156444467303152, 0.6826984019895067, 0.6826975163410447, 0.9059100069466504, 0.9014213212477364, 1.0695662158575001, 1.0650149262971706, 0.2754044337924371, 0.2754155214614944, 0.6440706375414476, 0.6442017683147563, 1.0809375833453176, 1.0804592767366146, 0.5389958507933287, 0.5390129789055891, 0.5791692903048221, 0.5791683138895467, 0.3460480094968689, 0.34603936938754504, 0.3893244222630542, 0.3892094148032919, 0.1583560517944107, 0.49801903072748976, 0.4970397040345929, 0.17422441427050073, 1.6223651012583284, 2.0107038493099147, 1.3089872817919417, 1.866723865513897, 0.5715030194657765, 0.9029642726251048, 0.6963601748235271, 0.7603672663648918, 0.6467703271187747, 0.5606835243468883, 0.7469018924580897, 0.5690584840174046, 1.8031015835534356, 1.935146004767364, 0.48340381388812237, 0.5651359871424732, 0.5366237111584294, 0.6328959558326642, 0.4076151799155734, 0.4702535555993454, 0.2062053778200513, 0.20622836730054464, 0.25520076515089585, 0.25519516034550316, 0.794610523905209, 0.8010415498704231, 0.5136190417133574, 0.5139913818689898, 0.20562558299998152, 0.20575530477553078, 0.6760630826716099, 0.6763818059340461, 0.7486591418992773, 0.7486587248711487, 1.0246957845268814, 1.0247181332450208, 1.019669036607664, 1.035314479910652, 0.21693435539883507, 0.2325549664521394, 0.6273299154544666, 0.6273304594282387, 0.6058537768645862, 0.6058614284616071, 0.3306616499762079, 0.3306636848851468, 1.728473814320337, 1.7282683729492596, 1.7285595162081975, 1.7283255938915276, 0.2625380055151908, 0.26253894044543036, 1.977650353767418, 1.947138954927399, 1.0722598274059112, 1.0724107599967765, 1.8360374981901126, 1.8584935200492907, 1.0593063479812896, 1.0610856615845372, 0.16705595479871996, 0.17387186091923232, 0.16697393249627696, 0.17291155143443504, 0.8354511302843414, 0.8608093265610186, 0.9307515846690003, 0.9467161214021096, 0.3443981792666657, 0.3444120034089028, 0.3230098511927351, 0.32300637563006723, 0.6718372280356142, 0.6663784239127899, 0.7526058501493803, 0.7643724737832706, 0.6233825334180183, 0.6189829466068201, 0.8375456285364143, 0.8368006916906651, 0.8522437007712684, 0.8512608871463015, 0.8142822150516744, 0.8135487248544642, 0.9633048924983033, 0.9630952657005281, 0.41220711410699584, 0.4122091401511982, 0.5013557275977557, 0.5012466422716795, 0.3892926084777118, 0.38929398283850825, 0.6073109206519347, 0.606474787672198, 0.6276188554468294, 0.6276183244153308, 0.5992190318018559, 0.6189054984779182, 0.7745961033067967, 0.7450271353482079, 1.0734524796683096, 1.0549285553247054, 1.075061226394054, 1.0689487330086995, 0.8484344306504957, 0.8484344885194864, 0.718584496789698, 0.7185847148129005, 0.7452560543581989, 0.7477175333126621, 0.5825888883343309, 0.5825888871295094, 0.6007232930253142, 0.6007231459175113, 0.5077130447273882, 0.507714685893017, 0.3680480601310976, 0.3680474543213471, 0.5921719577832727, 0.592171957966016, 0.5710807026635153, 0.5710807156228246, 0.6676742567866374, 0.6676742461898133, 0.5802174087352857, 0.5802173287908727, 0.66046017328846, 0.6604576101426904, 0.7868460431253795, 0.7868401323908828, 0.7306946113479296, 0.7307078502214461, 0.7960840017786065, 0.796082879548132, 0.7293502119873088, 0.7293600765423585, 0.30175877488494746, 0.3023991076049378, 1.1003513732946992, 0.6363950326660215, 0.6363950366867708, 0.7835917573052145, 0.7835584187999896, 2.6385787315157314, 2.637632146981935, 0.4701956722703547, 0.47019552061124387, 0.42026276645670413, 0.4202515681314595, 0.34570623570235176, 0.34568084909753555, 1.0806202084657572, 1.0810475368795687, 0.18337997364219144, 0.18421907997928236, 0.49449032974353213, 0.49414140113874827, 0.43592411534751674, 0.43592157123511277, 1.0675339795055006, 1.0932578479702524, 1.0938429596765264, 0.4721403929666489, 0.47214057653679187, 2.2585582008305436, 0.5864051321016748, 0.5800488055160677, 0.48737371905944066, 0.6476553104759104, 0.6638323382896981, 0.6638326684978324, 0.26633121849171, 0.2664096673513872, 0.26644173857643466, 0.2663330492886382, 2.274703410844543, 2.263343844322801, 0.6528791775744984, 0.6528915316462267, 0.29703267119991533, 0.29715410143104987, 2.3046599043265843, 0.3129208424246263, 0.3133851855831786, 0.17554212844009834, 1.4066522433033706, 1.40693788700643, 1.4140879905776542, 1.4157393200939938, 0.6395640819765449, 0.6395641351642694, 0.4084689251230945, 0.40846893232502623, 0.3541011996794401, 0.35762540753990085, 0.3577555326719304, 0.35452304566790155, 0.2238439703276861, 0.2238286962941161, 0.22448447623564602, 0.22447378185741945, 2.169669449090721, 2.1502628368541328, 2.270754874917754, 0.24014502413423744, 0.23944837912490083, 0.22470630558559174, 0.22267126372244014, 1.1072884231871851, 1.1067039614611576, 2.2723037850683063, 0.25961197971604777, 0.2583936213104536, 1.111592671368438, 1.1136494622564603, 0.2416293489495316, 0.24219786499579332, 1.6727250203320436, 1.6686619989627889, 0.9812638046354135, 0.9829645060091727, 0.9692617483288828, 0.9692618886466535, 1.2801870168335654, 1.3109406889603898, 0.8962485959102121, 0.8932791892659412, 0.9244373533610063, 0.907700486789015, 0.38480481612775425, 0.3831430512449815, 1.2126174006779304, 1.1862737561935237, 1.2282471940350124, 1.21746588853687, 0.2798117776345063, 0.2797936099459885, 1.6866282005296613, 1.6813023063264385, 1.7358844307262302, 1.736237290071079, 0.4977760331086349, 0.504599096650149, 0.7751704738274077, 0.7751704750024755, 0.7432303561394453, 0.7431837768605363, 1.3008304521822007, 1.3012674818661916, 0.7420377672295664, 0.7420377718574526, 0.6702135008567666, 0.6702115989293628, 1.2045995638760891, 1.2042196253005837, 0.9865749363735923, 0.9857231720215172, 0.21601200954536479, 0.21601199301955154, 0.21332058440193447, 0.2133243057891903, 0.6247400813882769, 0.6247401626781087, 1.1298061632080347, 1.129799866146918, 0.7791037823183027, 0.7790748104307652, 0.9153586990738279, 0.9153592497614904, 1.0984507017872291, 1.0984400583900462, 0.7729987736394156, 0.7730032545409222, 0.5657470750310065, 0.5657470026171008, 0.46655619874690457, 0.4665562657883423, 0.12594716779562926, 0.12594559417239842, 0.6686578068255927, 0.6686491389585211, 0.8027426943694194, 0.8027426926564386, 0.4770868082503472, 0.4770735650530408, 1.4397066195608577, 1.439791871990513, 1.447915036821512, 1.448013845636033, 0.7029966161656688, 0.7029967946554766, 0.4238588149322358, 0.42456592803234583, 0.7394882668971433, 0.7394883401836341, 0.5402941628095015, 0.5402935561447226, 1.1271407415482837, 1.125237063480877, 1.1339485469829658, 1.1322947441994606, 0.5385614197882015, 0.5385614837049328, 0.8716138686737094, 0.8717909483768596, 0.8718309528390389, 0.8720136298532989, 0.5626295829570308, 0.5626346650619114, 1.8511593394740413, 1.8509202684178196, 1.0995917421586938, 1.0995955419111831, 1.0955113634199278, 1.0957304185014443, 0.7364385728653854, 0.73651449906274, 0.39521220790077305, 0.39521970362112846, 0.5055049306680053, 0.5054421363349961, 1.84935292369054, 1.8461356471683856, 0.3031739277244947, 0.30229245694648516, 0.8244951783790058, 0.8243459269031506, 0.6834105658603428, 0.6834104010763277, 0.7265259707313336, 0.7265200937344316, 2.8145172478782885, 2.8111868232879944, 0.34319333143956277, 0.3431948654931881, 0.3429450209988541, 0.3429460820147168, 0.4426338839523297, 0.44263388250965663, 0.1910190807236517, 0.37215738658601516, 0.37215736874763256, 0.20955883240796758, 0.3427916401344029, 0.34279164672374, 0.9094911886635835, 0.9094911869617518, 0.5021279162615027, 0.5021120441211837, 0.4551317669034829, 0.45414532457580475, 1.2391541893350284, 1.2598055741821306, 1.0729982877695001, 1.2655849202782792, 0.5744047610812709, 0.272385793576476, 0.4296410574144179, 0.4296454096977667, 0.4300098570590892, 0.43000849824315174, 1.1087449723980953, 0.9869532389904754, 1.0541869217227842, 1.0380929979833047, 0.419660409451259, 0.42225077149054135, 0.36461215840568173, 0.3646170910108702, 0.3295734498470274, 0.3295759801089718, 0.40675133228439736, 0.4067935313684484, 0.8319995021481035, 0.8319994434604648, 0.6810531734525769, 0.6813888649606745, 0.3015337968393971, 0.3015617696140981, 0.3023993767893162, 0.3024271766227058, 0.5603386226331815, 0.5603384534149569, 0.5874148102589667, 0.5874149372824135, 0.20000652682970618, 0.19802312306695932, 1.2612378189038391, 1.263629293952664, 0.4251375805084081, 0.422396344733553, 1.2524455176331615, 1.2452090290296596, 0.5200142246949109, 0.5200142831063869, 0.8892565035048055, 0.8892585200714918, 0.8799577505954385, 0.8799542131888719, 0.9252071338081154, 0.925383384953351, 0.9252366764734684, 0.9254236037688142, 0.32347524010051226, 0.3233946317406284, 1.7449054394165049, 1.7459542006464268, 1.737897873022972, 1.736978101425591, 0.327227670595425, 0.3272907761084957, 1.2602690181584744, 1.2605846137321668, 1.2680421899162533, 1.267896040848602, 0.23410911698528525, 0.23563656269991026, 0.24091587565565034, 0.24204131501529816, 0.2555688042276338, 0.2555689574575054, 0.28783607331215455, 0.2878415163577515, 1.0218372103975477, 1.0222134791236706, 1.0196556320140984, 1.0199228202998738, 0.2907815352174681, 0.29087228817041344, 0.19832190986038753, 0.1985803424051135, 0.20998767810005947, 0.2099995006545083, 0.8351777873325751, 0.8351778884450295, 0.15975825372768832, 0.15975831045145605, 0.2603915161571153, 0.2604059770433012, 1.152589716461172, 1.1525898641787125, 0.6018039408960895, 0.6018042495000504, 0.5806350473859686, 0.5806360461415458, 0.8624920330310479, 0.8624920329969282, 0.5948516168661033, 0.594851821639466, 0.19089154510770354, 0.19089154955548437, 0.23973739532253405, 0.23974418209586798, 0.23633054377900875, 0.23632745116316772, 0.4702229804903329, 0.4702224833514516, 0.31035377597968383, 0.31035252782040157, 0.3440305525212896, 0.3449646167286032, 1.102678326338534, 1.1026783310257011, 1.0516427167878886, 1.0516178433175638, 0.4272877315674023, 0.42728866259542597, 0.6126770341124914, 0.61267675711213, 1.3622123060643747, 1.3817027384788434, 0.6268239002803433, 0.6462894341723247, 1.4148488427645203, 1.414305533512929, 0.6012647479378881, 0.601273310833865, 1.2931585849373988, 1.324580223762487, 1.3249348409673969, 1.2967089283867006, 0.7868984323179562, 0.7868987428968293, 0.8071644581085227, 0.8071667012196762, 0.691510532511274, 0.691617680596787, 0.6118208990399887, 0.6117202718903456, 0.17246708036166075, 0.1725667293875061, 0.6403538582653305, 0.6403768800518038, 0.6446704433664636, 0.6480448789809388, 0.22768238684442102, 0.1087534019390756, 0.10530866134448792, 0.4931684926290999, 0.49285583075204786, 1.2647027546768548, 1.255087533598102, 2.712185136632578, 2.846614495532325, 1.2487406619597732, 0.5330529418826417, 0.5317913402578457, 1.391501800210071, 0.47596071659409184, 0.47596476736755455, 0.5615340317408235, 0.6656370684185215, 0.31083836852369195, 0.4129517115050563, 0.2459635131657856, 0.24597634992588557, 0.6854083811801628, 0.6854083304806564, 0.3751262750369092, 0.36797313533666404, 0.3810880808299034, 0.37240497452079896, 1.4646482992163838, 1.4252083266945903, 1.5455089535303983, 1.4516475500273098, 0.19030937004161444, 0.18995437827883546, 0.20442724467927179, 0.19396690753362975, 2.0684858604686447, 1.8391963478192475, 1.8164568807309824, 1.8314500779766787, 2.8248528428046087, 1.147940385555726, 1.1493868255188575, 1.1524073270268989, 1.1541956278208234, 0.27414038093816917, 0.47284025362393683, 0.4728402425162601, 0.2817534265556769, 0.483285027679058, 0.4832850151678168, 0.9497845715124877, 0.9498020015512056, 0.9452075806266014, 0.9452082112263346, 0.3799121967971962, 0.3799122023746286, 0.3810695815796721, 0.38106960074115626, 0.6115723464997359, 0.6115723465208401, 1.006617725689511, 1.0066176461388072, 1.0071288158240888, 1.0071287427906084, 0.35693335951329913, 0.3569333595129134, 0.7414901808840079, 0.7414910596904631, 0.7043544071864104, 0.7043495249382721, 0.48020361574776416, 0.48020481129439097, 0.5118938127635451, 0.5118858559338264, 0.29815675303339423, 0.298157186173231, 2.69554878356559, 2.695511275788827, 0.5072964530896318, 0.5072964530896369, 0.5211598723418307, 0.5211598723779363, 0.4830095577728831, 0.48300955777927357, 0.38397359534569725, 0.38394806755490046, 0.37913879618394536, 0.3791351320539231, 0.234984595715013, 0.2349881037286701, 0.40524909063329845, 0.4052490741778292, 0.7457257563287897, 0.7454514745388008, 1.1822876893945198, 0.7468172406557303, 0.7459465490001422, 1.182173539620435, 1.1803094034635802, 1.1812448791688965, 0.49912684695030185, 0.49912710464706456, 0.9827004812384781, 0.9826464546585751, 0.9842703405801753, 0.9842185272165884, 0.823982788203845, 0.8239579180767671, 0.8213418173501114, 0.8213331779156927, 1.1873661252287178, 1.1862524501376261, 1.223136813448137, 1.2222268054893555, 0.3149963847804629, 0.31502565093772805, 0.3076312111822914, 0.30764369096954364, 0.2821320854998602, 0.28213074424024426, 1.3908477910904948, 1.390819110949389, 1.394269552375984, 1.3942431784055134, 0.2521706569069018, 0.2521682989089376, 0.2486295741917472, 0.248627656998477, 0.36329824093866614, 0.3632982409896662, 0.969407419783955, 0.9694185794446649, 0.969438651843737, 0.9694504749842193, 0.40561445234631965, 0.4056134148389104, 0.44830176451812764, 0.44830176284175993, 1.2602837575113086, 1.2842947030909584, 1.2954600544745811, 1.2839923985692936, 1.6795711536245304, 1.6675781259851932, 1.6623447820739985, 1.6917948208849558, 0.8833261974270749, 0.8766918769441283, 1.4497440260033116, 1.4446071230006985, 0.9428585571156204, 0.8880325142839284, 1.1338271246051503, 1.173836643509588, 1.8760120885401876, 1.8714842614864453, 0.47451601466037213, 0.47451767533297756, 0.606213860257436, 0.6062139467117618, 0.3972408963041881, 0.36284703039007926, 0.43505691745953307, 0.4350673671724247, 0.4528660918859722, 0.4528840365048195, 0.36064330915482457, 0.36064334799524544, 0.08798417560921072, 0.08836774171884398, 0.09231611570239819, 0.09266268826563201, 0.22707899262470493, 0.22706931876494904, 0.07427655114837703, 0.0742765532395335, 0.043201512657592395, 0.04320150993342815, 0.5742827723791061, 0.5742027944310099, 0.9564931056773319, 0.9568729265235362, 0.9517299347304894, 0.9513367816574664, 0.34577386351489947, 0.34573514983444087, 0.6278490957384391, 0.6278419272845825, 0.31159103436689345, 0.3079544273492869, 0.7176998424634478, 0.7177019473202405, 0.8935610344613427, 0.8926931680432448, 1.913426002229666, 1.9062938884970877, 0.36574582649984433, 0.36578505921220855, 0.36709914692055995, 0.36698562466927076, 1.6307632845761644, 0.14181899947399715, 0.1418005856745981, 0.13598515351051443, 0.1359730042056931, 1.6400966522611724, 1.6315884961686125, 1.6370530705858763, 0.3868257590828758, 0.38682576037893973, 0.1103366789731059, 0.11033806820024887, 1.9336514759347638, 1.9337065224969068, 1.9331795135314485, 1.9332251691135367, 1.0989162294830859, 1.0989034624617486, 1.101911140221795, 1.1018976103016482, 0.24300102778385613, 0.24299903777997867, 0.2422544223851608, 0.24224969864775975, 1.1239637551356547, 1.1243088717593763, 1.1194125931962162, 1.1197865754589513, 0.2914158247066923, 0.2914176350824426, 0.8030069553825117, 0.8030067990441406, 1.2683223416645186, 1.2683221131061113, 0.7124008202977758, 0.712400828620898, 0.4001180175132767, 0.40011800551493576, 0.40169670651932843, 0.40169667807680776, 0.35483554710712034, 0.35483554705566267, 0.26137626259065355, 0.26128811968845383, 1.0571266768374885, 1.0564544362880588, 1.0037195546070996, 1.0036846632847267, 1.6054222443769477, 1.556694832653943, 1.6066263570546027, 1.5524569114931295, 0.9948296723620617, 0.9949849903617511, 0.9448536647788511, 0.9448565328967767, 1.3073478281201139, 1.309562957903192, 1.3505769577721263, 1.353126990630601, 1.2648230852653557, 1.266570810041878, 1.2616477794243517, 1.2660061604215398, 0.5763986011505767, 0.5764115800779674, 0.6124772883768742, 0.6124783642346295, 0.36350828719901135, 0.3635135996782305, 0.7438086253021335, 0.7438624937194311, 0.553021018992176, 0.5530052979996077, 0.797109167567593, 0.7971087135927883, 0.799285373515356, 0.7992848856479787, 0.6809440500817038, 0.6809262205442264, 0.24125963428790206, 0.2412605443974911, 0.5933902843932406, 0.593390284465164, 0.28813152705723843, 0.2881381561553421, 0.5774447261939939, 0.5774447951541599, 0.6168271520471027, 0.6168271520673485, 1.0298767915667015, 1.0298831550044802, 1.0312677124129337, 1.0312742526065777, 0.25352457791970895, 0.24518714547498377, 1.3593598531457867, 1.3459801067692012, 1.3180009907051173, 1.31801582746441, 2.606108127201662, 2.622100965411956, 0.3967725681931565, 0.40014510594840746, 0.40343140560860663, 0.40341585045993955, 0.9587821434040218, 0.9587341373144993, 0.9547528336270947, 0.9547544966348022, 0.8332336006525909, 0.833246267032882, 0.8508208303714399, 0.8508227745971066, 0.2850417184953188, 0.2850417184916545, 0.4154512050491357, 0.5204195698969151, 0.5204195645044434, 0.6183152029612905, 0.6183306526728672, 0.5000829326574823, 0.5000815797930636, 1.0764882312202153, 1.0764729919191878, 1.0047617287786386, 1.0047750501430546, 2.5897119660222763, 2.589014784550454, 0.12409811623550816, 0.1203223135828014, 0.1239037968583633, 0.12031445219678351, 0.9710451783076127, 0.9709273663491541, 0.6442076620259565, 0.6441389666697511, 0.9647652447857837, 0.9647645543154235, 0.49552730517660426, 0.49552730612482065, 0.9609122714611519, 0.9611594075108804, 0.378607929122207, 0.38871275771522273, 0.3886999543512172, 0.4302415163673413, 0.10560015822324673, 0.10940223927769878, 0.1544943359658434, 0.15449433806682572, 1.2577279445614724, 1.2576425165222445, 1.25504139487382, 1.254975585563421, 0.9736982990410747, 0.9707851163131936, 0.9720483587957756, 0.9641224538280444, 0.3134044969912477, 0.3134298841900019, 0.328836536604742, 0.32892646680708737, 0.1973936261369527, 0.19739403451601692, 0.1741295875958852, 0.17410674335050216, 0.18193772537611586, 0.18189832491861865, 1.137654043420122, 1.1372178300499916, 1.1350438013629622, 1.1346272436458151, 1.817122111772078, 1.819319693436331, 0.2853061372456764, 0.2853070746126088, 0.2861847075988755, 0.28618179729241117, 0.7024934611687785, 0.21655269741233082, 0.21655269771167474, 2.1403235798013136, 2.140601640263976, 2.13961243823837, 2.1400062816089465, 1.3717458580053534, 1.3759066153349038, 1.3511131995737558, 0.39609351366314133, 0.3987906049709552, 1.0437835569479512, 1.15461243381683, 1.1547508198833243, 1.1506815651402906, 1.1508217590801013, 0.6616286379778721, 0.6616496812442119, 0.6589064507597646, 0.6589256660547002, 0.5424630629408161, 0.5424630629892429, 0.43727864075231976, 0.4372786414342777, 0.4376423824317259, 0.437642382492721, 0.29027411748283827, 0.2902741174828308, 0.2903980315921302, 0.29039798747770845, 0.10898973312502205, 0.10898973297952595, 0.31006531096254947, 0.31006532164924816, 0.9547368254299786, 0.9547339599314307, 0.9525095111721051, 0.9525070776929244, 0.4086736303317802, 0.4086736304190025, 0.29713662750009, 0.2971366275000912, 0.11750505194012673, 0.11743610498455592, 0.18593984429681998, 0.18576239053142019, 0.18593291457749656, 0.18575772069300672, 1.0238882288956241, 1.0235328210635142, 1.0256721712965118, 1.02536985163455, 1.1922247824189887, 1.192196115805867, 1.1932990549582823, 1.193266432812941, 0.25887177260689226, 0.2588713238499514, 1.2374686236246848, 1.2413024059499742, 1.229604355043667, 1.2336978577074058, 1.299811976066661, 1.2959211932052288, 1.3662301664125713, 1.3622680038336406, 0.36966640621958935, 0.36986821941179265, 0.3476823610601437, 0.34768495719091413, 1.0023058621745893, 1.002312592505585, 0.9965950398152486, 0.9966051958794322, 0.09663605706074653, 0.09663605705402736, 0.2665155444994303, 0.26651512664947885, 0.27972552981411747, 0.2796820323243819, 1.1120562290718141, 1.112044588343482, 1.2238294759628585, 1.2238269034561353, 0.5009401136618307, 0.5009504964570611, 1.2698798204126174, 1.2729144488911182, 1.2764445132691993, 1.2795429644839016, 1.0020086150668877, 1.0013347922101794, 1.0069304839649764, 1.0062883374551108, 0.19300306474216603, 0.19300303546843578, 0.25837039680813517, 0.2583705173792881, 0.6667727991626948, 0.6664908821061103, 0.41935336790728955, 0.4193533679072921, 0.12878377298168936, 0.12896808546117422, 0.1956830117338413, 0.1791689537766571, 0.9925764367635135, 0.9516030820908304, 0.9907766073999118, 0.9471391861480138, 0.2152103880275077, 0.21521038369890483, 0.3118909569124627, 0.31071863108052594, 0.28214159317195775, 0.2763692469357755, 0.5593533344318014, 0.5506448157933473, 2.380224428936405, 2.407348538389906, 2.422482452418774, 1.136214305421564, 1.1363299008962067, 1.132345868960755, 1.1354439888767935, 2.4307991002039366, 2.0609005609823496, 2.0613328397387884, 2.0598861822489916, 2.059986956438392, 1.3418554037965416, 1.3419683978356003, 1.3404460168538554, 1.3405857561360361, 0.9931370491889244, 0.9932316753311028, 0.9935135485312736, 0.9936083547996885, 2.0031478701936343, 2.003139208359248, 1.3265323125335453, 1.3280274307199915, 1.32801416474544, 1.3295368986212357, 1.1883751257845114, 1.188389069923669, 1.4513160948515536, 1.4513690251492903, 0.35725360363522984, 0.3572711257377552, 0.4873121586429169, 0.4873455889718155, 1.198664207505474, 1.1986960807803997, 0.504985156961122, 0.5049851569611181, 0.08567898275277483, 0.08171291035948196, 1.0823003680739112, 1.0783529712571744, 0.08138971980621354, 0.08143131992817944, 0.3738820890121408, 0.37403222814316517, 0.10085050383571259, 0.10085050622924033, 0.09973187556201553, 0.09973187582432279, 0.2593656808254025, 0.2594742550528857, 0.26351437727113897, 0.2636172602647808, 0.42523638300914224, 0.42523638300914707, 0.07232189882394723, 0.07232158905419891, 0.07230074108624167, 0.0723004238313848, 0.4177272624570176, 0.41771875033789285, 0.2798851186893878, 0.2798860923841019, 1.078994615427904, 1.0790250661779894, 1.074217027936979, 1.0742618368999939, 0.9291672823125308, 0.9291668501260266, 0.9303833781268331, 0.9303833689157524, 1.1453746391832134, 1.145131129182798, 0.34735184255230556, 0.3475416070467344, 0.7265231537215612, 0.7265232791452965, 0.7788775026998603, 0.7788773056579481, 1.1187753161508274, 1.1189173765411777, 0.8376123160438287, 0.837612309113586, 0.2289971940048392, 0.2289971940207854, 1.1242701856192356, 1.124218790324825, 1.1240941499444856, 1.1240452763451503, 0.19899208816455796, 0.44318010131350577, 0.44320743817484204, 0.19897958594370885, 0.1993899878098277, 0.19936697842010387, 0.17426757185630323, 0.17426757185630337, 0.13772345410896467, 0.13765409160852396, 0.1488883165378712, 0.14869251300067332, 1.252415070222452, 1.2489511401773195, 1.252121206676245, 1.2487834396515456, 0.2651845927163815, 0.26518459102432357, 1.830473002844582, 1.8304624554081188, 1.824279805304777, 1.824287652617596, 0.16522379674687218, 0.1640645020188123, 0.4531802767438752, 0.45318027673443484, 0.5144365093413651, 0.5144365090174056, 1.0466708871133499, 1.0466838367508269, 1.053073128051636, 1.053065100311838, 0.00377645519770129, 0.6848454168541455, 0.6516959319894682, 1.0051695077570222, 1.0409379697718946, 1.01071015886188, 1.0345660545502229, 0.602281779700378, 0.6225223494392347, 0.28128718131316854, 0.2813580152203792, 0.3144881544018442, 0.314638835322963, 0.2722943910835186, 0.272294391083523, 0.5017798267270996, 0.501779826733207, 0.4037280154542662, 0.4037280154288933, 0.4477797835630593, 0.447779783526297, 0.4667918512215611, 0.4655145683125247, 0.4748178142064078, 0.46424155326441147, 1.3206205115164869, 1.32117418266817, 1.0676577431308722, 1.0643044772949615, 1.299716740960537, 1.2989843897209084, 1.292364629567525, 1.2884054866281947, 0.20065696730945362, 0.20065696786890957, 1.802082890025744, 1.7843084014941681, 2.7632346737355284, 0.17273946575064547, 0.1727250466477016, 1.3031434562561814, 1.3032068764995208, 1.3054874026288923, 1.3055281135929804, 0.17076706838395617, 0.17076708177260616, 2.7331385328673856, 1.0085408003453686, 1.0084954004229727, 1.0086005803435285, 1.0086032949044574, 1.3315765613830544, 1.3326554456582833, 1.3312167311259495, 1.3324085728682227, 0.8035578357774246, 0.8035561351915774, 0.80354152738031, 0.8035416656578308, 1.2597286683174989, 1.2597284789250478, 0.2709015643972456, 0.2708114616695859, 0.26576191606376637, 0.2658684469716841, 0.7977664084827973, 0.7975497107392691, 0.7869772345979543, 0.7866869467718958, 0.997335138525512, 0.9972110485353198, 1.071213234868498, 1.0729102132342727, 0.1463327969357036, 0.1461928615051173, 0.5157504081784224, 0.5157509715191517, 0.4826271403543624, 0.48160246943041496, 0.504737543320744, 0.5053627985448781, 0.1449684987373568, 0.1449478190122595, 1.0415319499827174, 1.0416927754575458, 1.0050536052351071, 1.00548665661757, 0.1336405042427201, 0.13364029780900705, 0.14061255793746996, 0.14060859932485223, 0.7725356383468373, 0.7724479685527261, 0.8900201918970265, 0.8909630096394267, 0.9558916364118089, 0.955134320302489, 0.056694971414888835, 0.05669496882376157, 1.4509719404224355, 1.4509845815081213, 0.5901453304405343, 0.590054818276547, 0.3770137287632628, 0.3785117089952218, 0.4534673077279895, 0.46476762730076887, 0.7905514901527426, 0.7891632306767075, 1.597394113125885, 1.585910247716932, 1.9565004395280208, 1.9564980496623392, 2.0203898698050637, 2.0204072943906204, 1.0274444175173127, 1.0279520238205948, 0.9102917563307178, 0.9102917590312405, 0.9277236819108108, 0.9277049161714079, 0.5642139445598732, 0.5624015389166088, 1.875861876031859, 1.881850074297768, 0.32769836590518864, 0.33534729850553546, 0.19801464015954104, 0.19801469478676767, 0.1952630744711171, 0.1953867014652613, 0.07469249373281606, 0.07469249373281774, 1.1985748112730295, 1.1986637133335898, 1.1985420178673745, 1.198631152118037, 0.013029139621181096, 0.013145627359743032, 0.40753280085550625, 0.4075328008902914, 1.2967345862473645, 1.2967730710163734, 1.296795056562471, 1.2968335287585138, 0.36154151040371707, 0.36159660078695927, 0.36286523594447395, 0.36291631590111983, 0.2777086835610646, 0.2777087910764636, 0.27902004132189645, 0.27901921648209316, 0.4220893372561807, 0.4220712336468921, 0.42122609619042173, 0.4211831867420883, 1.060107932211955, 1.06076202349521, 1.0682118311347821, 1.0687876233365807, 0.30854043426747535, 0.3085404342720248, 1.4556854044476142, 1.4556411466013206, 1.4555087139001632, 1.4554608541648548, 1.0679581498404838, 1.0679580383531675, 1.068086397412625, 1.0680863286224855, 1.4600413173157885, 1.459394425545204, 1.4643198936162272, 1.4634737493199947, 0.24445360983725617, 0.24448128807479702, 0.24446519698783398, 0.24447565006410632, 0.3023638310052562, 0.30212704220819986, 0.300249420924504, 0.30020755894513984, 0.29806796528892715, 0.2977054903957034, 1.951989660124297, 1.951989031002617, 1.9520011045448729, 1.9520004204845738, 0.8161499362945523, 0.8161363727119678, 0.8161895356602826, 0.8161745514054551, 1.4288755691736224, 1.4288755743625137, 0.21559210534225498, 0.2155923329879856, 0.21904650037282752, 0.21903176186587667, 1.0315260845662584, 1.0315353886484817, 1.0314579259831738, 1.0314522777646515, 0.31954604997578173, 0.31954604997577624, 0.64442716686464, 0.6434557286967463, 1.8423942874198387, 1.842277831948005, 0.4594369623041119, 0.4594370360059964, 0.4709066255150847, 0.47087767942434233, 1.340908027211791, 1.3418310585089803, 1.1287241584515024, 1.128719283522942, 1.1274155162527058, 1.127408542903217, 0.9029586242480099, 0.9029312010215065, 0.9319315740411449, 0.9319338066946078, 0.23936455997382616, 0.23939544980900682, 0.21066896633029897, 0.210669059751736, 0.5318708925174561, 0.5183312055311231, 0.6188005744673557, 0.599869317981116, 0.8859855990267264, 0.900495122363443, 0.7981172064459656, 0.8180289368024288, 1.055877308136385, 1.0558901447561926, 1.0555143012908585, 1.0555216002803562, 1.077389932168464, 1.0771740772125205, 1.076865492324119, 1.076865481558442, 1.7887097061724504, 1.7836490194018249, 1.4798690771285923, 1.4795153521955906, 1.4889164591079336, 1.501250824847808, 0.2674756077138014, 0.2674767128011448, 0.25681247397054696, 0.2568136023675249, 0.2513892132172238, 0.2513905906733097, 0.03462532846601858, 0.03465631913972679, 1.0555394942920302, 1.0555886796231513, 1.056471304768621, 1.0564832670290327, 0.33159894589363464, 0.3317949814295001, 0.3336444265909975, 0.3337122144542426, 1.8234322331380695, 1.8233565151174953, 0.3799910790303363, 0.37999116820895174, 0.37245974362898604, 0.3724600830074451, 0.5143668898333973, 0.31065787506959713, 0.657906886049082, 0.31168689691663287, 1.5199234585936403, 1.3775380788479532, 0.14469776461724954, 0.1446977646803565, 0.14085054336717287, 0.14085054354087975, 0.02250115567946822, 0.22169451049072275, 0.22169451049072222, 1.811016379345675, 1.8107132732333882, 0.13180510442836157, 0.13180514337451066, 0.12610532868944374, 0.12610532977382027, 0.36904769917454894, 0.3690441131028619, 0.3684916072331128, 0.36849158405957205, 1.6090198158595737, 1.615934052215865, 1.1619329958237097, 1.1619330051826366, 0.8448635663233893, 0.8448492823830538, 0.8470144619767825, 0.8470910713724163, 0.14269198663088264, 0.14269193542105854, 0.14287280963644483, 0.1428727580872214, 0.005789992325180697, 0.005789992325180467, 2.1099625930760393, 2.1099632154599903, 2.1105630515818588, 2.110562985322007, 0.13205112133952895, 0.13205110846572798, 0.1379865442895907, 0.13798629930049522, 1.1787813891954502, 1.1787837277719306, 1.1834806804327251, 1.1834816620710236, 0.5598719249005523, 0.559879564064816, 0.909698362543566, 0.909698359153669, 0.5199508291377402, 0.5199435655278613, 0.38810613718155573, 0.38810618759440585, 0.41368825661657316, 0.41368825452351315, 1.2453740230980308, 1.2453817920519055, 1.2453802434319967, 1.245387553603678, 0.9185331187644112, 0.9185052739829968, 0.9352036409114833, 0.935135772540806, 0.5212776004612558, 0.521333556809557, 0.48051517401433347, 0.48055438228208047, 1.278815591594526, 1.2789117613241154, 1.2793785426352002, 1.2794755973271978, 0.02146921948313972, 0.021469219483139637, 0.9092019637611748, 0.9092021254315292, 0.9091867523247092, 0.9091869196013588, 0.3286510791695294, 0.3290460290286623, 0.1274929238966467, 0.1278739810975548, 0.14815166314107284, 0.14813895571763802, 0.4134856602575315, 0.41348593354019747, 0.4122345933791378, 0.4122345703681092, 0.190810797970926, 0.19029008307661316, 0.6710957706075159, 0.6710957309355212, 0.6675341081850882, 0.667534003104689, 0.3727143396237763, 0.3737142526502622, 0.3309478914926379, 0.33242351187282043, 0.04402856912403503, 0.043982908873904075, 0.06017875560279501, 0.06017875521845741, 0.05767887427262586, 0.057678874041608416, 0.10882538919367876, 0.10882054182203822, 1.241230124153422, 1.2356117450169215, 1.1057685857850352, 1.0973528542764972, 0.9674719650985986, 0.9688168850013972, 1.0579534449555095, 1.0574072211351244, 2.119211876345187, 2.128886519702872, 2.071556862456621, 2.077156665801334, 0.1350223791414164, 0.13563092238807395, 0.13472375079593216, 0.13542494081851317, 0.8350727173319694, 0.3962542591965335, 1.3917576580213535, 1.2057234195923585, 0.39639493364512524, 0.6484047159008305, 1.6467615919981373, 1.6464041365997462, 0.40951696110959934, 0.40952823512297293, 0.4094626309513979, 0.40947233764774094, 0.053618019431679126, 0.05361801943167802, 0.4633997236784396, 0.46339968641576706, 0.44935249666674143, 0.44935242063337466, 1.3391379633216318, 1.3391626791913207, 1.3373426565323485, 1.337369163370169, 1.1105993750618566, 1.1105993671609244, 1.5099871712462878, 1.510733531330149, 1.597905089111117, 1.5993563337969274, 0.3758948059347329, 0.3768620606446006, 0.3729280055549425, 0.3727792019962034, 1.4436142457546794, 1.443833294114163, 1.3510680659188596, 1.3511727786131458, 1.823379643354077, 1.8233797993730059, 0.9899103307087544, 0.9899215171023709, 0.9899132638184608, 0.9899242879154204, 1.2696183040320452, 1.269618321552085, 0.28326261598880786, 0.2832627381447098, 0.2797472382129965, 0.2797463948705405, 0.2615281483053429, 0.2615281662856654, 0.26865554538176556, 0.26865494495113706, 0.984639499062648, 0.9852610828231219, 0.9854431037320013, 0.9854496145453316, 0.30457661872041014, 0.3045766186859101, 3.6263275163667683, 1.2037758317410463, 1.2037583494910864, 1.2044095619583512, 1.2043921034780598, 0.6053713428970786, 0.6053713164709725, 0.5999296391481016, 0.5999315641245604, 0.9153586319109293, 0.9153539498180434, 0.915275486864128, 0.9151705632930726, 0.918558688065474, 0.9185586882702091, 0.9301463530701812, 0.9301463592201761, 0.06580655586842267, 0.17121968650272223, 0.1712196918586223, 0.11015603299772396, 0.11015297827612135, 0.1106426086664496, 0.11064319679112854, 0.9656999644980253, 0.9656693963140864, 0.9653441607737638, 0.9653106347458853, 0.44241957304535884, 0.44241930317911954, 0.44340561525001304, 0.4434056673957472, 0.1367741339685541, 0.13669415659634893, 0.20453483315844076, 0.20453485250351483, 0.2044439051937018, 0.20444392099500452, 0.11808295093367038, 0.11806086405411481, 0.04519218320375411, 0.04519218320390373, 0.14158799276517933, 0.14158997272001697, 0.14156424046221644, 0.1415658298456856, 0.23044090674269005, 0.23044255110428652, 0.22992476686443997, 0.22992606518777897, 1.891295619102666, 1.8874124628827385, 1.9010428531016685, 1.9014301473293933, 0.3111721458810687, 0.3111795140768516, 0.30890585828154604, 0.30892198399560894, 1.0357374664822543, 1.035817919308092, 1.0357921687753582, 1.0357702767595445, 1.7559613994527992, 1.7558371480422132, 1.7565126276266667, 1.7564032659471964, 1.009699628065758, 1.0095557923050462, 1.0090732535723084, 1.0089551844790146, 0.35075122260775815, 0.3507525918629874, 0.35547808742803483, 0.3554780094457636, 0.4502046520184227, 0.45020465189250736, 2.0064496553156257, 2.006449574600689, 0.3529120920823238, 0.2368605454170035, 1.857259322979551, 1.7402910585614149, 1.9096634996433373, 1.9096632768898505, 1.9125329160452198, 1.912526710022569, 1.3318669850547444, 1.3318670624760867, 1.3218158670329925, 1.3218159782141545, 0.4669397074187922, 0.46693978737461295, 0.4668409889576076, 0.46684106950716703, 0.6379095291994593, 0.637908609724147, 0.6354209955014017, 0.6354235234208696, 0.21928553687451344, 0.21928780273354892, 0.22074466333872916, 0.22074801151938406, 0.9925679418811717, 0.9925702511483516, 0.9914451778243507, 0.9914457671568632, 0.15809259717742655, 0.15881854823313052, 1.5407844342661234, 1.5405243197155756, 0.6456946676637485, 0.6456934283844717, 0.6464103467536518, 0.6464066186632389, 0.0038732621700708035, 0.0038732621700712224, 0.7942466814854163, 0.7941178015362893, 0.7903491170548732, 0.79031146293258, 0.9867112014679196, 1.0038788673874661, 0.1828335203026412, 1.0056957463039897, 0.14127630156927706, 1.023768467916632, 1.079387757215402, 1.037273914770877, 1.0730354480676219, 1.0707246969572821, 0.3648446206251758, 0.364842821501521, 0.2179301491054605, 0.21807273405996014, 0.21792394333298676, 0.21810712852908423, 0.15213709249588359, 0.152137108511263, 0.2893285264540145, 0.28961629130578603, 0.27429361588419476, 0.2743544534766649, 1.0110293495389993, 1.0111280764403974, 1.0244903084824983, 1.0245425890343591, 0.08582609101978209, 0.08582609101972802, 0.15879316102386448, 0.1587931610238642, 0.09298474254565936, 0.09298474254571407, 0.631552762101794, 0.6315538801806668, 0.6293078060620508, 0.6293123132146781, 0.9989150946594559, 0.9989151322057996, 0.9996254955833039, 0.9996255438119871, 0.40382911487322176, 0.4037649525028689, 0.29113900111798047, 0.2850674604024149, 0.234365092576137, 0.24037279918776583, 0.1850773412000534, 0.18317974331763484, 1.0153587838433766, 1.0134638304463415, 2.0590213664186585, 2.059029376093378, 0.2652760421614153, 0.26527604206726374, 0.9697739530149305, 0.9697725095674845, 0.4183051266677233, 0.41827706816778965, 0.41840539989267733, 0.41837702571618407, 1.7621900159981898, 1.7622154653299935, 1.7622627047876933, 1.762282914880503, 1.3401343029186417, 1.34013427533033, 1.331020553068968, 1.3310205401682131, 1.1161994727029863, 1.1161994724054105, 0.0532887716717717, 0.053294354734279896, 0.053072549412908815, 0.053076662083238337, 0.25091242562356875, 0.24600037707594793, 0.24599950191195585, 0.24599952138200382, 0.24596294440258454, 0.21124084700553614, 0.21123957353491443, 0.21127919988021915, 0.21128102946536015, 0.2631647703217892, 0.2631647702542519, 0.2341684259833669, 0.23419849141045573, 0.23417487437172754, 0.23420220804215647, 1.8860018083861805, 1.8869942182058361, 0.23434775071679126, 0.23315585682487067, 1.6384206069743468, 1.6368130507351606, 1.6426720804697426, 1.6410374231244904, 0.9699022590718883, 0.9700539727221886, 0.9684258082386199, 0.9685812835127489, 0.804768760353264, 0.8107990706199283, 0.8006320284852506, 0.8051828698833186, 1.088186119251438, 1.0881877331299634, 1.088186010973569, 1.088187659807171, 0.2214608985759054, 0.22146090570987803, 0.9682954853967535, 0.9633970628162448, 1.0254380145498325, 1.024818857234015, 0.15702807180743306, 0.16186715551417452, 0.10111858801343672, 0.10166985344805203, 0.5285665962633145, 0.5285659315188033, 0.21365482921312845, 0.13518600200780895, 0.13518657628447384, 0.13480705039141772, 0.13480757056337506, 0.44981676127119474, 0.4498163120766133, 0.4487373917206402, 0.4487367845870587, 1.7990774911658847, 1.7990665848446323, 1.7990303633317557, 1.7990245259586723, 0.10681604201725423, 0.10681604179033405, 0.1892527989663953, 0.1892527998660074, 1.471731634279753, 1.4717017652301774, 1.4712783388175348, 1.471185826449763, 0.2503471966603356, 0.25214139670301916, 0.9624394171935917, 0.9677675110599673, 0.2856161070134751, 0.28208385339940206, 0.9886080545011375, 0.988534589923403, 0.9894496661525283, 0.9894487385102944, 1.0153609979352163, 1.0153608542752135, 1.6035648731659067, 1.6035648567230218, 1.5560381808200083, 1.5560381296870816, 0.23688084928456665, 0.2368801135660652, 0.23672456371967066, 0.23671619193543184, 0.383179109489282, 0.38317910912833003, 0.29273211396760024, 0.2927277689671651, 0.2925429931517655, 0.2925329760927041, 0.04701460910628233, 0.04702193670561132, 0.04702736286592211, 0.047034691621016145, 0.32437013160569556, 0.3244309836563002, 0.3248381573735073, 0.3248845091704782, 0.8219414061312171, 0.8215665996917775, 0.8179692060506363, 0.8176900752005906, 0.34043707369783893, 0.3404370908548181, 0.33966873757244864, 0.339668737575314, 0.25665880335463864, 0.2566588011453978, 1.0536422054889845, 1.0536417919466787, 1.0543110859156035, 1.054310673524924, 0.7600586689418611, 0.7601051630144738, 0.7603989268573648, 0.7604453904952111, 0.8267221119028852, 0.8266863512166079, 0.8263525886384067, 0.8263168452674727, 0.25944888708479447, 0.2594488872751182, 0.26929099214315, 0.2692909920358626, 0.2984530213524821, 0.2984530214610293, 1.8114549437322425, 1.811454174062884, 1.3277877816600472, 1.3277877803023408, 1.3254748207703138, 1.3254748212688963, 1.836904127505031, 1.8369141791183734, 0.002129250136024038, 0.0021292501360235874, 0.24648800530530546, 0.24648775489755181, 0.2937637248659952, 0.2937549296334976, 0.2936791003404448, 0.29363299448340097, 0.8695206701229179, 0.8695206685564698, 0.8715852376259762, 0.8715852181866545, 0.4652165739287685, 0.465216571697765, 2.7677458046062027, 0.09786879926589252, 0.09786741060022547, 0.09785020649849394, 0.09784952025976584, 0.9190975559694099, 0.9199105493471014, 0.9153157384587377, 0.9158501218311229, 2.780085820589021, 0.9815631163486672, 0.9815637867083435, 0.9946609576204566, 0.994660659060851, 0.07359304989734723, 0.0735931701806582, 0.07359238782968353, 0.07359241914760971, 0.05740948334184612, 0.0574099687186775, 0.057409693673788946, 0.05741017224847308, 0.2842116156875101, 0.22892077693479965, 0.2289206568716855, 0.9897109557402224, 0.9897191662961491, 0.9896951512874799, 0.9897034644686922, 0.8945996427671286, 0.8941109978893252, 0.8899929470017722, 0.8901743791543592, 0.11405462313695038, 0.11403868964355592, 0.11719226059316479, 0.11687750495518634, 0.2986214398344029, 0.29861923579968586, 1.240640292337694, 1.2379148108802864, 1.241229640844801, 1.2386146145859949, 0.5012439628661546, 0.5012440253143395, 0.3529950825106772, 0.3529950278231304, 0.039890163046499755, 0.03989016258499978, 0.3529035776688682, 0.353002862466338, 0.35292679322157067, 0.35301331786758094, 0.34883798301768787, 0.3488379914560352, 1.0513506490818483, 1.0515863837011858, 0.31603903857445403, 0.3160390380048778, 0.05411781872309853, 0.05411781872309817, 1.345789964424617, 1.031373801056667, 0.9650381149909302, 0.9647630466557007, 0.9656426302646433, 0.9656681613686083, 1.0188836656310531, 1.0193556362592293, 0.08775738141730444, 0.08775415044986754, 0.08749508650129617, 0.08749145674081246, 0.4670235946212451, 0.4670235142641542, 0.21768265730994668, 0.2176825913192642, 0.227333117873769, 0.22733310287952102, 0.47651126322663234, 0.2149572669263269, 0.6720166225516028, 0.9385746332433347, 0.9109175002620566, 0.9389310681705105, 0.9065909257263167, 0.32464999657431604, 0.1702803534332791, 0.9310395316682164, 0.7713486161858794, 0.9271030412564114, 0.08407844327587888, 0.08407388534864155, 0.08360398785865769, 0.08364932209362035, 0.4257209710037331, 0.4257209976465137, 1.1849405458127036, 1.184936547194488, 1.1852753364007982, 1.1852712557710858, 1.6935372880895228, 1.69353600642742, 1.0684875916657046, 1.0684963628796345, 1.0684924055321738, 1.0685012603041073, 0.8959100016827305, 0.8956376883921956, 0.8979381724552661, 0.8979705278239805, 1.0335649950659538, 1.0335649950398436, 1.034343134582139, 1.034343134545613, 1.0844331741865212, 1.0841752703104237, 0.44099205916850776, 0.44099202869059473, 0.9044625492401919, 0.9047041331253355, 0.4194767119764223, 0.41947678815435424, 0.3974643895938015, 0.39746438855663035, 0.39763168284030376, 0.39763168179678526, 0.16462334890622576, 0.16462333408969393, 0.16473779511141776, 0.16473778055154575, 0.3937309350108891, 0.3937309329600266, 1.15755895078057, 1.1575589505233328, 1.8862702271539145, 1.886257377134791, 0.9393726998203127, 0.9393728715594012, 0.9387676188514726, 0.9387673439249061, 0.35413269509033657, 0.35413261282956, 0.10456516089644352, 0.10456424623269407, 0.10460068819717183, 0.10459631013155754, 1.58326679166524, 1.582647605048531, 0.41698988401050985, 0.41698994979531484, 0.41552015944983645, 0.4155201656793326, 1.5874835789188553, 1.586863197074531, 0.17524928258204092, 0.17524930407264688, 0.1759907947802405, 0.17599081510999037, 0.11691784327187536, 0.11692313003600044, 0.9777588598876736, 0.9777588589070713, 0.9720581822824267, 0.9720577924070153, 0.15145280116967258, 0.15145288879764213, 0.15251691191599154, 0.15251699821410958, 0.19673546874304146, 0.19673546940409323, 0.42686446501060377, 0.4268644656831913, 0.4271101297988069, 0.4271101296835534, 1.11740317950869, 1.117408947353374, 1.1181951245211543, 1.1182010281349721, 0.13804916678330584, 0.13804876697400933, 0.13817477570998998, 0.13817450215844126, 0.9965911673755785, 0.9965911673755679, 0.31749798489243375, 0.3174979850567311, 0.037436850910550594, 0.03743685086800916, 0.06349552385229992, 0.06349507861982621, 0.19886073300782425, 0.19885316334491532, 0.19736913948695367, 0.19737119733897066, 1.0355883735229225, 1.0355881610047257, 0.31197327821204446, 0.3119732649978966, 0.5512911185713552, 0.5512914673191067, 0.26174908302858935, 0.2617490504734529, 0.29360554153410395, 0.29360552469374074, 0.9254401824059162, 0.92544006812923, 0.9254398048453591, 0.9254396839269692, 0.17957441117106962, 0.17956899562109097, 0.179599928147261, 0.17960395281582908, 1.2379833629833359, 1.2379833629833483, 0.7780964743187818, 0.7780964752399897, 0.7781827667214722, 0.7781827672708452, 0.10494257635346227, 0.10494257680803278, 0.10534421353785767, 0.10534421049688653, 0.9440917788613125, 0.9440394623109817, 0.9440648183813078, 0.9440125043578025, 0.10512915360399172, 0.10512902547099877, 0.10339405337350628, 0.1033939531749759, 0.23441703405008799, 0.23441674977500493, 0.24009327458537766, 0.24009309771891452, 1.0750142127573916, 1.0750141686877788, 1.0745864123439817, 1.0745863670692437, 0.48582775035347386, 0.48582775054657595, 0.21535484377622563, 0.004458793852127522, 0.004552575427544313, 0.004460176790287265, 0.00446010025539843, 0.21562477384793385, 0.2157467948486824, 0.21607296360561737, 1.9207407861179493, 1.9225064659553315, 0.4142073795695728, 0.4142073787070517, 0.41414101082153776, 0.41414100995047826, 1.900334104014513, 0.325893368966907, 0.3258933602151069, 0.32588370710917103, 0.325883699803721, 0.9401169080575714, 0.9401169080534791, 0.8709579353475397, 0.8709615440652692, 0.885238932932185, 0.8852411301568628, 0.21268307640127246, 0.21268307630459649, 1.2457421568600753, 1.2457422405055874, 1.2457377957176572, 1.2457378793473295, 0.9545818157338031, 0.9545818157648135, 0.08454369632610276, 0.08454369558057971, 0.08530041629075039, 0.08530042608108615, 0.8626304294409424, 0.8626399886114684, 0.8626604869657002, 0.8626752901726303, 0.014034490059910774, 0.014035042690017943, 0.014035274146843888, 0.014035839385207713, 0.8670517596349654, 0.8670508218852595, 0.8681126398055079, 0.8681109707682364, 0.14630968085295862, 0.147593251617181, 2.7519152040596713, 2.7517790940347022, 0.05806071336139629, 0.058060712818154704, 1.0165176124019337, 1.0165273191983726, 0.056655099581223584, 0.0566554632277225, 0.8325625670995129, 0.8325585890900438, 0.8572009199477233, 0.8571954761607936, 0.17885718767088427, 0.17885718943811096, 0.9793809122491675, 0.9793712611650904, 0.9793637141593389, 0.9793540662160258, 0.4339480871776068, 0.43394808718013445, 0.30490410645355864, 0.3049040890792877, 0.03512683252257998, 0.03512693825918958, 0.03513186175394932, 0.035131967717643695, 0.9821530116801171, 0.9815784539622163, 0.1176602689437235, 0.11766026894623643, 0.11757107763885599, 0.11757107768076477, 0.998078327993297, 0.9974486763163389, 0.9975041588516923, 0.934092985781563, 0.9340930669106509, 0.9340847541064773, 0.9340848352332546, 0.24373865943326373, 0.24373865532093467, 0.729301006622225, 0.7293277988847864, 0.7292863928584893, 0.7293131856512559, 0.45615813613327166, 0.45613590388278047, 0.4561698538825735, 0.45614761516254887, 0.9332522652352102, 0.9332522686982997, 0.1151632229707163, 0.11516006857227343, 0.11516577603367664, 0.1151626177660806, 0.06871872942325737, 0.07470119034439754, 0.07470122417220625, 0.36427733935857215, 0.3642773393371135, 0.36425944876888805, 0.3642594487474866, 0.12662376569463413, 0.1265547561981233, 0.07405486027484903, 0.07405491441980441, 0.08546575638423302, 0.08546575638440301, 0.14317750179880442, 0.14321011205173123, 0.14633679746121497, 0.14633679794040141, 0.09888673386285055, 0.164008337950169, 0.3247149792808625, 0.32471497928087134, 0.39213927043349806, 0.3921392688394387, 0.9080187300409752, 0.9080187485086496, 0.9068893205862669, 0.9068893389852878, 1.0155043924017697, 1.0266989960312163, 0.7921639897706003, 0.7920530481645719, 0.7920831294914941, 0.7919722476408215, 0.8002270540494189, 0.8002265154865411, 0.8002276565523605, 0.8002271152476973, 0.05820054859385172, 0.058200552174572, 0.05823212084027424, 0.05823212441903133, 1.8998731365057822, 1.8998594177671613, 0.027949714348651233, 0.027949714273619437, 1.8714902536825062, 1.8715235830776087, 0.04216580197836932, 0.042165801978369485, 0.379082595093739, 0.37908259584503873, 0.10785509028229052, 0.1078706163804184, 0.9704511016194701, 0.9704506602263439, 0.10980701278594934, 0.10982903904161578, 0.05237488778577096, 0.05237489463957187, 0.9658420010238681, 0.9555874274493572, 0.4090853304755534, 0.07256818539289392, 0.07280643851208192, 0.07300794797172892, 0.07988260739647318, 0.07988260754861973, 0.07986704756282192, 0.07986704772047559, 0.026444166894326614, 0.02644416768689197, 0.21721637821237968, 0.21721637826284404, 0.037490061387467695, 0.03749071472346332, 0.037492499739866195, 0.12001825318978733, 0.06121816325529553, 0.061218163255766844, 0.9925558175635534, 0.9932849966893216, 0.9925932251950568, 0.2984386480452099, 0.2984386480453325, 0.9854710398137536, 0.9859959239889944, 1.8757258852625562, 1.8756961749244234, 1.8499301801646364, 0.06154136035456041, 0.06156585514707661, 0.0025753756423058096, 0.0025753774412692106, 0.0023923566891285056, 0.01662078952715705, 0.016620789538961418, 0.07256102061392548, 0.07309770641745639, 0.0011304404278730084, 0.0011304418478162404, 0.08526039398717683, 0.0854002142689743, 0.9635086672789885, 0.9635012973419353, 0.9598929927340695, 0.9647881118293713, 0.03622672469878599, 0.036227395698118905, 0.05090915044784165, 0.05090373807110186, 0.05529725516812058, 0.9385066542074469, 0.938397801397691, 0.025595272753707956, 0.02569003171699054, 0.0004005978419263357], "P3 Variance": [0.006612610073769227, 0.025092707471868685, 0.05983630626080272, 0.033413305849244346, 0.11886406871139771, 0.022890257488778425, 0.11212662502832169, 0.1776377392125842, 0.13297186113476128, 0.06449156991380663, 0.03918705108766688, 0.0442190681123197, 0.26945681210429395, 0.1453382793621377, 0.13362967566450495, 0.13506073099204274, 0.08253957860172538, 0.19100506163916778, 0.12810201041744734, 0.09598841772929613, 0.06369158749507796, 0.1631838199764716, 0.29979612237235015, 0.19800956310349688, 0.3148109285830935, 0.2859245824325093, 0.22715910565030142, 0.1806011398576337, 0.1659933725088632, 0.24686423226039902, 0.21998396016724073, 0.27399167097601773, 0.08024478119715922, 0.15374510295744762, 0.20353492771427997, 0.12107573546635078, 0.21705233822132514, 0.33795419794525017, 0.1728201817113002, 0.2823164475841474, 0.2601605961962231, 0.4982665925995734, 0.276300472364165, 0.09792782899981473, 0.29488378580691754, 0.3465716556433125, 0.1593802408935327, 0.2532115260112495, 0.2851643539825112, 0.18251053039630316, 0.18339885964509084, 0.4002649808596176, 0.18638073765253368, 0.3395213217826471, 0.21827021414153053, 0.2957883393942765, 0.31027468756322213, 0.3136883484039486, 0.2087549641865357, 0.18610292954170063, 0.21364007348901182, 0.2247220538189937, 0.6025462035064084, 0.24592084938447323, 0.1498553218804914, 0.2273537974820378, 0.4194986301753127, 0.5013296537914214, 0.1826738733110447, 0.45591254405683707, 0.25251346972415056, 0.32186402495067135, 0.3348274114489937, 0.17640238035381794, 0.17509223570839116, 0.305864654097833, 0.5128286029114548, 0.35388313264511173, 0.5029726153709053, 0.25746931828264774, 0.48128125002093036, 0.4362107221020448, 0.42949321564311393, 0.3401850883794557, 0.42421624880492903, 0.23398968288351102, 0.2582576321010711, 0.47837312969274154, 0.30761971017926226, 0.2925182042399175, 0.3908730546342385, 0.23670235917173904, 0.8275537502779597, 0.19461410117340314, 0.601232959838695, 0.3201941325688105, 0.33935308061871405, 0.40959387577778017, 0.3405287542006946, 0.4378666027245788, 0.1990342561398872, 0.2047076203705665, 0.4919444741196057, 0.21814810705788445, 0.4150700913237213, 0.42621074488779875, 0.3088332576740168, 0.20082389534479295, 0.2678392060151917, 0.4020964762010868, 0.472863418697025, 0.4848130108973763, 0.2871807989151423, 0.40496615947048703, 0.3477288028433279, 0.3251664606004019, 0.41140435349728366, 0.35808195893976635, 0.30314277528086986, 0.2714916994797145, 0.2885118628049111, 0.5513851004457488, 0.5480987464242298, 0.2764161823680482, 0.4110249000465258, 0.3492884897755745, 0.40436174870762465, 0.5078607928972675, 0.4829402339743667, 0.5215296092903423, 0.31866939292261964, 0.3990573687410294, 0.46068334864361915, 0.6144852656178054, 0.39961527627135396, 0.5911377348118894, 0.5050971673236069, 0.4011278739396839, 0.35500840828576585, 0.30812051412938934, 0.6454297763943941, 0.5031785020716788, 0.393733125095849, 0.2512162439347045, 0.23738768087543932, 0.38572538144589724, 0.382755071846952, 0.3663227077542249, 0.6085636886675381, 0.3153763214900465, 0.2937264680727927, 0.31500785829125555, 0.559069550997051, 0.5464870644665885, 0.4973503853260798, 0.3714805282884399, 0.2101346509617492, 0.21012450695940532, 0.3749706244230352, 0.39436705394140686, 0.2557034365825053, 0.4666691115158743, 0.4513883132237346, 0.40182932719875086, 0.19329885607221386, 0.19096940741821788, 0.53682206203417, 0.48047623957005803, 0.4284988481453128, 0.26875968983244714, 0.3552504592688649, 0.5686929451042013, 0.5387661780053772, 0.30119922048637415, 0.5259404980858986, 0.5909259560566101, 0.3227210112587461, 0.6322817550744573, 0.612256914029615, 0.4710375916978213, 0.24003361692291741, 0.7273828986182814, 0.7339663470375656, 0.5611672068030573, 0.3765398004865424, 0.29880661503630657, 0.36606008213922486, 0.5530317473566714, 0.6327563944834255, 0.7312243306560554, 0.5075971857946133, 0.2956677394118957, 0.33946386424979746, 0.3370792143778145, 0.4933299071921974, 0.542932396980242, 0.6907601714816629, 0.4999348950351574, 0.4178306903673501, 0.39557396703215153, 0.7071912844276016, 0.642418660321731, 0.31504528954136646, 0.3614403435441865, 0.270742630125125, 0.26794174434758095, 0.3491472796736917, 0.3666801122177673, 0.10829528442160763, 0.10204391362208365, 0.6862179963347969, 0.3852533309926691, 0.3821888047802603, 0.3113504929182424, 0.3983528531827857, 0.3942634417947036, 0.3898525934202851, 0.5324381973061092, 0.6404042834744991, 0.6124718831919278, 0.28073207136778633, 0.39373148853151063, 0.4769640085658629, 0.4059420562465389, 0.5414606695519626, 0.39181048662971385, 0.22361497539419894, 0.6515792239454907, 0.4464714813003418, 0.38568928423748405, 0.41874183583780966, 0.36672956118895195, 0.2861138441491813, 0.37783636741776727, 0.27984191251652535, 0.5299218236377123, 0.5634774031089066, 0.38581291233751513, 0.486551796537845, 0.5556113023583656, 0.3884778614679474, 0.32208687621067444, 0.4434881308932185, 0.6442750698744986, 0.4476223794392138, 0.548877103137331, 0.42207450080698317, 0.4662613474151718, 0.7754727593356227, 0.6401289985351366, 0.7048787245077558, 0.7423769528154889, 0.8971194202286216, 0.8008666202246438, 0.45581361274493304, 0.5385517081958124, 0.18822282739759644, 0.19030600835370037, 0.48630135323530255, 0.42954251542675503, 0.5512317962261285, 0.6044189317440353, 0.26158617662698125, 0.3033010703118089, 0.5648671834585023, 0.7197973822068247, 0.6440640921016065, 0.6962102166938345, 0.48379405775902473, 0.4788630640830074, 0.47054488658538407, 0.4662846739177161, 0.721437310141502, 0.42083596951778846, 0.43495279981288726, 0.41261073534728354, 0.4917956758755243, 0.49347585144984457, 0.7711760821797902, 0.21797141454503444, 0.16319803146245915, 0.2572919083650804, 0.8379947012650981, 0.29121345339841476, 0.45019942427730353, 0.3776813192484989, 0.5140516320122823, 0.2589399296969032, 0.31739118131413596, 0.3174603924722734, 0.40466708901793536, 0.5538316113128667, 0.6369015594311246, 0.6109753021703455, 0.38789685225644843, 0.7073231561226512, 0.5488674703801785, 0.6140580297484044, 0.41679832308266207, 0.3896452943019174, 0.3646924763324962, 0.3653356599508191, 0.3302424935242432, 0.4385435026885949, 0.49903354665967825, 0.43893672826070707, 0.7329707239024704, 0.15582477058264166, 0.14151845630395543, 0.5001297813778132, 0.5033230366076002, 0.4940543767171631, 0.4192607988361981, 0.18697942536417625, 0.40718856640719053, 0.2313802723296139, 0.27768549458672154, 0.4292167617063064, 0.44377783750744204, 0.512567816088194, 0.3157626684290939, 0.3049263131449954, 0.7063228492488316, 0.41438846482494046, 0.6443965416014128, 0.6155326953881877, 0.19191139101161825, 0.16270872622206167, 0.6758377683548986, 0.9133299868157705, 1.014433994224618, 0.8548144657853722, 0.36125495435981114, 0.3238670034929726, 0.3261602025560506, 0.8098790483795939, 0.7721607774123485, 0.8586864289397329, 0.5335001036840714, 0.768470291625827, 0.8016396807532022, 0.1426990232767656, 0.14289628044924202, 0.4251838404900646, 0.41937748842183586, 0.5832778038423401, 0.4594185195043552, 0.48165564034876307, 0.5726858668453814, 0.5957256908863415, 0.6878088176895549, 0.6901247856719362, 0.5638451022658364, 0.566483203487641, 0.41061601595901953, 0.4058372342695522, 0.7072646880570062, 0.6687182574489496, 0.7496584191397305, 0.7518177192646684, 0.5670164329766776, 0.4579070444455544, 0.37231984334995605, 0.39873308932998697, 0.5506169119304627, 0.6001268113197034, 0.3319338589020159, 0.3183906536699599, 0.3532775348260722, 0.3741854685719176, 0.4797520260876888, 0.4843099370499534, 0.4529814497727601, 0.4878701923162003, 0.6859585681052991, 0.6894994135719295, 0.31690521992154974, 0.3036206656377883, 0.7042379632530601, 0.394378555328315, 0.29632128187740614, 0.49277020568708707, 0.49864648189828314, 0.4699400714075437, 0.3543455938299124, 0.21145772402462526, 0.762780235638628, 0.7628526170634236, 0.6029665161080294, 0.48215273825643434, 0.7266304728881896, 0.73744390270296, 0.3573939330873932, 0.4317109446878491, 0.28955925354588763, 0.44998116937991495, 0.3276889357426515, 0.43352757866647146, 0.4087859203126899, 0.41091543653128526, 0.34208200943266664, 0.391174750265211, 0.4845765739197314, 0.5259333646422615, 0.6746976628571063, 0.8438600678571402, 0.6489784825698371, 0.585970050403019, 0.35653326483002845, 0.5721075730762084, 0.6537828907174235, 0.2872053103614526, 0.4049540284859734, 0.6124140790948938, 0.5161960210997341, 0.5312357569233523, 0.544368736135495, 0.4447681872554734, 0.19389993867942357, 0.5273395247778939, 0.9144858291153005, 0.6742973727843625, 0.5035851867734262, 0.4766780478284044, 0.3061322712552781, 0.47058060588731826, 0.6682015395164478, 1.1547527525592272, 1.2538599971688973, 0.7153825240990952, 0.29327653504880746, 0.29333730860162166, 0.31591171694531883, 0.31734388509209804, 0.5290424345001294, 0.5305797031517989, 0.20560313560740373, 0.4138739599536716, 0.21738789999720243, 0.284603986957747, 0.2792345939940241, 0.23979209462540574, 0.47132199836149136, 0.4042703304597146, 0.3250964343566489, 0.3790467460683272, 0.23918555872321745, 0.3123175795613542, 0.5363855290006567, 0.6344800893265605, 0.22583015400062567, 0.22582993424443532, 0.525633058050823, 0.6062441537207857, 0.6028548251307713, 0.6340418406758069, 0.3693766409419794, 0.6434710772557882, 0.42937045645054117, 0.43555019440989606, 0.6099816107784919, 0.6434239032436878, 0.6944953146766601, 0.7059588682968985, 0.5778421213405139, 0.5910729098573329, 0.4321923505622026, 0.43224372730833305, 0.4609354301742453, 0.43994245359748296, 0.8781145784464734, 0.8842655806220724, 0.4879801341622163, 0.5005669049485229, 0.22183805885170016, 0.22180988923224024, 0.6026719688746771, 0.6547722476274538, 0.44086531553856456, 0.43537794571744637, 0.5673827761093171, 0.5436918961324911, 0.5032886312959796, 0.4233362703318835, 0.4726541717472419, 0.7680201627267458, 0.45606606885532786, 0.6359676051071579, 0.3040031703429533, 0.240577660754544, 0.42408429898402, 0.4188305057406714, 0.2870981301837747, 0.2786418368488848, 0.43842666602279556, 0.46234503528863735, 0.5792517352680495, 0.42770017615564276, 0.42859133697346724, 0.27500200319810136, 0.27781965070394565, 0.3536254128028116, 0.352510423245879, 0.8687156458802233, 0.8463263854403972, 0.8552443940311983, 0.8930973490830004, 0.7501293891984646, 0.3775121265016863, 0.8236075227981083, 0.6199299558463021, 0.8614946388626827, 1.0725079063146485, 0.8527891587164459, 0.517458526186422, 0.5271151048273301, 0.2433610327290898, 0.2449758539472503, 0.2397260901360643, 0.24886381703738022, 0.3358836838982858, 0.22720204926143184, 0.48908547380037715, 0.48904688678975405, 0.39587085461448024, 0.3188377849712265, 0.4344353336659462, 0.4316100545713836, 0.5912365044290635, 0.6341858284667337, 0.986661405687886, 0.20186005618366942, 0.8845231748561048, 0.27339386859225, 0.5585745344880513, 0.34550829591770893, 0.41664844215198626, 0.36767181062355414, 0.36790868525418613, 0.6467686825592898, 0.9328474497329449, 0.3483695132001714, 0.3571495365709618, 0.7420359024291185, 0.6066054442358142, 0.27946436097529176, 0.279465000542822, 0.7267753281221494, 0.6023726475423681, 0.6069925891918588, 0.3087754627172372, 0.49104611555493105, 0.5320598847443274, 0.5379735544244754, 0.4101846945803902, 0.48580735739816894, 0.397356886404452, 0.3963979090794605, 0.5921871316580615, 0.5931474441911931, 0.3410478784977329, 0.3395701377152456, 0.6994572812208792, 0.7584269409408017, 0.3535505663861336, 0.5293591077475366, 0.4484683497920384, 0.4276083411680897, 0.46491900937083463, 0.47791438641783124, 0.7243335740326438, 0.7238479307325039, 0.3297957848615903, 0.32704898362224305, 0.6400706569853905, 0.6374698852825653, 0.7111180112239874, 0.7145241460093378, 0.4301017960679341, 0.4311698616466414, 0.5309093053324475, 0.6905654231252345, 0.5341390768461945, 0.25602610489073285, 0.46535310997411306, 0.6064243550187245, 0.39467600390366586, 0.8959749220151703, 0.8960007850998799, 0.42545127507260627, 0.3507509006005396, 0.39955197316139623, 0.2632586478239251, 0.2638722763744887, 0.6229962158113764, 0.6812324186836182, 0.497753858057714, 0.5800281346057263, 0.3122031004971726, 0.5175161216513486, 0.40042386522012907, 0.40171307851794724, 0.43487312693791624, 0.43488243281865974, 0.6327759991731305, 0.637896191408768, 0.4271243472553645, 0.42881763706956405, 0.5009429819020481, 0.4997714972922789, 0.5995481224689204, 0.6060653239597595, 0.6978973340544039, 0.6988768976813371, 0.49737058587703087, 0.4974154753813479, 0.3516684659134459, 0.3516694914625097, 0.33738277407118866, 0.32186974978265115, 0.3485606074050569, 0.34700067724292905, 0.4554614973124502, 0.500123436407796, 0.27165740471409094, 0.27165684463507267, 0.5365982164668072, 0.41716262161773926, 0.3547522863385244, 0.5449997528703596, 0.41439466330216645, 0.26904685951482776, 0.26806601388132373, 0.41682102182653935, 0.402969040029163, 0.49115395605061307, 0.3446973964433902, 0.3474136139566075, 0.659975570667632, 0.5732923168783678, 0.6640624629376208, 0.40716712069915495, 0.4573672558917721, 0.223272027659556, 0.21092104483045995, 0.22495401764990916, 0.2087737802844469, 0.5423062293027636, 0.4430525914933416, 0.44187840834917547, 0.35162128882043775, 0.706633807068934, 0.8767583288752636, 0.7768064174061605, 0.3900840412651174, 0.48834668172049644, 0.8349329265787562, 0.9098866396149504, 0.33959100438245865, 0.33920736832902637, 0.7742035662419083, 0.7777246311040442, 0.5439965631909427, 0.5048214923445875, 0.6200167840906059, 0.569106704718677, 0.6227092948238753, 0.5229040242584001, 0.5528592592909771, 0.6084089520525819, 0.3857774065525521, 0.3857010823851974, 0.7044678198105969, 0.7076411836644654, 0.35238467598659984, 0.3523845311669545, 0.5930650496709962, 0.6143051258608636, 0.2093686430061702, 0.21154058874381604, 0.4720830982424531, 0.505481502688798, 0.6522555250561999, 0.6025570503267133, 0.342440234480917, 0.4545530243189384, 0.3607173581336278, 0.4156753973635148, 0.2577668833077592, 0.29675617183635117, 0.5940832321149455, 0.5581448030581205, 0.9044978986402928, 0.9219817254419497, 0.5888427243243387, 0.6514932323194461, 0.307454973598754, 0.2838452288516758, 0.32812432223028654, 0.3669996089750207, 0.4541230460681229, 0.4907610904771491, 0.5520696348774721, 0.5593150639830993, 0.6085818948291011, 0.6087339756659582, 0.3007640643889599, 0.3007540413926354, 0.7308128523624149, 0.7264581097653067, 0.43534599857400424, 0.5117678291379839, 0.5665692942811239, 0.4795136982531307, 0.4606798514918904, 0.4630040361597564, 0.37883179620057117, 0.3717462197212127, 0.7271375803419193, 0.746017891143846, 0.5039617869643526, 0.5039230852489195, 0.6647740311297821, 0.6623753965623123, 0.48403144060862185, 0.48472407824550995, 0.8511389311308575, 0.8512231525247158, 0.6068509747294657, 0.6068455216849569, 0.356315862430314, 0.35626076331640344, 0.808207397388826, 0.80903108613008, 0.308492446091096, 0.30849019915849574, 0.49204025702405596, 0.4918816456771484, 0.3954163330875063, 0.3866612519066876, 0.9952071154642405, 0.9939521529995646, 0.5011435195181185, 0.5010973309928854, 0.32883013317885934, 0.3288299273831988, 0.3540475571001225, 0.3458116377239904, 0.6670196266765376, 0.6670665960650581, 0.2808334941099906, 0.3426015217140328, 0.32417619781368406, 0.33137146811305906, 0.31467098406883304, 0.29129056692802235, 0.4146482927591376, 0.6193963814581984, 0.4417173650941479, 0.3944749207611401, 0.37626109347129977, 0.42447638393924003, 0.38735818070306793, 0.38422336783527544, 0.5297605528598712, 0.37560553045350753, 0.3755922069260092, 0.3155397793166285, 0.3155486419169484, 0.38523191342303953, 0.3624030672238705, 0.5606265704672901, 0.35211732187054745, 0.17083368029529822, 0.30923758219652636, 0.3093239899605701, 0.12902794845932886, 0.12903542626013945, 0.47934181127216896, 0.4349807117039857, 0.5091496047105233, 0.44675675260074854, 0.31585429678020427, 0.7604189082454904, 0.779275832077845, 0.7370861325256902, 0.7440714548201218, 0.9477985009763668, 0.941625400399626, 0.6863297657860932, 0.23795686862786763, 0.8918975005506369, 0.8137498494070922, 0.5967359166215976, 0.662771303666738, 0.490693193806512, 0.8631407749733297, 0.9040559368835259, 0.59496602689429, 0.3720576681986068, 0.38018705083148807, 0.37288582905400225, 0.3968105110795469, 0.39757813880880166, 0.32478689861897925, 0.4421931464108889, 0.4420697911128346, 0.39903688033067897, 0.6580221325365845, 0.6554934472291862, 0.2232225762120954, 0.22322379151017213, 0.6405930942223985, 0.36647216658684356, 0.36039159036245977, 0.8206698769659259, 0.8204197380291574, 0.48804146818608496, 0.5356398179732116, 0.31629497798294204, 0.3184270496298681, 0.4354506377309683, 0.4354525599145425, 0.6321996920163264, 0.6887981666586058, 0.33123925953497824, 0.3963265498036228, 0.8416404998378232, 0.843009260247494, 0.37271212318734465, 0.3727175050795676, 0.5040085647156818, 0.5022645467898216, 0.3836198949184154, 0.2715948662049317, 0.3832989293938965, 0.28348381187235505, 0.2835530320280021, 0.25557477231488646, 0.5847174904193773, 0.5817607900987714, 0.5258576057190777, 0.5255562474010091, 0.4208672535429603, 0.30539079031683136, 0.3624075971693064, 0.31386704104205687, 0.4197009205744928, 0.43312543383323643, 0.7461683842952648, 0.7467556410749219, 0.3546637069062409, 0.35465434281470903, 0.541344779466358, 0.5238312474051285, 0.7112488401118852, 0.7115018244946028, 0.4244719332443001, 0.4239703885457624, 0.4531912657469881, 0.4531904979048738, 0.6116740243889296, 0.6113692241585007, 0.5675438296950154, 0.5675520089033773, 0.39369858757440246, 0.39586476753381905, 0.4747423608605523, 0.4734323996371691, 0.4028793577360168, 0.4028365769436257, 0.6989073309667184, 0.6987460914483, 0.8446954064803336, 0.8447130081503456, 0.3299718292878077, 0.32956351566416753, 0.303648474964795, 0.30402977672651904, 0.2972030258875661, 0.29746271336974917, 0.6493754325768106, 0.6484028684521934, 0.35264302252995694, 0.35264088722966086, 0.5890655877078814, 0.5890642430995033, 0.6444465044690617, 0.6406547889958691, 1.003377669724356, 1.0033189353817864, 0.4325587405420378, 0.37994660719303636, 0.5538834306692428, 0.55250519817665, 0.926569690975648, 0.7169643910952361, 0.3045013366502587, 0.5022938528016557, 0.4532934141324495, 0.7961235994724544, 0.39177390076626517, 0.6344354496644387, 0.2889290616689676, 0.28895332124595663, 0.5255815298577345, 0.5367961149347813, 0.5781235792384614, 0.7018320175507913, 0.7019591679552024, 0.6511796333896598, 0.4797594107056984, 0.6736551792049865, 0.5129394211072678, 0.6093837306182365, 0.5255358254644849, 0.2784763288465536, 0.44796988029051, 0.3132184740946263, 0.3399317859016001, 0.3349019512097644, 0.39923553426683833, 0.09890762139883058, 0.09915002973561438, 0.3485862472006326, 0.3484104749884941, 0.26864687340686577, 0.251822678999384, 0.2512880176283025, 0.2699491589333406, 0.2660351513168385, 0.45329451231487766, 0.4637296052408941, 0.19758317264210085, 0.1983083638675255, 0.45271181714903685, 0.4527210423700131, 0.491819091448616, 0.4314683970248335, 0.43146790711563954, 0.2568504937014393, 0.2565215821216885, 0.3062084062201866, 0.32368409645338936, 0.5712318781086267, 0.8647074720924861, 0.8374023971823478, 1.022216303198471, 0.6596650738029626, 0.765889683902885, 0.5183327546595128, 0.29537699502960624, 0.47324962665396203, 0.4732588954231332, 0.39794141467269384, 1.0182403704843577, 0.8124475243395505, 0.39283272109920375, 0.2951495338051171, 0.9414295271853828, 1.091215161514834, 0.4107088224826374, 0.49667411833577635, 0.5435873139506557, 0.28541098633010553, 0.2893561762410236, 0.7598751973874833, 0.8539698467786612, 0.4429470742143775, 0.42942385831268215, 0.45390050176079483, 0.5413928007942328, 0.6629379334163829, 0.6568984362416147, 0.1964861963633065, 0.19509514128806316, 0.46331074904575553, 0.4934600148912023, 0.23168341203259274, 0.23169623418607166, 0.5238894899756108, 0.5248785981308219, 0.41587887422572645, 0.4163488964656308, 0.6348597140555087, 0.6348591231866241, 0.40347549720696047, 0.4048901306883617, 0.42945964766210865, 0.42945622752578316, 0.29076789223199573, 0.29676037570543323, 0.42286247653486236, 0.42285491704160266, 0.3281786421221852, 0.31728454083134966, 0.6596074785210515, 0.6595314096494368, 0.34862445172534007, 0.33257928378014134, 0.36118352545582055, 0.36115834446961614, 0.9651054459979874, 0.8045506218566194, 0.9036655748179379, 0.9013633194507551, 0.96967470464752, 0.926850964211692, 0.7698521931745484, 0.7311808733468814, 0.5948313049632903, 0.9107047603494675, 0.31512624876783146, 0.3150747638913823, 0.3922127596398748, 0.3922015395862048, 0.302368969647971, 0.30238809670354583, 0.5810040173604776, 0.580993380278766, 0.48508381073753304, 0.48354834310362405, 0.44960415202450105, 0.4496004635259532, 0.4260086007139664, 0.4260063464426037, 0.502852991720828, 0.5028923891727186, 0.5029742479547579, 0.5029916631528536, 0.470380506884886, 0.47921395482314755, 0.35112555766447096, 0.33789670541729844, 0.3616443746340585, 0.5137665707062744, 0.5038425526919613, 0.41167518198762265, 0.4254304616605076, 0.4724009707505341, 0.14532201403944256, 0.17234445598425763, 0.8393466324370199, 0.8378617653388835, 0.37778430364121185, 0.3943160376848024, 0.34498388076210207, 0.39274829131424943, 0.6019397417957119, 0.6173961947819209, 0.5477257268077258, 0.5482026741011163, 0.2842793508712508, 0.28427598748169347, 0.6624947378571224, 0.6624928137189077, 0.4151131057637758, 0.4988114256067874, 0.41369673312073124, 0.47196858422240506, 0.3070733614644758, 0.30705924094484677, 0.48262741320053965, 0.4821262753300051, 0.4370482136655989, 0.8218762568748118, 0.8299512003555226, 0.5351912171087037, 0.4538544899891077, 0.5585314100916765, 0.5458970342719364, 0.5462636962550785, 0.30413424224355484, 0.30413195213259187, 0.4767105841980457, 0.3709342841832304, 0.16239480081972035, 0.16063540616724314, 0.6282905708360649, 0.3646260545908495, 0.4058731095615805, 0.39576071592863665, 0.31573874205325847, 0.338660930472929, 0.2767547034742906, 0.2768689555170354, 0.6342633942416518, 0.6345109067600668, 0.28763014945503995, 0.2876898820440461, 0.5554772027893462, 0.5520284995982323, 0.4170661715968689, 0.416702458790667, 0.8334868391306813, 0.8335305890378645, 0.14670163386019658, 0.41153027867937975, 0.3384356587212471, 0.5655859380769267, 0.37478666594311694, 0.44514207840252995, 0.4441919456521304, 0.7385626292594181, 0.26598223677346966, 0.2658575849357842, 0.33155888182400084, 0.42360493830477725, 0.4124218824966194, 0.3150192673029515, 0.3156762810951629, 0.4291726655734459, 0.4005108950688753, 0.4005797846885607, 0.5393428326727352, 0.5509814028575166, 0.5509803868932275, 0.7372710647510777, 0.7369420625120289, 0.7046889865197739, 0.7050560320027173, 0.35658302482026527, 0.3565815126967233, 0.4656073240033425, 0.360076285417297, 0.48665107634545623, 0.37301157749809527, 0.1415518373185758, 0.146441811455981, 0.5544094595356208, 0.5543604628454069, 0.6246559968535954, 0.32337562133349995, 0.3218323603672504, 0.6713198240884068, 0.7153738995230894, 0.8060170547887555, 0.806011688306828, 0.5640927136751284, 0.5640974563280294, 0.6095398490306136, 0.6194782539273378, 0.10039971927395752, 0.10045948852376214, 0.0995323366149097, 0.09959090183150111, 0.2922448884952541, 0.2922900898828803, 0.7244930580149314, 0.4035789968370269, 0.3865595464432076, 0.42464965199211047, 0.41084648437245497, 0.41365187180961727, 0.4136562679112177, 0.46957774759286197, 0.3411937845752741, 0.34116618910941476, 0.48753606778581915, 0.2933133334600899, 0.293300874110187, 0.3335567656683368, 0.333552650569052, 0.5091043777596002, 0.5091066737078119, 0.3663202324512428, 0.367551146693475, 0.4079400625999211, 0.41721009364866934, 0.26513745990363, 0.2651545777264902, 0.2606119502495574, 0.26052344008426687, 0.5718924173389512, 0.6072190954564065, 0.45404292936705365, 0.4805056017260155, 0.4851273317727798, 0.48463414225892265, 0.3981095143758826, 0.514923344977938, 0.5139382531303562, 0.6611721580611283, 0.3694818868475226, 0.36948461103738917, 0.33032916357568565, 0.3303835087795347, 0.350729016284856, 0.533857082043669, 0.5492510676110344, 0.5498735958791704, 0.26829330743536917, 0.26831842201828726, 0.7614846868660317, 0.7617490180945703, 0.3366825527723424, 0.3393890774612558, 0.6590741878813773, 0.6608556924750625, 0.4062402285060057, 0.4067738737543932, 0.349940328160933, 0.3499401492273583, 0.4611173124763063, 0.4611305255351858, 0.30487080984392867, 0.3048619364632449, 0.5021538666796188, 0.43535888876123596, 0.5161968914679971, 0.44839458182454095, 0.45411922292949486, 0.4541639655988384, 0.5046081918227381, 0.5046106226471758, 0.436784223298851, 0.4598023519960139, 0.45340028841436186, 0.45247591599628106, 0.37183844690383383, 0.3716928838139778, 0.40412794389212214, 0.40988736555644834, 0.409287722712264, 0.38112197987024116, 0.24735026166411167, 0.42906063158047536, 0.18412739531493283, 0.1851659850628944, 0.38178278315003045, 0.3779290576026453, 0.2512513038515905, 0.2581068904075744, 0.233353982134673, 0.2381786757077936, 0.39508119627258076, 0.39508314813558076, 0.7883809952287364, 0.78841165506163, 0.3347354462633433, 0.3347177208936455, 0.667460864000216, 0.6646616844590665, 0.289039490807095, 0.2888483328016822, 0.3759666344160202, 0.44582479403722886, 0.5559886475471287, 0.5559886241374372, 0.3901575686150035, 0.3901583967587716, 0.401221142730506, 0.40121819061041064, 1.0953937806606744, 1.0954081029217908, 0.7730033352049227, 0.7730751822309196, 0.4667238748305457, 0.46672317265928287, 0.3310079090030923, 0.413361615332304, 0.2113401732500071, 0.21961959873033665, 0.26559780722887755, 0.2656137009339384, 0.6746844378958541, 0.6749202172838725, 0.35948432871594393, 0.36134991148363693, 0.5245796241580105, 0.5245895922600627, 0.4462289512868548, 0.44622747387704553, 0.25830078993657, 0.25827967505008814, 0.3847479493353496, 0.3845108105091116, 0.14781756058841947, 0.4355652398681201, 0.4330003414231811, 0.16736378583567527, 1.1907606001883773, 0.9208870691986952, 0.7689163706020317, 0.5903728763814553, 0.4656048840236254, 0.7993715223627536, 0.7220563350556202, 0.8226178186826775, 0.6900349065118527, 0.5594174985048208, 0.7179768679981412, 0.48645047943780384, 0.8799685439612808, 0.886215482241004, 0.31296569923752343, 0.4485780369229736, 0.4245526537528505, 0.5394111297944878, 0.3916062564885044, 0.49236662688461397, 0.18739541575349705, 0.1874953329947488, 0.22309697062274253, 0.22309139039887882, 0.42169183588956094, 0.43694972681832844, 0.5458673916144614, 0.547336760382247, 0.18162809260174026, 0.1818033263411943, 0.6606257806319711, 0.662532989662911, 0.4684210281032991, 0.46842761515777187, 0.18182068243544314, 0.1809223824804449, 0.3616802232060339, 0.35008067176878566, 0.25839792414704177, 0.2726750926851692, 0.6755883124844724, 0.6755899203043552, 0.4317843209623495, 0.4317857509041219, 0.2932977789250112, 0.29329502797281326, 0.42409989692530115, 0.4192647414314741, 0.42185039285827, 0.4168330668716078, 0.23054799448251764, 0.23055883777587105, 0.7724443863333992, 0.5295359677128704, 0.2771402620330006, 0.2748105152983271, 0.6466260017799672, 0.8930525247136294, 0.3294876399544566, 0.33127437971755724, 0.15414359256243482, 0.16164895258552778, 0.153743748640332, 0.16032027766600326, 0.43440170068764195, 0.453617675535101, 0.5295399946397085, 0.5064943640428198, 0.26605487076075934, 0.2660351284831326, 0.27853613563783125, 0.2785042578718599, 0.500331899579715, 0.49320031129182196, 0.43917405294388945, 0.44428092286233145, 0.5618796818361449, 0.5552212211658862, 0.48130549248340937, 0.4811473826730679, 0.26142257299569804, 0.2612468950046474, 0.4648999126087724, 0.46532423810615475, 0.2506778796882747, 0.2512383835936909, 0.36584944069951625, 0.36586496217262476, 0.444081984869343, 0.441696168880605, 0.2993218235420062, 0.29933542973044985, 0.50931243193445, 0.45642816528738844, 0.41343786948733463, 0.4134254834632119, 0.5042569963638515, 0.4263499817083558, 0.47752114919473065, 0.531671909461703, 0.28200751615362285, 0.2841232796978965, 0.32775482874791884, 0.3196671265138997, 0.49062183016590155, 0.490621108213273, 0.4948215094134385, 0.49482282124625077, 0.4727207090512048, 0.5541521596982323, 0.28646179443045683, 0.2864616852351062, 0.5991012850414101, 0.5991005412006088, 0.4345872026987145, 0.4345958721348715, 0.36617942239876067, 0.36622498208702164, 0.4897580511365606, 0.4897571780998445, 0.4183556079340103, 0.41835570920399456, 0.5579674340745611, 0.5579699491120901, 0.40028906460546615, 0.4002910883166823, 0.4052515346929042, 0.4052647990805441, 0.2033867501907659, 0.20406073598177787, 0.3376718697951142, 0.3380147582216906, 0.35345328838276646, 0.3534846525252562, 0.5309840045283324, 0.5309357696106501, 0.28551696588343534, 0.28621957748958016, 0.18096368494203796, 0.3332667990947599, 0.33326846169171576, 0.5959697520931074, 0.5959113469703001, 0.4285971170883638, 0.43138191671045956, 0.4524111754413634, 0.45241093721895337, 0.3906926418351152, 0.3906940052593434, 0.2897535642163558, 0.2897328102160897, 0.236251991521105, 0.24176454646652368, 0.16864104812656625, 0.1696508396465226, 0.30493381072020376, 0.30471501178119875, 0.35104413819270497, 0.3510457692828476, 0.6404785917767146, 0.36373912471396164, 0.3684390307082459, 0.42210933684176627, 0.4221064198903518, 0.8930723305179828, 0.6433433521724432, 0.7234662631750127, 0.4606164517853907, 0.7331538394306043, 0.7597420008325805, 0.7597422589746359, 0.22374650981673389, 0.22595886674857033, 0.22399093847518609, 0.22570934961279465, 0.6523759810689702, 1.2248876636025097, 0.4128832762366941, 0.4129012453939845, 0.28280535124389455, 0.28310891112477043, 0.4765310484522791, 0.2611085961516754, 0.26202385782159476, 0.16465278647659481, 0.4087779733803272, 0.407120339157222, 0.422779010045935, 0.4226792291743706, 0.5214754402514631, 0.5214756841186164, 0.25378326499957027, 0.25378327259731237, 0.3378605474343166, 0.35074305964264185, 0.35068576839317256, 0.33816596016972966, 0.1952646210505543, 0.1952456874368727, 0.1955182516183726, 0.19550369586224062, 0.7128505015408582, 0.8670258095965364, 0.4240511091416339, 0.21770123053914453, 0.21725454191275492, 0.19325800248713637, 0.19132148383838543, 0.2629997526694601, 0.2618061040724595, 0.4297012048069462, 0.22605178080731103, 0.22470633982521918, 0.411119712685039, 0.40814781950272905, 0.20300430596393007, 0.20367736143587106, 0.41451432981697733, 0.42036988923781005, 0.728348301740921, 0.729095827334218, 0.3733030530323538, 0.37330314903646433, 0.6476765489189134, 0.715621213354654, 0.4649978568977021, 0.49468433755072905, 0.44772493846894235, 0.46026882913474954, 0.3022989199725886, 0.3008525786851833, 0.360959607496782, 0.3513585861985522, 0.4133260375260097, 0.4006781522211331, 0.2711310729153381, 0.27112727940298514, 0.5293255911756676, 0.53112660964638, 0.43164256938587586, 0.4237205968043747, 0.5445481989057004, 0.55262697060446, 0.4121096139787357, 0.4121096151584285, 0.7293454669670434, 0.729316681476562, 0.79424612371315, 0.7947936633867787, 0.24455186442329857, 0.2445519137247113, 0.44449937050815064, 0.44449528514380793, 0.6982792860743328, 0.6971332180879706, 0.3567564127690508, 0.36085569724926336, 0.19390534974224144, 0.1939468007270292, 0.1923233450722535, 0.1923693679935635, 0.48825651829723205, 0.4882561911402479, 0.5871923269197394, 0.587128297462407, 0.5137566390630098, 0.5137837160965025, 0.42926480421016655, 0.42926204865895123, 0.4300444917084154, 0.43013269579649127, 0.2852333968690375, 0.2852476268385443, 0.40691138731618676, 0.4069115923814078, 0.3733831689672408, 0.3733932695421759, 0.11765710518274008, 0.11763567523980688, 0.47427521933212596, 0.4742758455282421, 0.4832622518632831, 0.4832622536440806, 0.45670876314237574, 0.4566969569907583, 0.39706852297258344, 0.39384089137441425, 0.44506457554606094, 0.44156332717671054, 0.5257114793298855, 0.5257133179616388, 0.3891749664420585, 0.3862781451488693, 0.4702903035975642, 0.4702903128364888, 0.6299154466151058, 0.6299154443204196, 0.28665287988817556, 0.3049923569279125, 0.3263707528626889, 0.34525352646417606, 0.32835016128101785, 0.3283502153866823, 0.27925471759500897, 0.27892786116475965, 0.28187848862676, 0.28190427967507015, 0.367155778578395, 0.36715768446218683, 0.14910385906531154, 0.445832583682066, 0.27232336861208273, 0.256099694535177, 0.3322724912038304, 0.31617434838692815, 0.4976112321246908, 0.49759621318235636, 0.2892944609325503, 0.2891384882347096, 0.38230913664499516, 0.38216743215833054, 0.4453509308202728, 0.1545995782174856, 0.3189796327639172, 0.3185067171625454, 0.21856695247816926, 0.2185265831562192, 0.3089320831601815, 0.30892291155265067, 0.4404916956596723, 0.44041178435652184, 0.49171802681997434, 0.49372183742246456, 0.2658341035004943, 0.2659067244985076, 0.2668752017883564, 0.26695559609524677, 0.2537931161384992, 0.25379312172629537, 0.1778943588277767, 0.3655177549227212, 0.3655161060104426, 0.195523389867826, 0.25440639517049757, 0.25440584055336757, 0.7192677851715548, 0.7192677866401659, 0.3016553609510009, 0.301633975436652, 0.3446000823714368, 0.34367677528629714, 0.5024478816521241, 0.4583859445356784, 0.5737129307126927, 0.5304143292212071, 0.5279215851275538, 0.2710009239234821, 0.33348307289881, 0.3334880700763648, 0.35588173621210795, 0.3558810128163582, 0.493735070843353, 0.44556936992056395, 0.5365164173546058, 0.390013781915018, 0.39461087080173934, 0.39201105520159163, 0.2994239012657073, 0.29940304344030166, 0.2714339221061969, 0.27144742604300587, 0.3522637265866336, 0.3522026456999434, 0.7757526501729985, 0.7757525285353514, 0.36410898746064896, 0.3640874862851372, 0.24950017055939766, 0.24957265918527288, 0.2490555234598138, 0.24908711061388766, 0.4868413952167664, 0.4868407605606946, 0.3232644725256185, 0.3232658950343075, 0.17458771981971025, 0.17272901150088127, 0.3673576421335867, 0.3700867947125184, 0.3315852915457057, 0.3327023285635994, 0.4433755428855284, 0.45066728968175185, 0.2743269169815396, 0.2743269855610723, 0.26497615468034774, 0.2642675239984118, 0.268185578702266, 0.2688220296315673, 0.13486159842080636, 0.13483361799305127, 0.13606124874604664, 0.13602823448432833, 0.2648871346615822, 0.26478090395543497, 0.5405163483346858, 0.535765689911563, 0.44327419707518523, 0.4468232563734613, 0.28992747604297453, 0.29003012435910425, 0.35991735569218264, 0.35568418364042764, 0.39049469457610453, 0.3877878529115981, 0.2233183642717876, 0.2252621224483662, 0.2283908154063563, 0.22980407752062076, 0.3481544961569665, 0.34815476172407056, 0.24584255157325874, 0.24583273934614763, 0.13577384631870792, 0.1356482594055699, 0.40667851839746083, 0.4067973431158143, 0.24098496884769763, 0.2410798277545907, 0.18922197179284853, 0.1894900809163753, 0.20836733038513194, 0.2082674123076923, 0.6320555607516841, 0.6320500474510441, 0.1390620841076304, 0.13906197049150634, 0.2256436018637567, 0.2256792153253515, 0.35449386075401446, 0.3544873466569831, 0.6121606273347029, 0.6121577807080124, 0.5195121719154625, 0.5195123858437507, 0.3885793211660401, 0.38857931601089857, 0.5772774446606734, 0.5772771667826548, 0.18153451000545726, 0.18147292815946078, 0.2158136801142757, 0.21581451139173058, 0.21525910563094902, 0.21530426452188767, 0.5043296680177375, 0.5045395368132483, 0.2808705253317693, 0.28086877230251456, 0.3211849809184437, 0.3262703489115246, 0.3643964006980491, 0.36439624217663846, 0.396787189297261, 0.39679372049538664, 0.4079737695460358, 0.40797659606589143, 0.4306406663981747, 0.43064112769424184, 0.45681579739826694, 0.42196407817878745, 0.5332429779479388, 0.5451599305479777, 0.47187190940433554, 0.4614138242124457, 0.5092067058457157, 0.5092096715003562, 0.4259308370551147, 0.423783969764131, 0.40998716368206867, 0.41080596112491863, 0.5781479677514372, 0.5781569345657757, 0.24031743235169123, 0.24032635548912118, 0.3740080765418095, 0.3734883760589255, 0.37178412385648674, 0.3714344193042724, 0.17391183132141724, 0.17417303966448175, 0.3724105099551517, 0.3723335097291228, 0.36894409377393567, 0.3685590683552453, 0.21470038148163745, 0.10718194809753413, 0.10348844639350631, 0.4169817302210626, 0.41683350232786154, 0.41538761809517033, 0.38201600944515945, 0.7236548169802557, 0.5283400347675897, 0.42857737295043696, 0.45139682963915, 0.45006763950758805, 0.6596274686829255, 0.3308164502424753, 0.3308215073106905, 0.4670627000060723, 0.4864091015085906, 0.31537487711187817, 0.40613968110412935, 0.23291961854669896, 0.23302391164923708, 0.5566177859838354, 0.5566176726617859, 0.3035190596719024, 0.2952331965030315, 0.31060493812799383, 0.30032818602881944, 0.5714097420694526, 0.4760891622819212, 0.7151421395531186, 0.48567114790424126, 0.18184061627277467, 0.18119217516506797, 0.21613471557971742, 0.19201933838147758, 1.0561286550925066, 0.372442087316986, 0.3846433712465922, 0.7223466000759702, 0.9902753464311891, 0.32617766661952663, 0.329111174775115, 0.3308411257463826, 0.33595704341761023, 0.2657810881515233, 0.3206646502284607, 0.32066464729261046, 0.2737851398949444, 0.32625979271307326, 0.326259791789715, 0.39639819420767863, 0.39643119953336325, 0.1622099506492738, 0.16222167419920885, 0.2902934329258573, 0.29029341923343055, 0.30102931167783836, 0.301029378056078, 0.25365413415497845, 0.25365413445187035, 0.20683097944035622, 0.206945887799727, 0.20726985551132482, 0.20738501744980264, 0.249409928697224, 0.24940992871335496, 0.3691448104660173, 0.36967829329119306, 0.3732628755724903, 0.373224481975294, 0.34886638974247197, 0.3488696365056194, 0.3543673932966568, 0.35421262382732466, 0.25986007458940186, 0.2601020267507025, 0.5352560082335369, 0.5355002148050456, 0.3657465796949324, 0.36574657969456864, 0.3891024565183141, 0.3891024619563214, 0.2576685763648169, 0.25766857642498553, 0.32748665064198695, 0.32749566898303806, 0.33269320726115054, 0.33271423509745446, 0.22746098987454544, 0.22746960773642438, 0.37597216885862605, 0.37597174089058166, 0.3103568330551493, 0.31026664398055515, 0.2731855029493895, 0.4231871712100227, 0.4226777061726009, 0.27687480069123804, 0.4868589219710857, 0.4975535490102505, 0.6796542154827718, 0.6796543516219612, 0.1901089530214406, 0.19001339290186137, 0.19013568902208589, 0.19004682962967412, 0.3340571532810527, 0.33405458768798824, 0.35299704585122693, 0.35298954345653843, 0.27967677981403916, 0.3408396792565518, 0.354143936154375, 0.41207907691979173, 0.280583877977754, 0.28058057402891373, 0.2781910448051092, 0.2781883019264654, 0.25111626068016424, 0.2509430818072764, 0.43616366552626973, 0.4364333178347426, 0.44357820180363805, 0.4438320881556612, 0.2171189589132241, 0.21711446142975016, 0.2127902680242162, 0.21278758028885744, 0.2356403733261624, 0.23564038045678598, 0.4052206368911583, 0.40559283446445593, 0.40394834212966635, 0.40426160123301846, 0.36178950038487734, 0.36178823054641124, 0.33489847816513385, 0.3348984760560342, 0.4026756371012705, 0.46065573433192863, 0.5545835638948411, 0.4840186151097896, 0.6804567011370088, 0.646393979862415, 0.5775368976303241, 0.5385396187579525, 0.4529179691003, 0.4494873238697006, 0.47365150886343255, 0.4947823408484102, 0.6489089413309115, 0.616278332815866, 0.6040370212557615, 0.5802409961146044, 0.21881300733256825, 0.31280767872730264, 0.35590404550958676, 0.35590638365047184, 0.25491101978286684, 0.254911157760848, 0.42916575801153545, 0.3772511214891074, 0.3007912000088333, 0.30072645942581633, 0.30860543477349545, 0.30879455834848235, 0.31460988173163956, 0.3146099365518552, 0.08303349757851768, 0.08332283955331228, 0.08697153597580339, 0.08733034219482383, 0.22232432169772054, 0.22239968400959542, 0.07272206352724438, 0.07272206409255748, 0.04167952127685462, 0.04167951682457174, 0.4794737713620057, 0.48040834348923483, 0.32490977651333075, 0.3251176550347037, 0.32387775335138513, 0.3279755033897922, 0.3322337152271189, 0.3322117411402666, 0.45258428019093644, 0.4525846084035236, 0.2898096422951334, 0.31181665456852264, 0.47342424898044533, 0.47342861788759094, 0.6637882777516152, 0.6653428213619953, 0.08301179027979444, 0.6420687190626397, 0.31518802580751537, 0.31524425747217294, 0.3175736411158999, 0.31751728692012493, 0.4489897232155511, 0.13002728815188805, 0.13000004392875839, 0.12452773766762361, 0.12450382604679805, 0.5173808328956686, 0.42914646529746525, 0.4412635403029501, 0.2502213379678254, 0.25022133753005277, 0.101472882370681, 0.10147245364968688, 0.28630717675729844, 0.2860802542945846, 0.483250430134031, 0.4831008099382066, 0.2717833342253857, 0.27235054529494973, 0.27017103026983924, 0.2707330637834806, 0.25995394774397584, 0.259951674333345, 0.22014589759578534, 0.2201419408217477, 0.3074822651547453, 0.309090605735421, 0.3182915392166148, 0.3197480216914701, 0.25283787089774834, 0.25385316408641195, 0.6453021053957708, 0.6453020678077039, 0.5224986979825419, 0.5224975863585808, 0.6756968549641977, 0.6756968545020565, 0.3133224418889253, 0.3133224909905369, 0.3161184825305171, 0.31611853717422905, 0.24633749400197702, 0.2463374993598526, 0.23897914935884018, 0.23784451429274558, 0.2360161405394401, 0.23594142694920728, 0.27343927933481815, 0.2742052917570741, 0.49218948849994293, 0.5884422344846012, 0.583774405159406, 0.5167460079772295, 0.32885965000296424, 0.32946449901176256, 0.3992528323386825, 0.3988952175267847, 0.4267597652996544, 0.45466536021123605, 0.5351943460458466, 0.5065733076662642, 0.5372371998388317, 0.5442068487751885, 0.31267796151795646, 0.3236302236236688, 0.5092373517873647, 0.509256314492523, 0.527536265458789, 0.5275499015303542, 0.3577673508873606, 0.35777547642957075, 0.23090709623501848, 0.23088222789533264, 0.41242262896334353, 0.412421287599166, 0.22833385416584429, 0.228333973688142, 0.3190617700435008, 0.3190618960163921, 0.3239709994955587, 0.32396650436227953, 0.21497720448310254, 0.21491805073891374, 0.24998407907016995, 0.24998407903182984, 0.25491360072613367, 0.25540453066566315, 0.4277639634814673, 0.42776502344263173, 0.6726276745962626, 0.6726276746152413, 0.23540330192030878, 0.23521500113995386, 0.23539037487140724, 0.23519522434380602, 0.256796946565629, 0.24075388913843754, 0.5894159626264852, 0.5757064805922452, 0.5114342887248062, 0.511339733702973, 0.43439905639641196, 0.41825363346737987, 0.4052722612578964, 0.41229081904345277, 0.39968901339833585, 0.39967739347944253, 0.4556389818259242, 0.45551526722266744, 0.43183732439177047, 0.4320479143020237, 0.4182197227636152, 0.41823929520721725, 0.41582556379321756, 0.41582639934767573, 0.25083299683237137, 0.2508329968241175, 0.3709086351318165, 0.37286918683428316, 0.37286913388802784, 0.3668364303700627, 0.3671718214097223, 0.38141942068967144, 0.3814153161900287, 0.25334769116519085, 0.25310082399915723, 0.29903694810112214, 0.2993188795211368, 0.6437126542330835, 0.6443825524813835, 0.11715059986294847, 0.11170954585497886, 0.11691890345241114, 0.11158945248408522, 0.36160274117611246, 0.36121541152825865, 0.3509154487232839, 0.35074052479926715, 0.12137260433147157, 0.12140587804722258, 0.25049187409544194, 0.25049187506392623, 0.30680304777878786, 0.30733272191533934, 0.35239938980657215, 0.3432527111674185, 0.3429485954981202, 0.32983777826410277, 0.09994035005961459, 0.10357157186057715, 0.1376597871923815, 0.13765977189976072, 0.33625250194495937, 0.33769013480603305, 0.3384362263110068, 0.33986615647265794, 0.3114874097445042, 0.3517385070939779, 0.32568616677277973, 0.3340353699745202, 0.2509721199342, 0.2509843620845319, 0.3257322372313047, 0.32577234345532313, 0.16717871811587356, 0.16717821491731308, 0.16684272000346964, 0.16680770551159857, 0.17568451195733487, 0.17557787129966507, 0.3241924736570161, 0.3250934588955392, 0.36651022322545534, 0.3670275594657082, 0.38008771298776267, 0.3740256645096802, 0.259019216511838, 0.2590211650749867, 0.25799065298743973, 0.2579434370462434, 0.532864095522746, 0.17425296737047477, 0.17425296788310468, 0.3817493614286418, 0.38065843136784405, 0.5654683311585291, 0.5643702341670238, 0.352767348397353, 0.3479361703951227, 0.7312521424464653, 0.31307013963978014, 0.3113885232977561, 0.913821050156552, 0.28941765260626084, 0.28864707721467675, 0.29226237112473585, 0.29149313782403996, 0.42205501607555024, 0.42212449199918645, 0.4174059838194774, 0.41737229588895575, 0.5362697270412197, 0.5362697273097594, 0.30868411624884895, 0.30868413782582316, 0.30791704419819976, 0.3079170652966361, 0.2456521710077843, 0.2456521710077762, 0.25955827982117485, 0.25790838616890394, 0.10313534508631521, 0.10313534473212968, 0.28980589204555945, 0.28980603233140334, 0.16723364143297248, 0.17733888571386347, 0.16909441327186947, 0.17918761548936457, 0.24868248335459234, 0.24868248352545108, 0.21303062416145324, 0.21303062416145366, 0.11084236090582272, 0.11076822855522941, 0.1632960007733864, 0.16385943243692508, 0.16327849519475365, 0.1638473063661979, 0.16970644220335984, 0.19497050426027585, 0.20063003750953445, 0.22204950579816685, 0.37791370875021424, 0.37789156289635306, 0.37516413341597143, 0.3751379636079133, 0.24724668796103655, 0.24727145661105843, 0.527816612387223, 0.5324458936188636, 0.41465371558963215, 0.417061086230355, 0.5002334423954446, 0.49723144115879747, 0.38378178332894963, 0.3831452073616479, 0.3772193591341201, 0.3775138590460031, 0.3380233870501948, 0.33803593379547603, 0.5196317809417645, 0.5201777625212767, 0.45821680832514466, 0.4575981436664007, 0.09187161329919921, 0.09187161329134688, 0.23647243581004782, 0.2364730287704519, 0.28053985110879637, 0.2804953177552866, 0.41684613937658166, 0.41773578898554686, 0.34008935141841934, 0.3409525282330994, 0.40589223154735504, 0.4070031183838637, 0.4318476662500832, 0.4345246780937315, 0.3646781499235434, 0.36893206384734123, 0.29973031315211807, 0.07820746016559332, 0.33278037639838276, 0.1160941352263698, 0.1602499590269392, 0.16024993713661037, 0.22970134069859377, 0.22970144081673544, 0.353991162388105, 0.3521367853097992, 0.29585496163771496, 0.29585496163772157, 0.11892902481844701, 0.11898482913198069, 0.19041062380385626, 0.17521926452985753, 0.35618128097175883, 0.4118764593008123, 0.3217120106826419, 0.4321755094249736, 0.17293624040891892, 0.1729362307402911, 0.29809874494913385, 0.28268307697306916, 0.2773520028650671, 0.24866667887124871, 0.42157020947323554, 0.4042980053282966, 0.5354917018351095, 0.975848785400161, 0.4775671867072866, 0.2994620738631446, 0.30052967850711076, 0.30315840795141247, 0.3070857038258725, 0.48606814865794146, 0.41966354053401744, 0.4200509149839693, 0.5995052979785189, 0.599575687027035, 0.34950891277234164, 0.34890321523977974, 0.3508255830769773, 0.35025216002588855, 0.19543612781884312, 0.19724678333222834, 0.19576132924504774, 0.19757049608626898, 0.43296892247737606, 0.4330715026607237, 0.37173839060201086, 0.36846413530601785, 0.3700510158371111, 0.3667373548708519, 0.7219733817604281, 0.7220986822126576, 0.4443763876813085, 0.4439979327999519, 0.29162345513327803, 0.291647166964331, 0.4379719992852679, 0.43804903433572695, 0.6237081041377408, 0.6243723080155263, 0.4086191684671135, 0.4086191684671136, 0.08638848399350994, 0.08118602043219848, 0.4901901438105227, 0.4932246670222218, 0.08022033514903178, 0.08030049001235993, 0.30103625156475333, 0.30047080888677663, 0.0947902787642916, 0.0947902908251583, 0.09323115056381588, 0.09323115146311553, 0.31767590741285556, 0.31772310120534736, 0.32000395386366765, 0.3200655606682158, 0.33428333175893005, 0.3342833317589334, 0.0685224934097702, 0.0685219157278431, 0.06845837855035361, 0.06845777645345942, 0.32572240221434123, 0.32391671621740703, 0.28366241702961364, 0.2836577661076474, 0.2720753029402885, 0.2632525051901524, 0.27594365830237866, 0.2670605808093869, 0.35717373517115125, 0.3571737513022937, 0.3527075186124422, 0.3527075332171501, 0.49843110569901317, 0.499691040302902, 0.30681741308485544, 0.3069786530326417, 0.5275619182297087, 0.5275620662035354, 0.24725754897228047, 0.24725765683973988, 0.22252563721677832, 0.2248128525273574, 0.14005253867043155, 0.14005253342175583, 0.17964721672612968, 0.17964721674075, 0.2939594997853905, 0.2987824255987983, 0.2948996565249249, 0.299759077896556, 0.1723827462209022, 0.38365072191703353, 0.38367031039948685, 0.17236349617834068, 0.17943352254714676, 0.1793888301007582, 0.1465047280452054, 0.1465047280452055, 0.12926533432674772, 0.1291808325775553, 0.14073745042503005, 0.14048436232778888, 0.3523961127690274, 0.3579011124970535, 0.3530183734804264, 0.3584020470356888, 0.22213102549697328, 0.22213102068049756, 0.18085311708985197, 0.1809065878236953, 0.35297597722353125, 0.3529591246138315, 0.15355657491492491, 0.15139538256643897, 0.3213991664991273, 0.32139916617866193, 0.3788525784331544, 0.37885257827719354, 0.2589633603772603, 0.2585426090822376, 0.2524426763959249, 0.2523331987165205, 0.00378589408567531, 0.5564956686729129, 0.47752467149854194, 0.6007983057379853, 0.4406945352957914, 0.48872805675665965, 0.2816928547777908, 0.37021227389944983, 0.39970594632352413, 0.2564657136068819, 0.25590619319401375, 0.27143143300339817, 0.27087896709818365, 0.22245411858207048, 0.22245411858207537, 0.28202136579593523, 0.28202136574234254, 0.30296934281208004, 0.30296934222893435, 0.28707206228760884, 0.2870720615562638, 0.39587614513493863, 0.3791919465750701, 0.42321383248265254, 0.3892873865994485, 0.5132045828312104, 0.6385129152583049, 0.38307123357498685, 0.25064469144920376, 0.40693520892370927, 0.40510129318605004, 0.41264766652680196, 0.4096519213282517, 0.16238272343210822, 0.16238272704188392, 0.7848751067492703, 0.8219761609102822, 0.2369034033774149, 0.15611831538236062, 0.1560951128767411, 0.33743256501294616, 0.33603615311659785, 0.3344489218743747, 0.33306599910188917, 0.15393023284907964, 0.15394020924504143, 0.666630931596341, 0.21966599879633497, 0.21957087064174585, 0.2093959939825727, 0.20939673491389743, 0.44235034658205574, 0.4403570181753753, 0.44313456137106, 0.4410179413982298, 0.2415811488603118, 0.23676659819366386, 0.24159268664770217, 0.2367770495682291, 0.37996050432175354, 0.37996214888374547, 0.32699698107399916, 0.32678078732200105, 0.3215464268688062, 0.3216546313130558, 0.35060392061113, 0.3503626398754419, 0.3503152056222252, 0.3503434707902404, 0.3862712904387322, 0.3870866349210391, 0.21813736765203218, 0.21663817221664217, 0.13971249447878487, 0.13930701804064777, 0.3022720968788607, 0.30227177976784836, 0.35702916808235574, 0.356648647133306, 0.38210832833026687, 0.38218531666780337, 0.1377945298168612, 0.13791088028114504, 0.16080618420864967, 0.16135532648211992, 0.3177657471179962, 0.3178879150081262, 0.12382766271059922, 0.12382736669060497, 0.13621599863003558, 0.1362103928848059, 0.9225836166255019, 0.9226900918636997, 0.27777811923826057, 0.28275272220484704, 0.9410551485209129, 0.937023987333092, 0.05446434015374696, 0.0544643349479595, 1.0557975467338347, 1.0556597049246865, 0.5883410645475324, 0.5880959487949919, 0.3733496984574393, 0.37486258194805644, 0.6183085422698424, 0.6353711016702852, 0.627956608196554, 0.627603318743948, 0.9402250285643885, 0.9488744212259519, 0.4236216201979346, 0.4236278078389004, 0.6541607642819525, 0.6541426144327236, 0.29835937143610014, 0.2991542135818692, 0.4911768258103767, 0.4911769850101273, 0.5106290547335876, 0.5106091274603545, 0.43009675764854627, 0.42780464262448387, 0.43327700753988285, 0.42787101117263404, 0.37894790396087824, 0.39600212944562463, 0.20949278670855132, 0.20949285027065445, 0.20768344052916857, 0.20788787403317371, 0.07614639906360818, 0.07614639906360979, 0.32945596735434446, 0.32959730663010745, 0.3292853045941022, 0.3293709605706625, 0.012909616173925114, 0.013040932920023002, 0.24361886645582262, 0.2436188664724068, 0.41671427163166275, 0.41718375712143185, 0.4170545167706827, 0.4173190491199523, 0.310165031641203, 0.30246620343955644, 0.31821252698888924, 0.30868630859219304, 0.22317415176710723, 0.22312024557171414, 0.22413232906478264, 0.22405291875421432, 0.37840984709348235, 0.36656054446091474, 0.3798911427350755, 0.3668443054345826, 0.062041184856689746, 0.27985770710595026, 0.197391925616901, 0.41160540089003783, 0.2180056870297973, 0.2180056870342505, 0.3964202122777687, 0.39513034889141085, 0.3968761935361984, 0.39575282287460123, 0.29115800423016314, 0.2911573203799802, 0.25961052893894454, 0.2596107896849009, 0.5310384827192287, 0.5320673045238444, 0.5380681808712771, 0.5393495487217326, 0.20714014328518338, 0.20722156727706936, 0.20640341306644316, 0.20645083149005097, 0.2741261546413122, 0.272379810056368, 0.3461356240656249, 0.34609536161431775, 0.3404622367396711, 0.3383784357577241, 0.35606843274573086, 0.3560674292710324, 0.3543204713058721, 0.3543190173135886, 0.2699993467298869, 0.26996981598762837, 0.23307250956926895, 0.23310901540389695, 0.4377367538217749, 0.43773751630695745, 0.1878371371738252, 0.18783727562386832, 0.18919591249837125, 0.18918248796850803, 0.22836513576895, 0.23623477480452348, 0.2292342413740993, 0.23714100633074753, 0.2494909650949926, 0.24949096509498997, 0.8921765053007594, 0.8916951913013231, 0.14747569577174868, 0.14821789980798528, 0.3362541674520778, 0.33625425117715, 0.34834384496151094, 0.34830820124916406, 0.7461085596368053, 0.7464911424852765, 0.19772805799107496, 0.19776038243079896, 0.4324212046610041, 0.43246435454326915, 0.27618156337375843, 0.27706298137605245, 0.2558351771885873, 0.254927849549451, 0.21497424720745406, 0.21509156515401728, 0.19617830531853936, 0.19621364482701756, 0.4593937754979122, 0.5161856735037789, 0.4821094585984978, 0.5609162386591022, 0.270255076189314, 0.4148314207485805, 0.29610600475379445, 0.421226358431959, 0.2133584493104561, 0.21491590792247428, 0.21324808274250384, 0.21481822755270819, 0.2977433816684014, 0.2976403114041348, 0.2582623201246108, 0.25825905611536903, 0.37120466472641356, 0.4390851104473281, 0.449607207493409, 0.45013420903595946, 0.4677619529687935, 0.47035155294397946, 0.24467722519853286, 0.24467833739668682, 0.21154035640988295, 0.2115898161223826, 0.20840360556897847, 0.20844298553279422, 0.03372330837487788, 0.03392727494599073, 0.31148791784424645, 0.3115749081892949, 0.3099643884192924, 0.3103795656203008, 0.2936955930198592, 0.29584332045279144, 0.3055717038567152, 0.31480874375825385, 0.23842833318327017, 0.2395469560034198, 0.26499714047815226, 0.2651515087291283, 0.2625247758145469, 0.262666600946812, 0.5703038591088573, 0.30122479806589797, 0.7405097605448538, 0.30028582494875733, 0.6860086175713169, 0.8906094917596603, 0.12678287898340096, 0.12678287906513075, 0.12352013595258732, 0.12352013620616677, 0.02230341902261735, 0.17437100303268613, 0.17437100303268566, 0.5294830391405001, 0.5297063081012823, 0.12232046824532912, 0.12232053975292205, 0.1161737368228453, 0.11617373815557976, 0.2645091425498113, 0.2645396814835206, 0.2643809539457578, 0.2644187631796516, 0.5331128849307873, 0.47184672958236673, 0.29295240918582777, 0.2929527408619841, 0.22887139195458872, 0.2287282849772191, 0.3286573723430708, 0.3287880196688965, 0.1337535283363645, 0.1332041508156962, 0.13396172691559155, 0.1334187100728344, 0.005787370135381266, 0.005787370135381031, 0.42331406791417514, 0.4233123581838685, 0.42382966307722647, 0.4238294944187153, 0.13531901663169169, 0.13531909870565256, 0.14160896391109756, 0.1416087696608857, 0.4547094782635628, 0.45471210420398345, 0.21977018358130973, 0.21977213678219232, 0.29353786363852463, 0.2935596800998066, 0.15696713241130422, 0.15696715345225942, 0.3000135954920171, 0.3000391199211532, 0.2879658145184445, 0.2879398140473091, 0.29266389822353095, 0.2926903615282433, 0.38596713954432516, 0.3859747245132976, 0.3855344839786281, 0.385532770253314, 0.28475937370519777, 0.2908294523964976, 0.2733708016129882, 0.27984122577152293, 0.32580590073531396, 0.32620300148909054, 0.32358961486402255, 0.3237628738557636, 0.3174087162226378, 0.3173482205116367, 0.49973848094728934, 0.4996956452055781, 0.021314663045359734, 0.02131466304535963, 0.09994943646395349, 0.09994937916524349, 0.09970702034894718, 0.09970689289061496, 0.27823287840380245, 0.27849722501220237, 0.11229120447080751, 0.11265099822621621, 0.1348367644073874, 0.1461428936486769, 0.2805040293146243, 0.28058839455238427, 0.2803658058176321, 0.28043746472938924, 0.1762597860530294, 0.19605993335642974, 0.29324592325746485, 0.29324572004704413, 0.29040863853696924, 0.2904087431332338, 0.31235344316544944, 0.3303747629446525, 0.28080459199177044, 0.33250818993689185, 0.04308517934376431, 0.04305267268928177, 0.05667061934083257, 0.05667062149491235, 0.05482745104775239, 0.05482745053360612, 0.0974973235896402, 0.09807871765104859, 0.7795828858974643, 0.7740433920455518, 0.48633113642441583, 0.4720696027759921, 0.4811377963582687, 0.47922336725632286, 0.3344645861759654, 0.33437776568308775, 0.7161736325868295, 0.7089269244962351, 0.7137705372567495, 0.7173787937473692, 0.13070917164059823, 0.12910594168777503, 0.13055923542093206, 0.1289080549651832, 0.762384938580639, 0.30964342313711957, 0.7418052709768379, 0.8148924507377209, 0.3079852604044977, 0.6452758417892592, 0.29516577787712306, 0.29565879524118444, 0.2781734645798076, 0.27837197555303717, 0.27804864174008065, 0.2782224110016621, 0.05239903595751989, 0.05239903595751883, 0.34766630744641835, 0.3476662477590319, 0.3348195242945228, 0.33481947365241294, 0.29603232383189404, 0.2960523861453126, 0.638475105980979, 0.6385036388383891, 0.26352584871699514, 0.26352602940153935, 0.44103120595754186, 0.43986129096146653, 0.4303257171746031, 0.4282014237343148, 0.2878316308080847, 0.2896154216236464, 0.2891175138475806, 0.2884697074091167, 0.46335266110291196, 0.46328509306035937, 0.42937568499419854, 0.42942068630445895, 0.26687702969185967, 0.2668774003922505, 0.14691040844687597, 0.15293002508283782, 0.14698290827853255, 0.15299315124166135, 0.36280831499305277, 0.36280856407945405, 0.24843866677484663, 0.24880730478169355, 0.2450623781434853, 0.24476062332462784, 0.24189572812948035, 0.24172571098838258, 0.24688249055549127, 0.24665762554905707, 0.3111615460591747, 0.2820359203634173, 0.2822313122626524, 0.31088326402041766, 0.213519499925379, 0.21351949990328573, 0.3623307660181485, 0.33294733125239606, 0.33301428111123554, 0.513610918131413, 0.5136756014995989, 0.36021960473898945, 0.3600769130938553, 0.3628100065507104, 0.3626617200509324, 0.34643994099585174, 0.34648074741186086, 0.35270199364038823, 0.3529003120673241, 0.13454503140695717, 0.13454483925580585, 0.1213329263454146, 0.12133271794534228, 0.0641667660567587, 0.15592270455169402, 0.15592277514164632, 0.10988887742292959, 0.10988626197511535, 0.11044094494551208, 0.11044150595894407, 0.24812232920070376, 0.248231445344673, 0.043819327452287005, 0.043947126985819596, 0.28915814918007954, 0.2892194127004265, 0.2893905474303567, 0.2893294654593894, 0.11882847228608928, 0.12406745853122314, 0.17642900934968425, 0.17643854811575987, 0.17636230215093118, 0.17636837071405656, 0.10699778875592737, 0.10685656401653001, 0.04366419309935915, 0.04366421228676621, 0.13116534109893985, 0.1350059425029127, 0.13115093160882296, 0.1349956751313607, 0.21263267375950143, 0.22367077596872265, 0.21194781222687015, 0.2230341772126183, 0.39812253819377563, 0.4606969214083243, 0.101072391522532, 0.08923173287433839, 0.257478115864333, 0.2607220989821186, 0.2582874133465276, 0.2615560131448954, 0.34343864292162585, 0.3435389867712766, 0.3286965939551112, 0.3284736320162511, 0.29988627423226877, 0.30000249191576733, 0.28841919828508455, 0.28853905562036575, 0.32760051427630565, 0.32778705271700215, 0.1672651772623195, 0.1674448027340809, 0.31800075000029426, 0.3178350155016501, 0.3133076276352047, 0.31349563452393703, 0.2844826786908023, 0.284482679773742, 0.3773487604258374, 0.37734930004527545, 0.43215487649590534, 0.24592304291204908, 0.3368120401428478, 0.558994506253045, 0.4625418775828938, 0.4625419254971814, 0.4602618263187024, 0.46026800111064325, 0.31201266221856705, 0.3120126730038455, 0.3180747890805009, 0.3180748190912053, 0.34641176126438133, 0.3465651619259638, 0.3466867906804638, 0.3468295736182466, 0.39382439038105455, 0.3933982790842834, 0.39856952241630733, 0.398992240635446, 0.19189488814550687, 0.1918262331721305, 0.193859977423181, 0.19381230613396078, 0.18073765014539334, 0.18073537971813392, 0.19435576037320856, 0.19435474598123337, 0.1416634732234539, 0.14272360516762836, 0.41721529313796246, 0.4174909914104181, 0.43429473462165097, 0.4341205679377454, 0.4299100808899711, 0.4297780887666983, 0.0038697415399629198, 0.0038697415399633326, 0.16818080814125191, 0.16776704318183022, 0.17253762207975742, 0.16802252884118507, 0.23808756823062505, 0.2513049272261103, 0.1872237963880936, 0.701001643353808, 0.12241953969295104, 0.26709811809482087, 0.5098723254868103, 0.5334716537885915, 0.20739147421808113, 0.2093888503935517, 0.34416496647726247, 0.3441515292890903, 0.18930715646094728, 0.1884267022029354, 0.1891219824977594, 0.1882683020963724, 0.12921859855609896, 0.12921839834766852, 0.26910268809276594, 0.2690155036272517, 0.29171267117387123, 0.2919044951509815, 0.41289867598286056, 0.41290476387979025, 0.5873706633905147, 0.5873662595733598, 0.08590180477154334, 0.08590180477149344, 0.14745631040893206, 0.14745631040893165, 0.09222740467662663, 0.09222740467667737, 0.4290142029952937, 0.42603882301494106, 0.4353023577039911, 0.4322600033614208, 0.19365747567354907, 0.19365749009677968, 0.17770118406658253, 0.17770108345691082, 0.3274178098108209, 0.314689544715255, 0.2608210997073571, 0.24914545979109126, 0.21757603190341662, 0.21715801249995276, 0.1800110828700632, 0.16284225317147266, 0.15416820818865706, 0.15641707273208794, 0.44130526695013117, 0.441295866550238, 0.21763698775515783, 0.21763698869677917, 0.18198411231309441, 0.18199103051779508, 0.33696427112620875, 0.33676093219145053, 0.33709008340999524, 0.3368808987500839, 0.3440005839064688, 0.34414868064139315, 0.3425546198745151, 0.3429877411983937, 0.3496471595897386, 0.3496473141424894, 0.3563366593920998, 0.35633681306698683, 0.2418692440937007, 0.24186924581103075, 0.05513026172024738, 0.054785582699621894, 0.054872063019525116, 0.05452432370369137, 0.2205175090024574, 0.2425793079278576, 0.20462272327015918, 0.20462193697100398, 0.24258272006606774, 0.1879725272807238, 0.18741119942584405, 0.18788575809315705, 0.18727764850501435, 0.19466644019114626, 0.19466579434951115, 0.20600923195876406, 0.20619358653039777, 0.2059347602149787, 0.20619129624322907, 0.3478582611407113, 0.3465399834383276, 0.20899711113048547, 0.20805509349712278, 0.4182701220639342, 0.4195408080358618, 0.4175106487556306, 0.42009689408560424, 0.091291653176922, 0.23912281452521655, 0.09790563572876043, 0.2453271837314306, 0.1947310242003054, 0.16940218842915544, 0.1803250606977782, 0.18588068421695358, 0.31219426846764287, 0.31219459479626255, 0.31354037514263133, 0.3135407788070106, 0.17272558499726792, 0.17272608112162097, 0.15797426589434427, 0.1629971762561292, 0.28682206225072404, 0.2881775316081485, 0.14679416854802935, 0.15047830529339007, 0.10548115408262007, 0.10602669997439076, 0.37906222292086356, 0.3790625022399294, 0.19167088811509772, 0.12931619997110422, 0.12918819142338137, 0.12889958261951967, 0.12879646820044016, 0.3478417504362613, 0.36263638083861843, 0.34680349697651225, 0.36158204866835975, 0.1771111928408935, 0.17713285515003419, 0.1829271588348016, 0.18293115964446693, 0.10233639709331488, 0.10233639729959117, 0.1756007698899132, 0.17560094357862938, 0.5076301407698609, 0.5079630412218621, 0.5095870814459196, 0.5102176946684351, 0.23512639353391776, 0.2378301756444163, 0.1668757295800377, 0.16265385929916099, 0.2500270223921729, 0.24935861821262606, 0.14439769888094356, 0.1444638774037741, 0.3584258488827603, 0.35842837631843494, 0.12914811800585335, 0.12914976880338047, 0.30845638170149625, 0.3084564028948984, 0.3108819054829599, 0.31088201077975075, 0.20329265624401174, 0.2076374960461912, 0.20782587310938655, 0.20266320892533998, 0.2379793375466045, 0.2379820432880654, 0.27744067353516544, 0.26477035694987516, 0.2775741531817061, 0.2643735062556021, 0.04557548420206901, 0.04558541286589484, 0.045483541349438786, 0.04548925162550642, 0.2598724577438488, 0.26104866085419964, 0.2599767520571415, 0.2605877755720627, 0.19832864209243384, 0.1993262065846434, 0.25080472630888306, 0.15148335470528407, 0.22566823478507608, 0.22566514816995525, 0.2486924308881152, 0.24869243104502003, 0.23625373352102574, 0.23625412550646754, 0.18142685753987076, 0.18142022625951748, 0.3539776440924427, 0.35397106513616783, 0.40752466483691874, 0.4068892124340816, 0.4077179816496842, 0.40719048545691316, 0.6812721902472003, 0.6805715859454962, 0.6813596156857502, 0.6807290670837868, 0.1925352723347581, 0.19253361027308427, 0.20120549155269907, 0.2012029590560739, 0.20997581350316263, 0.20997400328198768, 0.18264522107559333, 0.18265113377311915, 0.346939264644073, 0.3469392775705422, 0.3487089174772242, 0.3487089209109131, 0.4463179280640355, 0.44623534691802114, 0.0021264258703821916, 0.0021264258703815033, 0.24799329921444863, 0.24798927832919915, 0.2512272761930632, 0.25240859604084187, 0.25336178753937333, 0.2514557892097476, 0.42250082469404826, 0.4225009162116725, 0.17427094306586488, 0.17427080722627475, 0.25249553570334515, 0.2524920507199239, 0.2293310600395433, 0.09149045210341392, 0.0918856737659881, 0.09152341713674361, 0.0918301685842148, 0.07800356959611465, 0.47426605448946146, 0.29535441729451195, 0.26057164534818344, 0.48784848576171047, 0.1338071047058823, 0.13380709314310146, 0.12236305318970853, 0.12236404777916077, 0.06861792531509099, 0.06861773578066122, 0.06878434264528709, 0.06845504397358584, 0.05570274732102746, 0.055704665999197135, 0.0551745877757291, 0.05517339298603279, 0.26372543741887655, 0.21569884890895036, 0.21570323162173693, 0.2714284005327431, 0.2700186094956406, 0.2714435681884192, 0.27003336298731506, 0.2486422227182138, 0.2850242312959117, 0.10252232790496596, 0.43507249905843737, 0.1069588222014881, 0.11772168315227789, 0.10994515495493348, 0.12204004227565854, 0.2136659436351373, 0.21368146499941598, 0.28584863698506635, 0.2887668543062023, 0.4489094825951636, 0.45143902969708916, 0.25228453374233495, 0.25228604243873953, 0.30611057574607503, 0.3061138534346799, 0.03849356118573069, 0.038493560671154885, 0.30276157374268775, 0.329470008621492, 0.30239606715578915, 0.3297396914215091, 0.2476264940667967, 0.2476363482193938, 0.25588703652836475, 0.2562069459606029, 0.3307829097416655, 0.33078131858411575, 0.05281624406929328, 0.05281624406929315, 0.30086069544690286, 0.1783029262859801, 0.30170618059317134, 0.3041057259702077, 0.28393612645677146, 0.2864587663745628, 0.22229035043198886, 0.3578337131934928, 0.08339232314428424, 0.0833929724640292, 0.08223379277528937, 0.08223419454224437, 0.25731250296071506, 0.2573229163260957, 0.19872814697120572, 0.19881953261822544, 0.19338946989424852, 0.19347794832465898, 0.32439996877632793, 0.18082846444650724, 0.32815582304386226, 0.21559713505502653, 0.2331789765876352, 0.21421036590429265, 0.2708270748052791, 0.2677963354964829, 0.14523952796136824, 0.2585514968824133, 0.3560080606310392, 0.27731072203381535, 0.08044243049809446, 0.0774969458899416, 0.0785108421562678, 0.0784079360840012, 0.3108372844259525, 0.3108464510344595, 0.28190858920900075, 0.281915335887992, 0.4467631745253593, 0.446771300875072, 0.25733709457015674, 0.257359410761, 0.3426782886387536, 0.3442563432755945, 0.3426821575325347, 0.3442610530387775, 0.3319129809148782, 0.33222963935308625, 0.34889464407555204, 0.34938748309907974, 0.1565242532098361, 0.15652425318332264, 0.1558726527868377, 0.15587265257148242, 1.0638851457135226, 1.0640076028018293, 0.48970626528991934, 0.48970418264752014, 0.833005807337766, 0.8331480748612474, 0.2443612079981518, 0.24436382866464215, 0.29801785544055465, 0.29801785154130167, 0.2984716812251036, 0.298471677404741, 0.14945289976794324, 0.14945351908278293, 0.1517019333261638, 0.15170190057462396, 0.2467855447088551, 0.2467977923783179, 0.23023226437998545, 0.23023226271712427, 0.21613561924321, 0.2163127478020863, 0.23105000924836028, 0.2310524982943064, 0.07795587588161035, 0.07795784610849654, 0.3736010929900375, 0.37359165926450527, 0.09817544867977009, 0.09841060883127029, 0.1026418210225452, 0.09401987758139127, 0.3315844181686187, 0.33193295349545426, 0.3040372841474377, 0.3041354737496773, 0.29981755996923987, 0.2997201513216997, 0.33457136663826725, 0.33495093430734446, 0.15199667065510264, 0.15200077916491783, 0.14594229149286886, 0.14594247123266377, 0.11190629450011177, 0.11207834628900798, 0.10416392189626089, 0.1041639323793776, 0.11250962047787305, 0.11251098600464371, 0.12916108368171555, 0.1291696848043886, 0.15697056343343027, 0.15697313001454577, 0.18322252144158588, 0.18322252694226615, 0.3072740162253953, 0.30727401775883867, 0.3074488636561633, 0.3074488641272618, 0.28048666233794384, 0.28047038465463503, 0.49295789006482593, 0.49296581399521, 0.13287044890146796, 0.12627093177221138, 0.13298204553670617, 0.12640100944368673, 0.11399912513765653, 0.1139991251376613, 0.26754026954752563, 0.26754022880817907, 0.036133677034046977, 0.036133676971854045, 0.10657592141739855, 0.10632407443798035, 0.1768544339093507, 0.18221620472128344, 0.19586929536194456, 0.1611129286748699, 0.6227166804297504, 0.6227617362894617, 0.24469155631158385, 0.24459516480457058, 0.554365651452936, 0.5544305199352612, 0.22411221218535343, 0.2241328741071475, 0.2428094089174272, 0.24285614073200018, 0.12578417062419867, 0.12674366488313604, 0.12589289082827948, 0.12684166799429675, 0.1663545169647002, 0.16202137294847163, 0.17908371301619186, 0.14934775994449034, 0.26949254166739744, 0.2694925416674008, 0.22810662094996614, 0.2281066292930416, 0.2302364848736972, 0.23023647977674644, 0.0998286052868863, 0.09982861133502607, 0.10042519461507275, 0.10042519643616742, 0.05600144381898042, 0.18828105752302893, 0.05613428393473574, 0.1884051694787029, 0.09802140487412993, 0.09795078443574617, 0.09992020656674072, 0.09984673546683627, 0.1910530007601536, 0.19104411573144575, 0.21954325832378488, 0.2195230847541357, 0.26819122326273326, 0.26931280175100625, 0.2683409300338975, 0.26946199098798096, 0.3378718158906474, 0.337871816330203, 0.19953959908661068, 0.004448854391870783, 0.004555739718354815, 0.004453117426554167, 0.004449002632865768, 0.2002368770754913, 0.20016200028165843, 0.2003948735678886, 0.1763553155784514, 0.20717435797208372, 0.3046487254822261, 0.3046487247982843, 0.3042847050085792, 0.3042847054852501, 0.3770845485734742, 0.2448876163078676, 0.24469086548689253, 0.24544835736465548, 0.24525165405565463, 0.061376387224464146, 0.06137638717679239, 0.29810078385541694, 0.298145692214726, 0.10458779933986817, 0.10478895086390116, 0.19462877991946784, 0.1946287807495295, 0.35689674657993153, 0.3580460211793157, 0.35691259264406994, 0.3580618655099992, 0.07525926878918532, 0.07525926876117262, 0.08196704514877426, 0.0819670490394098, 0.08275858511928148, 0.082758586698603, 0.3443985802790944, 0.3449483834139787, 0.12092295463175384, 0.12084695466045392, 0.014014518365482457, 0.014005989508924654, 0.01404612349485692, 0.014008436773259678, 0.3473303867121835, 0.34719080923587187, 0.12234557998715867, 0.12221418672096196, 0.13741581383556803, 0.144273734190415, 0.2471262098714977, 0.24871948945398525, 0.05475149973762457, 0.05470617739935451, 0.21051716519314834, 0.21053489142314086, 0.05372240055881755, 0.05376580921228658, 0.1408331600820698, 0.14103057418249498, 0.40423253429247097, 0.40416841897582134, 0.17031186235350732, 0.17031184203305194, 0.22186853760794967, 0.22304158430509724, 0.22189599925478887, 0.22306902712709553, 0.2671781538035106, 0.26717815381187476, 0.26174985886845104, 0.2617498805871217, 0.034043765139425475, 0.03401223006537737, 0.03410796965293336, 0.033997174571859634, 0.1469083873358491, 0.15449995463071908, 0.11062548391989717, 0.11062548392291346, 0.1102333572446153, 0.11023335730685044, 0.2184216386635658, 0.10771068907709469, 0.226093952054486, 0.1747131528651159, 0.17361452092203333, 0.17480714266348973, 0.173708298872556, 0.19581194928783333, 0.19581194614311592, 0.40706519356222215, 0.4061677119699906, 0.4071989206273976, 0.40619456081449423, 0.39283480807254134, 0.39236411910538305, 0.39309715054750427, 0.3923784258072086, 0.06549826208820164, 0.06549826853078233, 0.10795800441264278, 0.10782811751007278, 0.10816618807314146, 0.10783755393666115, 0.06634513455433377, 0.07184739865555083, 0.07184915568004352, 0.26646554577183645, 0.2664655432417986, 0.2665568786703243, 0.2665568761365871, 0.11839060816880126, 0.11836947156662045, 0.07134704265625531, 0.07134921883603025, 0.08134784110509963, 0.08134784109822438, 0.13309644761250444, 0.1331868319521387, 0.13627537035446674, 0.13627537080319624, 0.09340766997752378, 0.15128444473566835, 0.23504823079610457, 0.2350482307961082, 0.2745129327428482, 0.27451295900049244, 0.08450439032804702, 0.08381309461447317, 0.08952561418113458, 0.08883570601264146, 0.10117089427640269, 0.33336429948990554, 0.16652840273380387, 0.165890771199112, 0.16799561185671952, 0.17110957401157134, 0.17082217193537474, 0.17082299470232976, 0.1726718584992306, 0.1726739424170186, 0.05545885456036534, 0.0554588901487811, 0.055554174620370766, 0.05555421007720785, 0.1579512982507003, 0.15798479380911834, 0.0273068246150796, 0.02730682389644559, 0.24104322110889198, 0.24141389203391217, 0.04127939595020007, 0.04127939595020022, 0.27133343151159595, 0.27133348204946145, 0.10398511337609695, 0.10409699111691409, 0.1635358307305037, 0.16353684653142653, 0.10323509067481001, 0.1033761992703788, 0.05083789639520731, 0.05083989908585065, 0.033894158716380574, 0.2037735441736196, 0.24245280010560244, 0.06742587060515784, 0.0676774655124155, 0.06821369153977315, 0.07483829165687055, 0.07483829183135697, 0.07464569484693397, 0.07464569502625842, 0.0258355344850333, 0.025835531231465002, 0.1703921692944751, 0.1703921697622508, 0.03609478564969984, 0.03612377123125818, 0.03618409599096554, 0.11665648576278355, 0.05758910846136151, 0.05758910853571517, 0.16254989306338552, 0.17116036594642947, 0.0706979256736634, 0.20989438732282517, 0.2098943874882588, 0.12963414932307082, 0.13932059558539867, 0.11747896975219652, 0.11752821483660059, 0.1438312079918127, 0.061397528108374747, 0.06143636200034729, 0.0025721540114483116, 0.0025721661430448575, 0.0023910100875691627, 0.016375150238828053, 0.01637515034449362, 0.06734806662123208, 0.07020330564939574, 0.0011295873822487472, 0.001129999045917442, 0.08291697547220205, 0.08306358645155111, 0.13081403937593128, 0.13081835990005464, 0.03923460272262291, 0.14626216606311448, 0.03492878114907671, 0.03495080686280743, 0.049627969772183075, 0.049624207283031754, 0.05382205461740112, 0.05808817527637222, 0.05922889324330627, 0.02495035760408165, 0.025065711990354796, 0.0004005705241680591], "P5 Expectation": [4.899243283238983e-07, 3.1261782224289318e-06, 1.1723740749558647e-05, 4.727382848546989e-06, 3.611620659589892e-05, 2.8917196782108924e-06, 3.984038176222041e-05, 8.720898158023174e-05, 4.2319753978830704e-05, 1.474561910050436e-05, 5.227936913755172e-06, 7.862105733654774e-06, 0.0001635930263546275, 6.625593723643532e-05, 4.9272364345952705e-05, 4.81069409708213e-05, 1.605512738325317e-05, 0.00010221276791516185, 5.258294378232031e-05, 5.0164806109417074e-05, 1.0482926851347083e-05, 9.886463170660075e-05, 0.00023834458621604482, 0.00010160810588814541, 0.001583133423565813, 0.0015452210320186554, 0.00017068344641839412, 7.306604922068583e-05, 6.0168923704484636e-05, 0.00017797605198926637, 0.00011706824212119077, 0.00017312681526662822, 3.1614275047084906e-05, 6.83816789232183e-05, 9.039949209134429e-05, 4.1316409156616596e-05, 0.0001026292302707616, 0.0002544590102963274, 9.774648337287705e-05, 0.0003625168581362772, 0.00023841954035370286, 0.0012362755820662223, 0.0004936418951239094, 5.223860299638001e-05, 0.0005519244697259478, 0.0011079125478408208, 0.00015495682095848648, 0.00038553317088089805, 0.00018030670777260537, 0.001613396812428876, 0.0016094923268429448, 0.0003320738436289285, 8.47718668093377e-05, 0.0003043481922621957, 0.00012159144689201884, 0.0017051801506144867, 0.0016386909482199957, 0.00022472128679376142, 9.444691318432067e-05, 8.731840437270173e-05, 0.00013837335981527985, 0.0001297378504403614, 0.0007885243108970984, 0.00015733859943283817, 6.307238259052959e-05, 0.00018655582535352427, 0.00073435108939102, 0.0015681687322988715, 0.00010570117462325573, 0.0014201448143038393, 0.0001980808083360898, 0.0003587346228882523, 0.0004343310134020265, 0.0017639812897807003, 0.0017929090151156608, 0.0003888918768336595, 0.00146023112453745, 0.0004461248846355081, 0.0017478919961158757, 0.00021599485180497162, 0.0010288318528972188, 0.0011930182278977908, 0.0017746954435376382, 0.0005643937993478841, 0.0007522634502209399, 0.00018611359349782818, 0.00014589755996922328, 0.0005685015087655814, 0.001394249348685588, 0.0015043203226324442, 0.0004375500401287987, 0.0003115423271014983, 0.001572925466362019, 0.00015433240273643418, 0.0012914915112007042, 0.0014244268184405017, 0.002197445158743659, 0.0013770323739098807, 0.001916976423994376, 0.0011112812450784924, 0.05192530970118506, 0.05132609570886064, 0.0014374529763070008, 0.00042416287963480814, 0.0020155568780646357, 0.0011906758364462003, 0.0005747837675756057, 0.001513332290000785, 0.0010278910741563668, 0.0008098012891192745, 0.00185431538476892, 0.0017989455918155572, 0.0003505076825853082, 0.0004073046557602564, 0.00029691029162842746, 0.00046586077208018024, 0.00047036107374097625, 0.001228763558120168, 0.0013650034258156874, 0.0003467281748317238, 0.0006932859986816766, 0.0008032665537560613, 0.0007471494482328633, 0.00030622706462176633, 0.001447574201411122, 0.001745791588186714, 0.001771612669415735, 0.0025824084954091564, 0.0012824305532672055, 0.003177183533308562, 0.00048410938414624187, 0.0008809587569830945, 0.002050171145465703, 0.0013090479699419658, 0.0005682761567933071, 0.003675280935907883, 0.005116495905901144, 0.0013758101139621133, 0.0018938399359670667, 0.0005956264443647167, 0.0037610853427720624, 0.00147967683682794, 0.0005589491772961043, 0.0001263459969140407, 0.0001345618863712012, 0.0523275590148849, 0.052373601998971606, 0.0007150675375496467, 0.0010554599799467647, 0.0003505354553555089, 0.0019910252422991955, 0.0019868077506989884, 0.0018291891315658435, 0.0013568158599775565, 0.00184213594014597, 0.0006914462365011333, 0.053481005219086955, 0.05348842749206901, 0.0021743790061652967, 0.0020592280702863923, 0.00015188555102519594, 0.002270929582910865, 0.0021260805025048613, 0.0005224041656875148, 0.001605475412623016, 0.0015904001889669288, 0.0015641239880879606, 0.0035313411821796103, 0.015068052868512016, 0.051466168355866246, 0.03907974161303957, 0.0011599389446833085, 0.0012599510348556258, 0.0017112496005416858, 0.002882392020307134, 0.0027743800812721434, 0.0017224131416011114, 0.002165795953173498, 0.0025325825815425453, 0.0008458547517817416, 9.693027237165749e-05, 0.0017308420479555887, 0.002511469048015261, 0.0025558821472916895, 0.0008185188412994494, 0.001941670891746344, 0.0012717196754456575, 0.0043475357563152245, 0.004460849175834322, 0.002840948639771238, 0.0010764167719777638, 0.0005369768925596172, 0.0008227327052567699, 0.0007918232081319916, 0.0208201627643435, 0.04896373115200879, 0.03394289259441515, 0.0059221036924408, 0.0032626275417869245, 0.0032323926386202467, 0.004727547979308444, 0.0037447852498294393, 0.004639538502629302, 0.004778756161405698, 0.05060393842877349, 0.05085082194932081, 0.00045214813759642496, 0.0005488843227330425, 0.0008521026859437175, 0.0010102098683801308, 0.0022533836743751008, 0.000949128299595129, 0.0008439782761907905, 0.0007585478904726472, 0.05010024043637927, 0.05010842571496843, 0.0034315904983565518, 0.0043328821899090075, 0.003523673089243896, 0.00429785599125067, 0.0042182271215517085, 0.0016996858607017898, 0.0016896478362815417, 0.002993634583220367, 0.001931665455546539, 0.0011657156394758643, 0.001480732298052936, 0.0018768807096503676, 0.01710781016587751, 0.0530667170944699, 0.03802139568300576, 0.0004776595198849792, 0.001903439965838554, 0.0022967166764842222, 0.0020428243212360633, 0.0019168734362178489, 0.0025978118722334064, 0.0010756898560870377, 0.0011656087320990954, 0.0014220592947071062, 0.039020801229791346, 0.05160206528365328, 0.015259090234931747, 0.0011728556411209586, 0.002085253542873396, 0.0008008977260840341, 0.0008180420445731707, 0.0009671762145428276, 0.026347352144416473, 0.04632619493774405, 0.02762272312830689, 0.0081096630016274, 0.017754385672692996, 0.024021632197523558, 0.046262273904308426, 0.038881950830487115, 0.0017268298804524228, 0.0017217764109744907, 0.0016072579686922397, 0.0029480724207561044, 0.00300370091600359, 0.002740653482457022, 0.00010081440722371578, 0.00022658768773645502, 0.00342695696896795, 0.011030048189477993, 0.05842044155086275, 0.05338266462467851, 0.03425039482300968, 0.03504892195787497, 0.030359070217512572, 0.029583500918634275, 0.005153694778167488, 0.0017909254010401194, 0.003404708113612001, 0.0034273195935116433, 0.05902471675095059, 0.059058700911240734, 0.003335113712192609, 0.0012366595328359633, 0.0011347672248632958, 0.001529091115872388, 0.00408068258635577, 0.001353278296600962, 0.0014416950856895171, 0.0011528341362962336, 0.001481993827538911, 0.00016170052381949166, 0.05787307631216287, 0.05787562557670054, 0.0020357911217934476, 0.0020199403375660025, 0.003024521287021696, 0.005528788009923622, 0.0004138547310211704, 0.0023750628178396656, 0.0019067264125173932, 0.003428654542664342, 0.05125979596985993, 0.05220721000528728, 0.05358432267639022, 0.05358043391176642, 0.0015889071137465305, 0.0016013514382917742, 0.004353226181751855, 0.0015364858569452634, 0.003909086751227019, 0.001434039184457623, 0.0012559611367223404, 0.049535715249770094, 0.05120365074729769, 0.002880974833814637, 0.025233229424583663, 0.046386373062819224, 0.022591546500953116, 0.001794706409545038, 0.0014662914252328927, 0.0018044955459613624, 0.0028940545384709415, 0.002545266342485483, 0.04951249641666899, 0.05005299002383862, 0.006225111390236961, 0.002246696364939188, 0.009788560715994241, 0.005098368661422101, 0.0016941274157003115, 0.001767953101999487, 0.02443929798319054, 0.04787005470871991, 0.028451876787428255, 0.0067432427835104015, 0.009080856344589619, 0.053281522428591646, 0.0447573758447774, 0.0035794484974731528, 0.004110452176923216, 0.002602462849759016, 0.006594618032907847, 0.005989244890517436, 0.005104992089708295, 0.9394946522725282, 0.9393862574324988, 0.048749645389517475, 0.052274345226814234, 0.004480805910532546, 0.009024977948571225, 0.005339801760036887, 0.01565230395065734, 0.017990575663577594, 0.046478503631323456, 0.0453673182831268, 0.05039957011631106, 0.05101326646329323, 0.00364163174698172, 0.0037400288369456546, 0.009053229568314376, 0.00853870452794084, 0.05721021652600043, 0.057526209013969785, 0.0031842823054992054, 0.0033873418252347498, 0.0029603935799305784, 0.0026793114544040085, 0.0044553909062966975, 0.00477756895344706, 0.027403367180597146, 0.0020222641470898648, 0.060031989218643986, 0.03426390458092781, 0.057119315705536584, 0.05928818925474818, 0.0013745006390514785, 0.003635996875297989, 0.0026325502684701315, 0.0038381243732772997, 0.0496936813536137, 0.04960233775244641, 0.0026602286997864395, 0.0004432959521020062, 0.00017118052410526713, 0.04482142532560815, 0.06365573527350155, 0.022061879871241263, 0.003164832769433969, 0.0038363398280138235, 0.030370160086828666, 0.028435208364829975, 0.0030710539268576343, 0.004317659292530137, 0.03894106873049201, 0.03797004061761278, 0.0013151573105752738, 0.0022396236401817887, 0.009495363373826535, 0.018292101333749654, 0.04433353859463628, 0.03586383865178186, 0.05045077428597319, 0.050433954681444626, 0.007148219089334258, 0.006389817751032813, 0.0018152944900413452, 0.0030406849783594873, 0.0373805610829755, 0.05608792480847714, 0.020907861795583696, 0.015063144231868638, 0.04855065641460232, 0.03632967655073244, 0.002786193153257089, 0.0028190815574343896, 0.0020255371066922783, 0.007790481444647666, 0.0017702258943555814, 0.0567646394600653, 0.054726787073766284, 0.006591075360455509, 0.0013034215022884941, 0.00784042450608863, 0.031161714462267398, 0.026759962324074637, 0.0060999723224550335, 0.023534442308284977, 0.050611430422222305, 0.028315695949895223, 0.005958722973312113, 0.020009137679698932, 0.02415767130614274, 0.004568714758992868, 0.9374021321577665, 0.9373367356133504, 0.04878070858157507, 0.04873548907146671, 0.0581465305786613, 0.05816971599533905, 0.001504651871459516, 0.0014091439159472363, 0.0038541301093659363, 0.047458423873588014, 0.0475494834309433, 0.003592333980999652, 0.001303445246836383, 0.0015048093285202613, 0.0012125568775761398, 0.0005805401310884956, 0.0008840049499570592, 0.002719520550689373, 0.022183900071262187, 0.01737745445246094, 0.9404098740648786, 0.9404100874843622, 0.0009594637922225866, 0.01679462549679339, 0.016868606202108363, 0.052088624425995725, 0.0011728294792855913, 0.03590995637707904, 0.108459123448126, 0.10521515348929361, 0.06425252309992395, 0.06058383194294108, 0.06885939134727058, 0.06932405625681265, 0.018784067255028864, 0.016017920866757004, 0.0618923057954177, 0.06224327787660559, 0.03622123471894454, 0.0543049448547726, 0.060056316159599554, 0.06023148243773102, 0.030341621741508715, 0.011934071833966898, 0.9338634444920589, 0.9338226260384564, 0.012820130060525852, 0.012842249928761982, 0.062396399767329795, 0.0623974889682217, 0.048479056240706926, 0.04930449834522332, 0.005188002334885711, 0.0031428366863591006, 0.010093146051565386, 0.010546665886945472, 0.002815990307596678, 0.008083713025792527, 0.0028688918760028737, 0.001217908083424478, 0.04692559248643914, 0.04930793787141996, 0.05011937672933711, 0.050063562986197, 0.001366600706092634, 0.0013194918586406101, 0.004167455630871508, 0.052243362628902106, 0.05212388946775361, 0.05060248847576951, 0.050426038367802656, 0.057717718436421046, 0.057715321408549576, 0.034661894421830104, 0.03658527711174087, 0.029131616938517176, 0.035245451358171156, 0.009504093311275632, 0.002255508383484482, 0.010473389863871422, 0.0074571232916275255, 0.03126612035014828, 0.04908506787284548, 0.019196601807878296, 0.0031175240220429816, 0.003232057767195245, 0.04450654501184964, 0.044561490822365726, 0.042977407976777064, 0.04338774405663649, 0.03179122461039562, 0.03697056977803624, 0.9365438693466496, 0.936307916366695, 0.010105346984111358, 0.00482406288091572, 0.04999066296563716, 0.04976080335524185, 0.0037681870307584462, 0.015093679515713164, 0.05969680233030955, 0.0011149259313611212, 0.04465751960861739, 0.005334750856755059, 0.0022918821776717908, 0.001166367196900361, 0.0017333255730158663, 0.0594095574315362, 0.05938220237236193, 0.007233433184183021, 0.012741095261885667, 0.0017292369230690041, 0.0018978003914708812, 0.010635881725837766, 0.001699577324120198, 0.9417005561642084, 0.9416985084296239, 0.00469828781743168, 0.05897364744995323, 0.058684216330506335, 0.002999469684479188, 0.0022725103832980224, 0.057001902199987076, 0.061257728717104984, 0.007334069857705418, 0.0022141092745475485, 0.7540532694055941, 0.7563975768733191, 0.2632534399706446, 0.26099855427747976, 0.0013204337297439326, 0.0013815591764468713, 0.09354540882440639, 0.11948306945615889, 0.0035468602952135344, 0.029179836494035747, 0.0499828423276627, 0.05166456141354654, 0.0049533934334563615, 0.0030638646261308086, 0.09914739393558249, 0.10200287197267374, 0.8986457359189624, 0.8997741506266745, 0.03531420192114228, 0.03266086196836797, 0.05433542936469967, 0.05301843432178903, 0.05990264956301651, 0.05998313495571996, 0.05738119304766293, 0.10779884430052464, 0.053803916208946645, 0.001526415836735699, 0.0018638256302987326, 0.004124668026467507, 0.0018497250485548825, 0.06909055952393722, 0.0689877343527349, 0.02816133571261256, 0.09111498797795885, 0.06564773545188554, 0.9107518619494318, 0.9095422395806415, 0.05326773153672639, 0.0688303310644435, 0.01958298052061556, 0.004426550506154868, 0.001326816957379717, 0.002714011251059598, 0.056816989604586525, 0.05677759410916024, 0.1496005592006597, 0.14959920470816412, 0.05564635246695526, 0.054453101183676855, 0.05751006178833719, 0.05752287461649647, 0.05176170772029477, 0.05175902292633045, 0.06054741672531573, 0.06055513841911963, 0.023239049501540657, 0.023257759659134413, 0.9310992997605686, 0.9310752535878654, 0.9386032451318499, 0.9386033564491342, 0.04745501387945846, 0.047757742581848214, 0.007441745583476708, 0.007135811778246953, 0.04991514485619991, 0.05167094714114795, 0.9404909185269953, 0.9404908890260424, 0.0026925465363450704, 0.047446175473647205, 0.04725784771462974, 0.023862212994050617, 0.047135056482757315, 0.9378578734442785, 0.9388916022420445, 0.02544429910701359, 0.002247178132289691, 0.0022016062695432437, 0.05270770035286599, 0.05268460266298336, 0.03827910441143811, 0.06099863250282447, 0.02580565785220728, 0.0015240372140836933, 0.0017689058760654388, 0.03932051619814289, 0.0387637277735906, 0.039402285427502876, 0.03871541234421322, 0.0021926794454940114, 0.05856025555090595, 0.05843956675577146, 0.0015832573878951182, 0.003425370804424415, 0.020179175748227512, 0.026704850038663436, 0.0022072627444044645, 0.005607367081035046, 0.03683721890127057, 0.029678731433940137, 0.05787862513584717, 0.05791026076488063, 0.0547867249922113, 0.054703494864309775, 0.0034140818139970002, 0.002430944456753196, 0.028489219033356498, 0.14628938921232632, 0.3674040985773986, 0.843480711886177, 0.6137763694389612, 0.019172763696519816, 0.06085877446055574, 0.06085499541249435, 0.05796910322392518, 0.057784405346321364, 0.9413441674628382, 0.9413486423637445, 0.05131784909241238, 0.05205617541843602, 0.039936417073109895, 0.04030639967049683, 0.04624454076344395, 0.04391439799210662, 0.0053109449735701105, 0.004810169276356115, 0.0021033960574536772, 0.001508859610895137, 0.0016791033838948852, 0.002304818635377629, 0.04512364969202176, 0.044311524635223004, 0.01820185158815663, 0.03046378800717378, 0.13175563631002177, 0.13607344212630604, 0.04283293258627125, 0.026543583697498176, 0.043920401378956496, 0.04574867801488324, 0.004757266393139159, 0.0032811079127502557, 0.004570886396541204, 0.006666190391744842, 0.009042045487223135, 0.015891792856536472, 0.93730378984255, 0.9375410754435887, 0.9392705230473452, 0.9392851658333677, 0.05274858035969378, 0.05321825079707583, 0.004167098264477294, 0.04010493160955397, 0.03419114052707864, 0.004433471457041106, 0.10745419239830317, 0.1066995907245312, 0.0017915676472643081, 0.0014753615922350324, 0.023919780720227067, 0.025121301530257687, 0.11047191175487427, 0.11047572576450396, 0.039334025123236416, 0.03906588381035488, 0.9391043803298693, 0.9382228852200882, 0.07771825435968321, 0.07774704776135458, 0.9380289548019755, 0.9380286094629798, 0.06818978103697042, 0.06819018346099126, 0.08302985090463849, 0.08302680012434695, 0.9428144039101732, 0.9428144121942083, 0.06407190192770447, 0.06407121778614457, 0.0483285933502221, 0.048336748902776026, 0.12688477760238995, 0.1269309528698543, 0.8913971187670541, 0.8913533494895538, 0.9409610701909823, 0.94096090912217, 0.001352767853669678, 0.0013490741196913322, 0.15202866894976141, 0.1520342172565286, 0.0010715506302591278, 0.02153460608916633, 0.03793131070685089, 0.042147963205834325, 0.0390610724532527, 0.03862729177507885, 0.0451149898663678, 0.0020022575039722644, 0.03221547312269777, 0.05096442846016687, 0.05090115542323529, 0.005055732294178966, 0.06170410475462824, 0.061646259939366975, 0.002710564793671745, 0.9373987728664814, 0.937400020945913, 0.9433957448042147, 0.9433960622398432, 0.001715559742932497, 0.001745993193235778, 0.006714823169469385, 0.04577236123425634, 0.04687267312296067, 0.9417368906876278, 0.9405543408305841, 0.9517210203003659, 0.9517233218534419, 0.6633134906148512, 0.8921623208310749, 0.16033124410493518, 0.15360567892532265, 0.0779171699633165, 0.009235943488259398, 0.009641779011500146, 0.04289562869055809, 0.04251308159940022, 0.17091986873029597, 0.17079617048336046, 0.039552001200977155, 0.03899789211243599, 0.033406364924409876, 0.033738874178987875, 0.030651124875610006, 0.03148601518145985, 0.002869335661309553, 0.0676717594388171, 0.08192887683605769, 0.023761362260859686, 0.9116684261173362, 0.9050516775513583, 0.0017168140031726166, 0.10702991411792417, 0.10706553945808597, 0.001531507670103532, 0.11563823738569617, 0.11593378642575203, 0.0021688418218237665, 0.06473929441077222, 0.06528586950573417, 0.9413297103710714, 0.9413276853101591, 0.002929395984616612, 0.04936980160701748, 0.04978452588017837, 0.06356964970892416, 0.06533970030456808, 0.00324453147373575, 0.004500233231279357, 0.0630799043533318, 0.06294660000214759, 0.9441914211900466, 0.9441948267003332, 0.003389717592856444, 0.003913722780288557, 0.002012347398747554, 0.002047498670327762, 0.07319921971178904, 0.07246527683380125, 1.004016506055049, 1.0040089324074044, 0.05131826993659165, 0.05105880454687726, 0.046168127648970964, 0.04155249402642871, 0.04627299675319023, 0.9807270040358351, 0.9828252341615514, 0.043932770979034426, 0.005973365843048663, 0.005755929943356545, 0.9346156167204565, 0.9349242682939668, 0.043521454930356265, 0.04455632792422477, 0.04052340858285754, 0.0404825542328633, 0.0020448741128806366, 0.0033946579201613964, 0.2140169980097583, 0.21384636296853995, 0.9424903695515976, 0.9425030921711047, 0.007874239590906112, 0.007585972019506881, 0.880777813569663, 0.8805769582239749, 0.006481392029545554, 0.00630022558181302, 0.935572843555567, 0.9355746243060731, 0.0869916021597624, 0.08699451584387133, 0.9442138165114624, 0.9442138408701369, 0.062140677939724595, 0.0621266900807369, 0.15097501173297, 0.15120115222145813, 0.8651700147898677, 0.8649404004098264, 0.09437354874235053, 0.09436139248253025, 0.04558359018987481, 0.045581456164505485, 0.03846205941385987, 0.03849424135661296, 0.03851782999208445, 0.03854868633738211, 0.06540553557242201, 0.0654037741450202, 0.08191919832223342, 0.08192188178510694, 0.9389462758250653, 0.938946282902304, 0.9402208059999395, 0.9402209951144225, 0.062349283088593804, 0.06235278190034337, 0.12890075058066544, 0.12890031350881048, 0.12609972807640865, 0.1332727241627334, 0.9221778321812497, 0.9237424852509616, 0.026152550936286833, 0.009227177085188774, 0.06245600222879342, 0.8449059973969706, 0.9189332981687375, 0.11922889004118539, 0.04203380557081299, 0.03688530243898029, 0.059695271721297516, 0.059681415212610875, 0.046523288083136126, 0.04573432379537741, 0.0029570786075685104, 0.14167864304722227, 0.14166323986567292, 0.0023838650764428262, 0.004287102962032625, 0.014342661325171424, 0.05587779150118741, 0.04612376000363184, 0.0025195612923044667, 0.043909812886814066, 0.04313805498566303, 0.6682779705803177, 0.7037480924406002, 0.31430855112108175, 0.2787370377428949, 0.035156241923753766, 0.0351935527304217, 0.15072344537002322, 0.15072967585352007, 0.0002158832992369428, 0.9392381296619546, 0.9398534919651288, 0.035376440262490656, 0.035987132440662435, 0.06332032993761384, 0.06326549423413219, 0.9372598699724868, 0.936049813963369, 0.9405687880749369, 0.9405578732314621, 0.0028663931205479753, 0.9369035506773402, 0.936907636394132, 0.03727742694983448, 0.03729474690954379, 0.04061001067527069, 0.040880660409597605, 0.00428985106618827, 0.024199113400437358, 0.1583797864349022, 0.13838263673071544, 0.029316569172915835, 0.021788665165369474, 0.037172848613953896, 0.044694927746923595, 0.940461303423953, 0.94039823705128, 0.0038629624324062264, 0.031141133874053133, 0.03480728276770767, 0.91676694385147, 0.9502996059963463, 0.04437815012588954, 0.014488102756331476, 0.0059443768210174965, 0.0041405759353624035, 0.004802057975083615, 0.9461175241242417, 0.9470193989717548, 0.0828140450714324, 0.08540903365948958, 0.06670221408559583, 0.0694809687593565, 0.051640183128046496, 0.05423815352974116, 0.0425386949325442, 0.04570544536576378, 0.9508381452497141, 0.951115028588732, 0.0034806528565711086, 0.0037999572354466145, 0.9439502855105856, 0.9439526301925956, 0.05372267284960139, 0.05369282615520518, 0.12872791047057236, 0.12874745255724507, 1.0022776477830229, 1.0022776685264492, 0.10099729625687079, 0.10102045993054334, 0.9464806734663399, 0.9464808714470107, 0.05073643007333235, 0.050689942828995166, 0.9717616090518333, 0.9717037156258727, 0.040340567715058714, 0.040510184684376026, 0.9422784598518981, 0.9420491472695809, 0.040932267841305395, 0.04099405345987468, 0.9439304170716616, 0.9439307598254074, 0.02889333361113723, 0.033168662567136756, 0.018118097027010383, 0.025071805371472355, 0.021666165414573647, 0.030702919444352404, 0.022988829428208003, 0.015870277280028114, 0.03763194486528537, 0.024235404736824957, 0.9493576583012124, 0.9493579695768604, 0.9756304346449323, 0.9756304726595595, 0.8980298665657535, 0.8980514227692119, 0.2022159237153843, 0.2022414141831755, 0.0029003367005068993, 0.00290154859779139, 0.9733346982318314, 0.9733346530061593, 0.9679260641896461, 0.9679287748678833, 0.16395413039664675, 0.16395898368335415, 0.9118810966116764, 0.9118858695259708, 0.06826465090630071, 0.06920976625070636, 0.0542658166802053, 0.05473525405789014, 0.008507444119151992, 0.059209233134713754, 0.056469594397018985, 0.05156575678619048, 0.05257232665741303, 0.006201747848377626, 0.005692247814621133, 0.006155543023720175, 0.16395106648480523, 0.1637480822774368, 0.03863870296952325, 0.047713694981324765, 0.038903545588361226, 0.04971327783480099, 0.08257190176901773, 0.08516927298451894, 0.9269885493362185, 0.9251446653157028, 0.9477186698584059, 0.9477170181878094, 0.9618911239350053, 0.9618837413857445, 0.0016570954569156285, 0.05335139559112885, 0.05645635340663037, 0.004660590641949918, 0.9466128972857399, 0.9466136849368594, 0.9490276088204008, 0.949343243647376, 0.008046265282984542, 0.21738265028455367, 0.21387822614403484, 0.0025977150122210493, 0.0022749230475786605, 0.0043555626976707375, 0.07673220508636705, 0.07674580273430988, 0.9492663684194184, 0.9493065625057853, 0.002893151785844075, 0.003552934007431679, 0.03522001108213492, 0.035280195220223104, 0.004849616664538359, 0.001632824004717005, 0.8742149274421686, 0.9408361337372358, 0.035373102755598164, 0.10193763675558526, 0.9441720396840779, 0.9438311632494127, 0.8949880551376515, 0.895629427855991, 0.04965828484276323, 0.04965657705380066, 0.06865286776571101, 0.06833357376303198, 0.04665083090120717, 0.04578985295714492, 0.19716996675754261, 0.19718094575788173, 0.08347138561348691, 0.04010978042125303, 0.040064425930436964, 0.033984431454879914, 0.04450637335465568, 0.9403417021569845, 0.9374072296851176, 0.011083072389141923, 0.9473192930527159, 0.9473242612861046, 0.04364042252249323, 0.04355899697966562, 0.044872154381706296, 0.1389526902476584, 0.13892799456616073, 0.043781636101677665, 0.9447863975837025, 0.9444752427523947, 0.00252846603188983, 0.8777743129551911, 0.877773528218183, 0.1858767356570695, 0.1859687629309778, 0.14146206634178607, 0.14134846094878084, 0.9469409111486757, 0.9469462086213907, 0.04000700215132668, 0.04088687889408661, 0.04068407160968807, 0.04153968533159122, 0.035217459675175956, 0.03533442071355625, 0.9500245908891596, 0.950018446382842, 0.003631277662638783, 0.03434657361320269, 0.03449707501570791, 0.006277148618347569, 0.006274994073374205, 0.9872472462865023, 0.9872461606989419, 0.9835164205395739, 0.9835098258095343, 0.004959636305998185, 0.004985924461743712, 0.9596471599903441, 0.9596360431193692, 0.9596630723883666, 0.959652280534177, 0.9555946085608329, 0.9556069954004841, 0.0030498112619179703, 0.04418040182394757, 0.044225583825304456, 0.04367722278918927, 0.04367081885652519, 0.9529294856388633, 0.9529086287892736, 0.001958822393385902, 0.9947502330248283, 0.9947553270877664, 0.0022251993360181935, 0.9525420679669817, 0.9525397706917627, 0.9610333801653437, 0.9610333681412144, 0.9781608444019789, 0.9781612525342003, 0.03828853760746976, 0.038281216667305315, 0.03818762711035912, 0.03801801870206488, 0.9482149976633931, 0.9482151271221825, 0.946790520077449, 0.9467973368582383, 0.03867047598188443, 0.0387164350606705, 0.040301470032755346, 0.04026905824050025, 0.008750307073490053, 0.00870921554399751, 0.0037373595808935355, 0.16967113431666916, 0.16974691541741574, 0.003742718701102054, 0.16322774716771643, 0.1632271471186446, 0.9457936649352467, 0.9457978427031581, 0.0020516878219523993, 0.0024969497760395022, 0.9392346031739699, 0.9389713174964267, 0.9535059109700889, 0.9534970492470234, 0.18767788534808466, 0.18764065373390815, 0.0632969219963653, 0.06326311655949625, 0.14055215346500427, 0.14116155506131123, 0.8814215595346172, 0.8807329019534164, 0.9581352878478732, 0.9581349776779595, 0.9689297389957254, 0.968930556992405, 0.9624632058991516, 0.9624658980127515, 0.04884454809856016, 0.04886868007798749, 0.049527164176122844, 0.04963764627359787, 0.959014226933997, 0.9590188680106756, 0.9693840482584067, 0.9693858135979243, 0.04100145240582699, 0.0411240410156092, 0.21539418198094637, 0.2154274522398782, 0.9602721010800829, 0.9605864670127457, 0.03818782461696114, 0.8871655724910917, 0.8911888719680573, 0.040789044026797776, 0.03969869077584583, 0.03873086497859758, 0.9502986886550402, 0.9503070288670203, 0.03557009801690282, 0.03562021326528875, 0.053260896233398684, 0.054311469964124365, 0.04513859250242297, 0.044097940827417824, 0.9986868360967912, 0.998683977326973, 0.9414454310807027, 0.9414206951491961, 0.9533762113859482, 0.9533809505774213, 0.12108418247618642, 0.12159357310322941, 0.0613083395776368, 0.061319551161862516, 0.001927206895505325, 0.002527194982482035, 0.9807298826842481, 0.9807296154994983, 0.9955644588026811, 0.9955646892502278, 0.9535092370020068, 0.9535088350010247, 0.27973827059956385, 0.27977353361159946, 0.8736480936751602, 0.8736277115490315, 1.0088226254944235, 1.0088249427865204, 0.04533802568918514, 0.04523549303866373, 0.03552961326821467, 0.035774652580468476, 1.6679293919270732, 1.6679138656016679, 0.19850337602081422, 0.19837968640775386, 0.035345238230176275, 0.035398989831871466, 1.0948248089461574, 1.0947917809577978, 0.9383561553357225, 0.9383558237973693, 0.952471399604754, 0.9524776786684896, 0.9451363414966099, 0.9452297809952346, 0.08402695295271927, 0.13524070143210318, 0.1353453825151908, 0.08516212484526527, 0.02578046818396931, 0.01407797020028747, 0.0325748317245379, 0.012922849735593555, 0.07914070382582948, 0.0638423891187721, 0.08290957014857134, 0.08218101872436168, 0.08458047709683571, 0.09154015504653377, 0.06918892087502457, 0.08403491800446208, 0.07370663248618896, 0.00885758290949858, 0.9383538846487227, 0.875577502743003, 0.04595326348485532, 0.04524926829974331, 0.03970587268070978, 0.038722437031319105, 0.9514933088245789, 0.9513899032670691, 0.9532829806198859, 0.953294891987831, 0.0592052404118733, 0.05863840280874661, 0.6008892212771438, 0.6007625493251006, 0.9553398754738269, 0.9551517020777403, 0.4146166547303649, 0.41469352406690574, 0.9593384506846288, 0.9593388614375848, 0.035465743496213925, 0.03538334456490295, 0.05270680447631415, 0.035080091667111735, 0.9638233647885415, 0.9462711916459072, 0.9872479320009065, 0.9872436458243625, 0.9844857426939776, 0.9844815019897988, 0.9594289484128888, 0.9594212406038869, 0.060964091612887905, 0.0609872176030536, 0.06088114064074657, 0.060904184013208955, 0.9573020436384716, 0.957301095988789, 0.004116372649636711, 0.004826214726341498, 0.0369224673901056, 0.03699523310285639, 0.007944802846188542, 0.007406998942499766, 0.044184541886189685, 0.04317395198448326, 0.9578069081139707, 0.9507458307430678, 0.957844688808586, 0.9516599144323448, 0.03817387951179283, 0.03733604865979065, 0.035429848256666875, 0.03476143087075658, 0.9477644046058, 0.9477629917912835, 0.9476298119439605, 0.9476409244230359, 0.10901621283643219, 0.10947502602253967, 0.04218169480447167, 0.04180276257262121, 0.12368757324204976, 0.12360324370858068, 0.06150144756199703, 0.06152219290935894, 0.04564008996859547, 0.04567734557274268, 0.049271121791218904, 0.04927754352849492, 0.042181840667625786, 0.042184388373506396, 0.9523120684202018, 0.9523072210817256, 0.08409001592114061, 0.08422299787997098, 0.9546487967067631, 0.9546467813442525, 0.04266672415057221, 0.04247711476966029, 0.9679809721629274, 0.9679820792270208, 0.0403957268903435, 0.040783521621363165, 0.04385178041339779, 0.04345303697634391, 0.03351697018583356, 0.03353622020747534, 0.03357025784027449, 0.03356159542589013, 0.9810669942955824, 0.9810640124775916, 0.7954872723891334, 0.7954887067258463, 0.04528687942535684, 0.04530791007026277, 1.0067218942634533, 1.0067218935845992, 0.5476670051138556, 0.5476676025915161, 0.85629840413338, 0.8562896743896743, 0.13773268616159892, 0.13773103181230764, 0.997182313149534, 0.9971822998742572, 0.9976256258596901, 0.9976254738702968, 0.9524743691350636, 0.9524741612788173, 0.9754758653251724, 0.975475910333413, 0.9566331261953199, 0.9566332474959245, 0.9513800123610869, 0.9513830454825729, 0.9498157919603765, 0.9498187439947139, 0.9614712159070193, 0.9614762661347057, 0.9735038426363205, 0.9734998043748799, 0.029948560602497783, 0.02990962155732034, 0.0005108924139822334, 0.9652071672207543, 0.9652073902842983, 0.9993216187184126, 0.9993401520538061, 0.001965637177182844, 0.0019953937474512145, 1.7632736782228904, 1.7632739853997375, 1.0122376870258007, 1.0122538446088376, 0.9829618621858431, 0.9829922073890175, 0.0350498534301591, 0.03500857583486385, 0.08514783414596752, 0.08500998598067955, 0.9555020711119109, 0.9559458106145666, 0.9549217238551971, 0.9549007339990709, 0.000470716596281515, 0.035489976390253385, 0.034966456923156426, 0.9541036447224184, 0.9541035141338299, 0.008600772717741985, 0.048085065421507076, 0.048389569783691265, 0.05050871814920814, 0.04708969960856589, 1.032476800393422, 1.0324765940701655, 0.9598846373936217, 0.959421611155896, 0.9598332393388872, 0.9593690680239698, 0.0073192786178324235, 0.007717691752018859, 1.0167780162348325, 1.016764807668117, 0.9554457879115461, 0.9553614204239752, 0.005855877768100834, 0.9581723149795952, 0.957924171018395, 0.08567482737661392, 0.04321375516588741, 0.04320686531350869, 0.04345859198984682, 0.043394411502771534, 1.0145510276196887, 1.0145510811292768, 1.7920357070815927, 1.7920357019660293, 0.11820479909202333, 0.11875070009255655, 0.118720541078443, 0.11815216522410865, 0.9596202787801692, 0.959632635792165, 0.9595201867658779, 0.9595297281895634, 0.011564387802534623, 0.012743840624061769, 0.006158188137727889, 0.9783278042365101, 0.979132510955476, 1.004606586465485, 1.0068649779881618, 0.03761634347352095, 0.03874689272430343, 0.005959450135890838, 0.9843277669630641, 0.9856855527402774, 0.037708215358372044, 0.036628202263923736, 0.9614734947867228, 0.9608765596274934, 0.020137913849078058, 0.020643206784816827, 0.14471156160693827, 0.14437270019318052, 0.15073833644433923, 0.15073834890401536, 0.05274428393246677, 0.05117263047169969, 0.03849154333788922, 0.038287896979340465, 0.03770958967366264, 0.037671135882521314, 0.9467527445872281, 0.9485851125546207, 0.03819892514676694, 0.03637567187600958, 0.03650179872995302, 0.03640685048123131, 0.9471866055513302, 0.9472066327941124, 0.06514575297786848, 0.06590169840426188, 0.06057834766623168, 0.06033676684719801, 0.26837777182413525, 0.2673288474880595, 1.0939406271004057, 1.0939406259558826, 1.0024030772924104, 1.0024176185859945, 0.0815107517767937, 0.08145408535837596, 0.9861563363842393, 0.9861563362402228, 0.9975181437462755, 0.9975213909710852, 0.0664074670497834, 0.06641902374391064, 0.04878485968966326, 0.04881378279438348, 0.959006465253356, 0.9590085669565358, 0.9596087051273865, 0.9596057028128905, 1.0037276212503583, 1.0037275563630514, 0.10495300692406971, 0.10495597609359003, 0.8458150647637553, 0.8458494830647043, 0.9029865843384051, 0.902983719371687, 0.2111097185940718, 0.21108426380407788, 0.9023376984604288, 0.9023293640096759, 0.9834311231992419, 0.9834311545804859, 0.9593998831975555, 0.9593997432522481, 0.0624635759255715, 0.06246360102155423, 0.09509425505052839, 0.09509498616386505, 1.8414606877209447, 1.8414606900026362, 0.22435517285110132, 0.2243576805550907, 0.03618264131359498, 0.03617887370491299, 0.03561405945152752, 0.03561388187560098, 0.9962732082725635, 0.9962731969034575, 0.03073626725471928, 0.030726437497091256, 0.999794181628642, 0.9997940417135168, 1.7919172148478069, 1.7919190854874236, 0.03451084731121608, 0.034510491028332174, 0.03525846509914825, 0.0352772764894554, 1.0265991418666411, 1.0265990582785856, 0.9520147286652954, 0.9517865040331075, 0.9516786162075334, 0.9514492758621473, 1.006060987912993, 1.0060565938391173, 0.0011312889255221024, 0.0011549491351317723, 0.03551194988371005, 0.03551512806809115, 0.03512222723309829, 0.03511481795851994, 0.9433807191881685, 0.9433739769326774, 0.9594230898418712, 0.9594188741205075, 0.954077337550486, 0.9540765150771071, 0.0010379817826768802, 0.0010001282880069719, 0.08548781538219322, 0.08520414201442249, 0.9482994313658489, 0.9480568261468519, 0.9418320572890517, 0.9418313173817485, 0.9432169577675069, 0.9432051234789689, 0.00250387232094615, 0.002497815580584252, 0.9598273355980328, 0.9598247797667481, 0.959851713387248, 0.9598493480453173, 1.792934575959605, 1.792934564091478, 0.08462067348431708, 0.9887974153090977, 0.9887972725502813, 0.08703241835664349, 0.9866320754600687, 0.986632068002427, 0.3546367817571944, 0.35463678382945935, 0.9533426616055184, 0.9533626410566283, 0.9480249662201887, 0.9490795433822996, 0.04032871961371642, 0.04163785127050904, 0.04717714723147866, 0.04105764000653652, 0.07222847996945736, 0.08517620435353877, 1.0020833090915446, 1.0020724769088645, 0.999069212991451, 0.9990618509541963, 0.041797375140626106, 0.04854896209860447, 0.04414902559440908, 0.0444039679394657, 0.13952254646896153, 0.13920273836521113, 0.9352845960601504, 0.9353342496749104, 0.8809486596267433, 0.8809572605919067, 0.19668594885470225, 0.19667733926463335, 1.057044400061945, 1.0570443556964955, 0.03551667806116866, 0.03551828398476063, 0.9600850265365924, 0.9600644294603459, 0.9599401045442246, 0.959919671466534, 0.9990543020006287, 0.9990541188316203, 1.0046077770456878, 1.0046072511768327, 0.033665697119850416, 0.033643027275921576, 0.039380270911517565, 0.03939669673520183, 0.034080986144849376, 0.03407055084280642, 0.038722111622957855, 0.03868085082221225, 1.7947788698245433, 1.7947787400422088, 0.9522039370049247, 0.9522053160873231, 0.9520674604523147, 0.9520683852766391, 0.9643026977552802, 0.9642893754885693, 0.9641462975263222, 0.9641318847100493, 1.0056042466911324, 1.0056628566029635, 0.06347216272774829, 0.06346664496484317, 0.06679726670812126, 0.06669036137479546, 1.0044633774323857, 1.0044197465782394, 0.03792626050796678, 0.03813740809332876, 0.03896638698515314, 0.03947337601836406, 0.9597656932046014, 0.9583739081466482, 0.960097802898607, 0.9590779754535294, 1.7974505172346893, 1.7974505595762944, 0.9780172386862844, 0.9780102781616398, 0.028474082039594034, 0.02825230539058654, 0.027948619788283252, 0.027829091909893345, 0.966019547135996, 0.9659222796936409, 0.9716795864956728, 0.9716131113318306, 0.9768481915647014, 0.9766145866072549, 0.07955897845681889, 0.0795577846648147, 1.7878686640904116, 1.7878681267148688, 0.9657172229814899, 0.9656871128275979, 0.05645702080439118, 0.05645687417086049, 0.9523056295076033, 0.9523108752449279, 0.1869354576201797, 0.18694048764512905, 1.100474139780391, 1.100474139789155, 1.039076017253968, 1.0390757462202942, 0.06292141822512941, 0.06292141844847098, 0.9603259061549702, 0.9603192537303443, 0.9604088914486943, 0.9604110385374881, 0.12184085004145405, 0.12184074639043098, 1.0423955424152997, 1.0423972613798198, 0.03116569117891098, 0.031173167886008414, 0.9559628420103736, 0.9559628160457809, 0.9592534746270656, 0.9592193230138089, 0.13666767239019517, 0.1366677084494885, 0.9989073408918054, 0.9989075960550611, 0.07371341200465185, 0.03678660605886502, 1.4769481425186077, 1.4400320503142379, 0.03758653257629265, 0.03756730414202883, 1.3677017514724972, 1.3676873657374702, 0.03560852893804688, 0.034929295377481365, 0.03492364861644246, 0.03548111372544199, 0.950394089780862, 0.9503933174986765, 0.9380483332305262, 0.9380468309994205, 0.956022449306313, 0.9559440667056777, 0.9562167663773021, 0.956320460381488, 0.06268100293260494, 0.06267779338433438, 0.956523485796179, 0.9564635446372138, 0.9568174999852926, 0.9566828116685165, 0.08686761869889693, 0.9903503506645487, 0.9921668855823429, 1.052833047350036, 1.052748384211086, 0.0366654077222751, 0.036805192567444245, 0.009788316255176193, 0.007160888853437215, 0.03646574905118914, 1.7417200969615145, 1.7442436186565335, 0.03623375485573907, 0.9962029605879021, 0.9961979872313813, 0.04813576992416938, 0.03352052776694805, 0.08640268704131228, 0.0725957954992419, 0.9591914821469149, 0.9591698589884263, 1.0686689334204154, 1.0686689576624262, 0.9414080574053157, 0.94751067672785, 0.9369153199258123, 0.9441964578246665, 0.07202600500145857, 0.0784208068133906, 0.06581848851238327, 0.0722899222233804, 0.9813957615032304, 0.9815792855121978, 0.9762247560192303, 0.9814697368859638, 0.06051715799286231, 0.06931671406444558, 0.06882990107623942, 0.07118405321525194, 0.021422774566237913, 0.10537016765837748, 0.10522664834280254, 0.10445291207615738, 0.10427709711089012, 0.08648099964534474, 1.011256131703224, 1.0112560809588917, 0.08600991222614711, 1.0112287835295815, 1.011228722002141, 0.042988580911083686, 0.04298844249211278, 0.04286640259076943, 0.042866413782293146, 1.0247780604870524, 1.024778056820484, 1.0175723354394053, 1.0175723250467974, 1.7911513454888743, 1.7911513451665977, 0.9636034135742506, 0.9636034278868849, 0.9640470414621851, 0.964047055193261, 1.8242579770486014, 1.8242579770424054, 0.9545514746897436, 0.9545528262705247, 0.9549681824171034, 0.954965986372982, 0.9588465346993611, 0.9588587508553075, 0.9578898894164265, 0.9579048843271245, 0.06409913580057805, 0.06409923218967076, 0.007056422750550736, 0.0070554149327133045, 1.129388592317934, 1.129388592317993, 1.12320625480549, 1.123206255846096, 1.841286649447708, 1.8412866494766802, 0.9624039185339544, 0.9624458919639376, 0.9627703623148267, 0.9627689485414539, 0.1363132466291579, 0.13631297172857265, 0.08515646989330435, 0.08515647511173224, 0.9481746612810487, 0.9487177497075521, 0.0292118521133433, 0.9468421220453054, 0.9486959836482787, 0.02960592088408151, 0.03189605215119862, 0.029864412360334273, 1.8324300766138277, 1.8324293469561819, 0.9622107607105315, 0.9622110935894278, 0.9639861058516579, 0.9639826051603184, 0.9636564583416604, 0.9637303115348095, 0.9624570902949359, 0.9624797160967027, 0.03228081326897443, 0.03209403916894861, 0.032277443082157624, 0.03218117282271182, 0.9620056757560453, 0.9618291695181952, 0.9623144612754796, 0.962141058931635, 0.06570824720196236, 0.06569189872223447, 0.9439478955799312, 0.9439238794702322, 0.9435514826505064, 0.943527668849507, 1.0197893302722385, 1.0197893077138713, 1.0195610584691353, 1.0195611158773625, 1.812142458842128, 1.812142455513308, 0.9576095719551013, 0.957620312287359, 0.9575962316780784, 0.9576063805397275, 0.2205949484676359, 0.22059513472377354, 1.90189695705672, 1.9018969548437066, 0.03681693841193062, 0.036388577617999754, 0.03499005900038871, 0.034615242990321725, 0.050491987844680876, 0.049799937846852396, 0.049424252401428025, 0.04800646609162071, 0.9089069977989139, 0.9168455008572765, 0.04190034198578066, 0.04201907841568255, 0.5940951621262447, 0.6574879733824291, 0.45830058023189446, 0.38797508609708453, 0.0016469735031193601, 0.0008807907389490556, 1.8396037946863832, 1.8396014866260297, 0.9764507887636175, 0.976450682836927, 0.08268599150466723, 0.08712729118337342, 0.959886458503545, 0.9598763361593086, 0.9593540629261588, 0.9593440979400338, 1.0424653689958991, 1.0424653712588086, 0.9922441955129135, 0.9913110237812253, 0.9912379251412269, 0.9904897312378717, 0.063135528525007, 0.06317033786080181, 1.833885047186484, 1.8338850454090208, 1.8328407243629523, 1.8328407294956721, 0.12024629616620305, 0.1202896959583265, 0.09225648896057091, 0.0921325445515198, 0.09253612223808927, 0.09263945453690794, 0.9894328386011204, 0.9894806705248914, 0.625144041203369, 0.6252129051343092, 0.08656445320727352, 0.08709284531939056, 0.5223455518482274, 0.5223108270248729, 0.16643925319223574, 0.1668554842677157, 0.0007327243214702361, 0.0007700390279578892, 0.9614630504225061, 0.9614287606038574, 0.9565221509605708, 0.9565022032775683, 0.044054922036358427, 1.0688515866335109, 1.0688601700685854, 1.0260246026467952, 1.0260326861948954, 0.043720503677562486, 0.04428667941466276, 0.043941561125546424, 1.7627776158321224, 1.7627776204071497, 0.9645189512861463, 0.9645180884580374, 0.03894926256061901, 0.038944354204388174, 0.03893210255671465, 0.03892652511425149, 0.9615300192031211, 0.961532345025555, 0.9645276602771585, 0.9645308395605483, 0.9787537828742161, 0.9787555260465176, 0.9769095365083225, 0.9769139338680015, 0.11469350667875924, 0.1147021994470133, 0.11435079315749067, 0.11436152069783831, 0.0652847495145823, 0.06528514410498844, 1.2692110180346396, 1.2692106655579356, 0.9087186791635044, 0.9087187952324149, 1.8772026404643238, 1.8772026222212466, 0.9996235058762843, 0.9996235141970038, 1.0034388365387805, 1.0034388676594956, 1.817307092743824, 1.8173070943619716, 0.11739771869781213, 0.11740266609579592, 0.9619206067512186, 0.962971327962518, 0.9081469102455475, 0.9078411557804617, 0.04214277385255593, 0.03986839246647406, 0.03979463467114543, 0.0406439757606344, 0.9512555719016106, 0.9511833658247456, 0.9505952556402493, 0.9505953712832168, 0.04421104298654614, 0.0440845768947243, 0.043325427331929796, 0.04329470450544796, 0.02974073844641712, 0.029756960482143494, 0.029713348233037146, 0.02976844475900184, 0.9622548111252993, 0.9622434288329444, 0.9618819333878876, 0.9618748033548608, 0.9653820854685831, 0.9653773822906854, 0.9808844070936749, 0.9808842390920728, 0.9636545900304391, 0.9636498471678544, 0.9814879817967576, 0.9814879759164454, 0.9611799989054037, 0.9611784584680857, 0.9615319284464745, 0.9615234014703755, 0.9673556435893358, 0.9673561339783762, 1.849561818603628, 1.8495618181748814, 0.06505743392060967, 0.06505964417606433, 0.09019786779833203, 0.09019786866342305, 1.839418841092122, 1.8394188408871985, 0.9624056005381865, 0.9624067688297936, 0.9640441531064335, 0.964045523569759, 0.02919371705214964, 0.029254417058064183, 0.9276201667828594, 0.9368910486879198, 0.9497685563058522, 0.9497633657152359, 0.024190840704038475, 0.016229532356893898, 1.0115417767460164, 1.0102221265142282, 1.012686679542861, 1.01268767168436, 0.9594833597583793, 0.9595478331741196, 0.9656121043024618, 0.9656168294780179, 1.0343712511542076, 1.034360236321135, 1.0318542585326609, 1.0318526904251115, 1.9137354451968847, 1.9137354452077602, 0.08995365449642827, 1.1430250712427281, 1.1430251030986491, 0.18740553169458674, 0.18742147173790796, 1.1064214787258102, 1.1064198029046572, 0.964528364410371, 0.9645348934106587, 0.8456457365913038, 0.8456219958749096, 0.08787756269021116, 0.08780505308244738, 0.9949250039030617, 0.9961365693043257, 0.9955901216346097, 0.9958732180220097, 0.9510539112704417, 0.9508587764728352, 0.07233572927890901, 0.0721416249546824, 0.03264496201013031, 0.03264498356686448, 1.759422550550925, 1.7594225468271674, 0.032634875070300974, 0.03262664963657885, 0.0847031959229062, 0.07019951633658245, 0.07011857812586716, 0.10189791330331126, 0.9897956592948111, 0.9780429284571241, 1.8278903794710768, 1.8278903709121301, 0.9621440558948655, 0.9621364606557691, 0.9590618991368758, 0.9590575767169192, 0.09114835376171682, 0.09461460925148212, 0.09123986611586653, 0.09556430247700612, 1.0848135699906472, 1.0847761912272913, 0.9807936415300245, 0.9806625422783458, 1.7194191418879445, 1.7194164722059428, 0.966496018824362, 0.9665117202534673, 0.9653591843957221, 0.9653865892027522, 0.1137578775582963, 0.11367234462148139, 0.11444809282788229, 0.11433086327530925, 0.02627053550100348, 0.02621536920726986, 0.9642513103860704, 0.9642516041580173, 0.9639906222531228, 0.9639923716346809, 0.07044527067964812, 1.825026492275668, 1.8250264910273761, 0.04078682570514573, 0.04078096326130747, 0.04081803450377258, 0.0408125061079864, 0.033065798065459104, 0.03297629642064768, 0.03449645241241486, 0.06747968229302762, 0.0673955804015597, 0.05083879316871443, 0.9641440321392774, 0.9641492131950086, 0.959436928774692, 0.959441604181529, 0.9572710396193813, 0.9572588759075613, 0.9576816997807256, 0.9576705702377795, 1.9319187945497667, 1.9319187944232739, 1.0110531683948625, 1.0110531681326447, 1.0088498918349804, 1.0088498917164042, 1.8580660259816373, 1.8580660259816422, 0.06466255746324227, 0.0646631985211682, 1.0155401251311191, 1.0155401253355725, 0.10225810068094313, 0.10225810441581826, 0.9689628862625494, 0.9689606321385656, 0.9660175222936177, 0.9660159338727403, 1.886330485970821, 1.886330485727474, 1.8522977656126565, 1.852297765612648, 0.07069650829678453, 0.0706995727797432, 0.9845043566220878, 0.9844148418242578, 0.9843838212034359, 0.9842932990564486, 0.03028870258310524, 0.03031359892498576, 0.030496208919004463, 0.030506431101119516, 0.9624999934195904, 0.9623301647950727, 0.9624668167854431, 0.9622885193843004, 0.9699447251845212, 0.9699436323176837, 0.9540842234972593, 0.953861543796527, 0.9554392544445625, 0.9552172328021109, 0.951984894454366, 0.9522306667294869, 0.9490279699227082, 0.9492606912749788, 1.0182594610049795, 1.018246521741558, 1.0188344024149174, 1.0188347875701846, 0.9579667577108396, 0.9579675428548609, 0.9588675001987327, 0.9588680543679173, 1.9660036344921938, 1.966003634509266, 0.9931906395170427, 0.9931915363566529, 0.987755286799153, 0.9877994158841243, 0.84400709341459, 0.8440007778567561, 0.9631692456278234, 0.9631706694183033, 0.18603899084746056, 0.18604786183432406, 0.13236018951156103, 0.13318770693439425, 0.12660640302689072, 0.12749012770500193, 0.028477926372736523, 0.02840631156287671, 0.029369735530934155, 0.029299332192579998, 1.7461903818974984, 1.7461907832923274, 1.1018179437597897, 1.1018174626469344, 0.07152592131322026, 0.07151720869950148, 2.599582761660289, 2.599582761660289, 0.9962016522655479, 0.9957702440523415, 0.9367900938833864, 0.9529223617108705, 0.09146379286433443, 0.1495900208890426, 0.09156864362019163, 0.13369061779925498, 1.8354725823298963, 1.8354725854019214, 0.07836888936674831, 0.07837607095328529, 0.08241533845552211, 0.08253794475719906, 0.07118536564729444, 0.07128218206443997, 0.04722329684680778, 0.046099994907115326, 0.04772235656976277, 0.9426901486134017, 0.9425811391883729, 0.9386139771024706, 0.9362565547221025, 0.04518159237553385, 0.04907763331113473, 0.04908702834741828, 0.04899059488825447, 0.04899222981855646, 0.9663844571149388, 0.9663704206356525, 0.9648448974874977, 0.9647954089490348, 0.9800291499529422, 0.9800116666641271, 0.9799884662833063, 0.9799693330919428, 0.026649374303884112, 0.026651131115675235, 0.9676839051641102, 0.9677069815597419, 0.9687435748484197, 0.9687604261353508, 0.9596638374975724, 0.959672968215865, 0.9443426309701093, 0.9443069687506986, 1.0250489508131326, 1.025047337540565, 1.011763104118721, 1.0117598997763282, 0.952191031405971, 0.9521743860029457, 1.996136113491195, 1.9961361134912006, 0.9983004803772432, 0.9984653753111891, 0.9570907216453837, 0.9572561583937136, 0.99342347975423, 0.9934217805414274, 0.06365869281003754, 0.06365210353252967, 1.0266125767080387, 1.0266125715915646, 1.025841041645418, 1.0258410433937224, 1.0092695123386424, 1.0090541046050923, 1.008912898876583, 1.0087512149258577, 1.9274166523750158, 1.927416652375011, 1.8487856972842203, 1.848786496772688, 1.8488162009081823, 1.8488170227045186, 0.06985278950374643, 0.06984114696663792, 0.1647312852023102, 0.16473041445205477, 0.967367955594459, 0.9676857792972873, 0.9609776808123123, 0.9613028991688477, 0.9694980707952384, 0.9694993616546352, 0.9709774878759428, 0.970977526826166, 0.10788427184049415, 0.10809884997675848, 0.9638667492843729, 0.9636633601304674, 0.8839086849312621, 0.8839085006467415, 0.9603400116875187, 0.9603404800392937, 0.10159700209935932, 0.10159376779488669, 0.9648826758745278, 0.96488267443149, 1.9056255395486206, 1.9056255395233006, 0.9660752867818297, 0.9662653330400723, 0.965775976236184, 0.9659652003042152, 0.9841172053493221, 0.1917990923613906, 0.19171078238904055, 0.9840371320529425, 0.9837119027323141, 0.9836650553017202, 1.8497819808461597, 1.8497819808461609, 0.967316738630283, 0.9673152471919446, 0.9671821302013579, 0.9671805068731936, 0.9652329652238735, 0.9652486673651707, 0.964762622276951, 0.9647794454065188, 1.8661407523476814, 1.866140754162608, 0.03959769844392072, 0.03959747902642013, 0.03980778494975609, 0.03980877639135195, 0.9960690756036344, 0.9970165603870983, 1.8821247526943639, 1.8821247526845553, 1.9340702032511605, 1.9340702041886189, 0.9919323935193326, 0.992017090548226, 1.0038909822947089, 1.003872808069479, 1.912639946974901, 0.09761342958834435, 0.09662293102185719, 0.09368429836160738, 0.09453564390088212, 0.09231375658581398, 0.09168176055100147, 0.0948069778983612, 0.09457640554694041, 0.14483324007137194, 0.1448210270442331, 0.13491776354904045, 0.1348906047021641, 2.593861172081898, 2.593861172081898, 1.706505248415798, 1.7065052484099745, 1.133916026500368, 1.1339160265954253, 1.2126309018624855, 1.21263090231361, 0.07399550119630448, 0.07397019227334682, 0.08165856231378926, 0.08171036767548648, 0.07870990881506397, 0.07789099938666269, 0.09538690495349278, 0.1029613595333945, 0.9513698248135336, 0.94989207424062, 0.9438437263477311, 0.9354489260185416, 1.816164514678731, 1.8161645135269824, 0.04551813764485588, 0.046529501743314106, 0.0010604111794918884, 0.9982105509972483, 0.9982109796806848, 0.9637636276049983, 0.9637699715161949, 0.9636986268814057, 0.963710869843917, 0.9936349104842136, 0.9936349079004791, 0.0010938606894062613, 0.9794414140000269, 0.979467993619016, 0.9793974654701655, 0.9793967645754464, 0.9698900529162308, 0.9698594642502989, 0.9696458260018788, 0.9696017119345095, 0.9684561882343856, 0.9684569686737914, 0.9684496108073543, 0.9684496495654322, 0.0871449643866487, 0.08714495903754618, 1.0094209247026398, 1.0093864711721592, 1.0096890064399897, 1.0095481587701705, 0.9990547732569875, 0.9991191947721147, 1.0027297044334214, 1.0027654391515917, 0.972008355779481, 0.9721026564536266, 0.9710681169387716, 0.9712206756645327, 0.9982952557410201, 0.9984209563841869, 1.0012108842736644, 1.0012108737946792, 0.985603638132416, 0.9856465326943571, 0.9787015211635629, 0.9787221655200264, 0.9934183527152982, 0.9934162622071445, 0.9707058472959811, 0.9716701986298142, 0.9708121825853752, 0.9717308341737776, 1.831112962769848, 1.8311132034670172, 1.8199118413903164, 1.819916947034614, 1.0011854137569718, 1.0012725462101877, 0.07460060883734362, 0.0794320089625333, 0.9787641596405416, 0.9738061578840775, 1.9514214605097333, 1.9514214625879769, 0.9164290282951015, 0.916448727068119, 0.06619545205642349, 0.06659149016363416, 0.9852732546919618, 0.9854326648874084, 0.957681886603482, 0.9560502956497677, 0.9775215901162713, 0.9777716143780819, 0.8066454920895647, 0.8080657120836141, 0.1608864842633646, 0.16088632124448987, 0.36904134219457, 0.369041381702732, 0.029687591109191083, 0.029675735698738662, 1.0054680319325997, 1.0054679523448966, 0.9986848319972352, 0.9987114747610698, 0.968525713892836, 0.9697891395414806, 0.03316506898503986, 0.03430777041992222, 0.06211370854932218, 0.06201849503374968, 1.002105120585353, 1.002105076062226, 1.0018793067451208, 1.0018225884432477, 2.6716320916659773, 2.671632091665976, 1.0001131650433184, 1.0000599871455063, 1.00011210244096, 1.0000583852266345, 1.9130016801720355, 1.9107822308915938, 1.900123048624428, 1.9001230486059115, 0.9758741848932442, 0.975918392433605, 0.9758452719589749, 0.9758897304005586, 0.12288272437053395, 0.12287646763866006, 0.12208535270339244, 0.12207834091907424, 0.99796316469245, 0.9979626781467964, 0.9923207414082935, 0.992324638879035, 0.09733479931488605, 0.09734899847237313, 0.09915105688475853, 0.09916337902050647, 0.027221010010056952, 0.02732551253282736, 0.027026412707289456, 0.02713452205698536, 1.9619997632588708, 1.961999763250371, 0.9615633786961181, 0.961557320268751, 0.9613524154851908, 0.9613450646813246, 0.9785352687465777, 0.9785350974483721, 0.9784399515019297, 0.9784398048971625, 0.9706297798160584, 0.9705038519932644, 0.9704601908948458, 0.9703483861017372, 0.9991032719965928, 0.9991025605676871, 0.9943820830122868, 0.9943817900002038, 0.9763551035039164, 0.9758100029298534, 1.0122039529934428, 1.0121063496990796, 1.0104643141691503, 1.0097917641937146, 0.9619108655777976, 0.9619107418069619, 0.9619205402556494, 0.9619204610752506, 0.9680920753652685, 0.9680819218760797, 0.9680068211114621, 0.9679984715248763, 0.09167790671491671, 0.09167789841840998, 1.8432075140616555, 1.8432072177716718, 1.842545326351705, 1.8425611460138651, 0.9700144534080448, 0.9698351911888254, 0.9698408724099545, 0.9696766594612576, 2.7064044261183264, 2.706404426118317, 0.054298317185477785, 0.05431788835749724, 0.0300820831902914, 0.03008230078862478, 1.009684507385339, 1.0096844499860673, 0.9984879346859112, 0.998517835249183, 0.04204016607144504, 0.04199243424539661, 0.9733037634735864, 0.9732941617162261, 0.9732413577639741, 0.973224565941512, 1.0222602360073225, 1.0222563711887462, 1.0235419840902786, 1.02354550633352, 0.9997384576165134, 0.9997388959806164, 0.9935493680179204, 0.9935528900826623, 0.06537295966792211, 0.06557158454880238, 0.06417193811143462, 0.06445435659703486, 0.06099217936587238, 0.06081389263095916, 0.062199410734771476, 0.0619427104695416, 0.9703313221595474, 0.9702959237318227, 0.9701793471461383, 0.9701506481695085, 0.9769150811501659, 0.9771933126956482, 0.9779826487188397, 0.977982776068006, 0.12248381342326489, 0.1547493334295232, 0.9700598249038721, 0.969883950355988, 0.9443475751628532, 0.9119180660174772, 1.0017724058246644, 1.0017718306136354, 0.9955676719826095, 0.9955675011209808, 0.9936293549225946, 0.9936291490808111, 1.911500711888384, 1.911375805517, 0.9764527773166709, 0.9764985591704238, 0.9770487056822064, 0.9770778934948051, 0.1818315676116475, 0.1817937764241388, 0.18114616355598478, 0.18113788579649195, 0.027761184101461306, 0.02777770801065156, 0.9963028204918892, 0.9963025890653542, 0.9952902220271973, 0.9952899184035813, 0.8717413384314473, 1.0026993974070726, 0.7796000772802261, 1.0026829500119039, 0.21730984544077037, 0.3098325089743781, 1.8497961232736992, 1.8497961232253295, 1.8509672611342074, 1.8509672609352879, 1.9107069780028527, 1.91363453951418, 1.9136345395141834, 0.10949224534223516, 0.10936539353589683, 1.8618952116722136, 1.8618951703766031, 1.8621493279395938, 1.8621493270120009, 0.9967505820515028, 0.9967531656997861, 0.9949487010327431, 0.9949486945606596, 0.07901554740659482, 0.07896315468324663, 0.09764163524471128, 0.09764164445636737, 0.9710568428616996, 0.971038446175329, 0.968543505047251, 0.9684539014190358, 1.000783918690962, 1.0007839242265713, 0.9997557081214281, 0.9997557113338489, 1.9148975156201316, 1.914897515620132, 0.9666113523043312, 0.9666114742916355, 0.9665424358451045, 0.96654244814965, 1.0268137104926318, 1.0268137195963938, 1.021441267026772, 1.0214412930810992, 0.9739373281242767, 0.9739352904468408, 0.9738856514746602, 0.9738842966333802, 0.969257185048726, 0.9692564539480933, 0.9680945506525753, 0.9680945546809862, 0.9692109407852952, 0.9692097379481915, 1.0007789847628448, 1.000778986938016, 0.9988987144868174, 0.9988986658543031, 1.0418922378445448, 1.0418973092808914, 1.0418908907189919, 1.041895746612797, 1.02319851249726, 1.0231352054963883, 1.0233212489632229, 1.023308463179406, 1.003779638915132, 1.0037777112059614, 1.000347110733471, 1.0003484831298044, 0.06009047951386305, 0.060095245450916844, 0.060134971219289166, 0.060139417621877835, 2.665602299723467, 2.6656022997234614, 1.8582399160162053, 1.858239991195168, 1.8582388457707053, 1.8582389245140618, 1.0327858412690238, 1.0310734410408888, 1.9099821636898475, 1.9083391703648531, 0.05458213265242101, 0.0545671462140455, 0.9972182555503692, 0.9972180675645801, 0.9947821635370949, 0.9947821391091831, 0.0722112779084018, 0.07192292197930528, 1.8185101638200762, 1.818510251119177, 1.8187197852801695, 1.8187199819198834, 0.14032764409979076, 0.14025317078232766, 0.12295678598645356, 0.1231392092812068, 1.912322517262156, 1.908515350371226, 0.9994622089877787, 0.9994622029731047, 1.964383839888375, 1.9643838400041629, 1.9108462240752746, 1.910767122342041, 0.9673098246988581, 0.9676868611954504, 0.9342459218958306, 0.9352836743093513, 0.943509160637557, 0.9447814820857041, 0.9819732674836001, 0.9819680516076927, 0.9572996153058049, 0.957226026187395, 0.9601278810698168, 0.9596762296667851, 0.9957668188921164, 0.9956236370783929, 0.9963758337576245, 0.9962746427174929, 0.4502135602116886, 0.18599478318357981, 0.7905924301670795, 0.6850099256922804, 0.18400493193726128, 0.3421243608921032, 0.9564516359990156, 0.9562230139929739, 0.9962697989514199, 0.9962645276414103, 0.9949639943775359, 0.9949598059352823, 3.316099690013109, 3.3160996900131106, 1.090659818533457, 1.0906598285566291, 1.1053210040440853, 1.1053210144464507, 0.9778258101553174, 0.9778328143528174, 0.9778920680115015, 0.9779101219846034, 0.14079533143450543, 0.14079533261226598, 0.991622796166744, 0.9916318912356317, 0.9866169736851236, 0.9866075412451207, 0.9995710947722001, 0.9995548678429175, 0.9985098017059454, 0.9985120390823822, 0.9940258003381098, 0.9940165452000358, 0.99700869440153, 0.9969980397569336, 0.9759653843117234, 0.9759653397006638, 0.9704051728230196, 0.9704058963460949, 0.9704043191157342, 0.9704048890646422, 0.14715397483581816, 0.14715395244991628, 0.9967853249536953, 0.9967853248361523, 0.9939621943469316, 0.9939620552721412, 0.9932529720176815, 0.9932529190565771, 0.9925954549176617, 0.9925953118812143, 1.0272092848476404, 1.0264563203798822, 1.0262877000341624, 1.0263002093359033, 1.9743897378713795, 1.9743897379633326, 0.0011770312295132405, 0.0667899054329574, 0.06679313549085235, 0.06684277334093092, 0.06684599479445469, 1.0046402636047778, 1.004640239426308, 1.002905521051455, 1.0029037555184195, 0.9895661565019748, 0.9894883816692344, 0.9895454459428452, 0.9895659869727382, 1.8608626789396827, 1.860862690716138, 1.8605267015376596, 1.8605267063679412, 1.9101665965860264, 1.877083805222139, 1.8770837877680089, 1.0012466999182155, 1.0012468077894368, 1.0013080492260613, 1.0013080207824034, 0.973190108784797, 0.9731980726655876, 0.9732704474470795, 0.9732833165566225, 0.9973467424084841, 0.9973476906440942, 0.9957608741104398, 0.9957608804472448, 1.909162558428025, 1.90873835861413, 1.0553853935745905, 1.0553853842659484, 1.0553371779812546, 1.0553371662626072, 1.9102023260238052, 1.9099442061019627, 1.9409407000676402, 1.9409407000674188, 1.0029681920623987, 1.0029700161996373, 1.0030366133833615, 1.0030398981912467, 1.004404371751742, 1.0044042541939038, 1.0044207529521243, 1.0044206332654957, 0.027856962424718756, 0.02795436571124892, 0.027608174855100347, 0.02760528876033421, 1.0022908346920842, 1.0022911327994126, 1.001936088122624, 1.0019363392030811, 1.0148904040417441, 1.0147121991631052, 1.0147322496950928, 1.0146732462944912, 0.946852160637751, 0.9470208553210145, 0.9474167876247526, 0.9475276572861988, 0.11175643380428783, 0.11166168684530897, 0.11097575623323985, 0.11090746073816059, 0.997433871970695, 0.9974337949646634, 0.9962286535198862, 0.9962287289861852, 1.9062907260100803, 1.9062907254375894, 0.976554840507571, 0.9765548586726571, 0.05499144394202076, 0.057218199704726205, 0.026164261854165653, 0.028432694024782882, 1.028948784857692, 1.0289487125630759, 1.0293607687053072, 1.0293321228921337, 1.002164593181842, 1.0021645941523563, 1.0072780527818441, 1.007277968539171, 0.9906324077046023, 0.9906324221842389, 0.9905110626370911, 0.9905111001525502, 1.0074339285998277, 1.0074356125865669, 1.0072534647048763, 1.007251160171355, 1.071734031714582, 1.0717372701100856, 1.0715691792397455, 1.0715773495548875, 1.8563257584808488, 1.8563279401481456, 1.8563353005506413, 1.856335784497286, 1.9109308758689911, 1.906550486104358, 0.9348681076233889, 0.9350490056907067, 0.9974197178201419, 0.9974215039204022, 0.9968618491057044, 0.9968664174826882, 1.9224317824238253, 1.9224317824238228, 1.9006789422556825, 1.9015460750454278, 1.9014801505283798, 1.9016366121490829, 0.13084527071349447, 0.12855720726904485, 1.870976211822698, 0.129719984614655, 1.908251594256528, 0.13287489582946804, 1.046841802761362, 1.084202106552412, 1.0449532658168463, 1.042978610450856, 0.09218322034830481, 0.09217996650321952, 1.0546785710820288, 1.0546151192944448, 1.0546013225272535, 1.054493160848225, 1.9407458921942533, 1.9407458278408858, 0.906269283615892, 0.9059260360647752, 0.9186012755779213, 0.9185397049603526, 0.2585255555657267, 0.25841791976667955, 0.25022670024617, 0.2501689789732343, 2.2935874838776273, 2.2935874838779444, 1.851319585803676, 1.8513195858036786, 2.2434104563176023, 2.243410456317288, 1.0069695994384928, 1.0069611991833083, 1.0056763095104102, 1.0056607941562694, 1.859409436395792, 1.8594095032408355, 1.859392602730598, 1.859392685552304, 1.0058169647492399, 1.0058179659212185, 1.3793327966095954, 1.399224620157837, 1.567298388864562, 1.5474072080287358, 0.049583714656174095, 0.04956244939850583, 0.05890454306289375, 0.05888448190964385, 0.9791641119550126, 0.9791588301968618, 1.9256228091779735, 1.925622809300906, 0.9708294206310826, 0.9708283333245681, 0.9955891688495472, 0.9955883315437578, 0.9955598547077543, 0.9955590094978658, 1.0107104371291045, 1.010695947887511, 0.9999503679779385, 0.9999233455946128, 1.0102936620023009, 1.0102936622464664, 1.015581484486927, 1.0155814839331536, 0.9808104529367263, 0.9808104528639932, 1.0007366414156418, 1.0007365510404826, 0.9966980189515866, 0.9966978905105202, 1.9073406550686558, 0.9885794343197041, 0.9885680462740298, 0.9885669321046693, 0.9886468492915863, 1.07492770931714, 1.0749264592551258, 1.0749763875317646, 1.074976131054433, 1.9409767120900518, 1.940976712118918, 1.0566140091173646, 1.0566089525405689, 1.056616243520047, 1.0566113056797477, 0.980804751446426, 0.9802055498833736, 1.9118919654685393, 1.90304793274856, 1.007180548824998, 1.0089297386917573, 1.0031528279263515, 1.0039231492073686, 0.05054671708824789, 0.05064529062972028, 0.05053487792559084, 0.050640561430813996, 1.9005061415752216, 1.8942846441903236, 1.9009932121966517, 1.896327043421845, 0.987088409799053, 0.9870859227261635, 0.9870878976990659, 0.9870852885195281, 1.9410182385723427, 1.9410182347450458, 0.9749547294363363, 0.974949655896638, 0.973261154895493, 0.9731120620584836, 0.997611671219182, 0.997458720452506, 0.9992199783542859, 0.999200570259309, 0.09592728359798755, 0.09592876131533759, 1.9091121797071966, 0.9959352661494175, 0.9959351837797239, 0.9958837902393627, 0.9958836842119326, 1.0084294256427984, 1.0084284502255005, 1.0083563843218162, 1.0083556219937189, 0.9706513472273153, 0.9706468029893562, 0.9706502987548807, 0.9706476934014755, 1.9656499720327187, 1.9656499721539444, 1.9407815313588392, 1.9407815308359069, 1.002945569775333, 1.0029225396458892, 0.9962770981375506, 0.9962514452360121, 1.0365102661255696, 1.036443142850149, 1.0297977381025498, 1.0297618717411714, 1.0310074713433237, 1.0309732565119463, 1.0417378220593294, 1.041735359606744, 1.8724940578467317, 1.872492679552236, 1.873611683881434, 1.8736112274472454, 1.8280698921938179, 1.8280698867152168, 1.8317326142507961, 1.8317325997650937, 1.070577900165801, 1.0705775089988792, 1.0704228116188284, 1.070413606310527, 1.941881802447826, 1.9418818004164948, 1.0229382746523834, 1.0229270585823966, 1.0226374418934387, 1.0226280412321396, 1.8897527447001088, 1.889736023059176, 1.8897540371595296, 1.8897373186588786, 1.063209907845473, 1.0632375342713716, 1.063777073569276, 1.063782872480123, 1.8964084144931672, 1.8966252114811366, 1.896371295561306, 1.8965108606703176, 1.9423278796594496, 1.9423278737221021, 1.9862428449791558, 1.9862428449799379, 0.10584335739464804, 0.1058433602599595, 1.0085755283907685, 1.0085754009847352, 1.0085048926185014, 1.0085047769585718, 1.0303803099667028, 1.0303759914538122, 1.0303509866646576, 1.0303466727633435, 1.0240230144527331, 1.0240253481849673, 1.0240699711530525, 1.0240723030296297, 1.9418416545812376, 1.9418416538830616, 1.9424602741608112, 1.9424602740822927, 1.9420683434935655, 1.9420683434171258, 0.9788567397095588, 0.9788569473407834, 1.1036609628973637, 1.1036609628373368, 1.104853606868915, 1.1048536064568895, 1.0570236930487393, 1.0570131201148023, 1.9286024052352813, 1.9286024052352875, 1.939365658441082, 1.939367360767672, 1.061985634648855, 1.061971417086473, 1.0634610655870596, 1.063473463726337, 0.9658285401498594, 0.9658285440486534, 0.9673471812517948, 0.9673471389889463, 1.942347328002376, 1.942347328459548, 0.025638260998877425, 0.9962553962950098, 0.9962535610505194, 0.9954689283947011, 0.9954680195958308, 1.9048575189952912, 1.9036113162067374, 1.9053112781874015, 1.9032814372413527, 0.02537119843467995, 0.9907144431824197, 0.9907143246955159, 1.0015508356856622, 1.0015508362538104, 1.94248008576934, 1.9424802470473153, 1.9424794387493134, 1.9424800165395737, 1.8960634634208349, 1.8960671132825584, 1.896063149722238, 1.896066845947571, 0.16919892331236205, 0.1459440588010842, 0.14594388538416575, 0.9999921545252437, 1.0000001503926683, 0.9999924195543799, 1.0000005086226214, 1.8971256205352345, 1.895076932964204, 1.8962131796121486, 1.8950038358674193, 1.0059288045158579, 1.006269428490631, 1.0057051636200358, 1.005803975906916, 1.9435640472361377, 1.943566233283352, 1.0110807478772457, 1.0110308786672708, 1.010907102344393, 1.0108443749446203, 1.9424483890473527, 1.9424483099951724, 0.15514522417322257, 0.15514521190547553, 1.9293484485181647, 1.9293484492587838, 1.0954138057853893, 1.09541571980515, 1.095667484390356, 1.0956646337423206, 1.9426910294733861, 1.9426907625355054, 0.05394010871000958, 0.05393553259615809, 1.9416306355502355, 1.9416306355774702, 2.7010494206919766, 2.70104942069198, 1.9216659167298586, 0.047985436205613505, 1.040582581324429, 1.039708530127895, 1.0372746855332875, 1.0369943668328214, 0.04790766502550958, 0.04801476339467146, 1.8971939825789832, 1.8971976443790652, 1.8971926927777822, 1.8971966614064275, 1.9437574905179946, 1.9437575879226483, 1.9461104702429801, 1.9461105429503054, 1.9453436465712204, 1.9453436822672239, 1.6227105547577434, 1.9536141228048531, 1.3719954435616115, 1.0300196779832207, 1.0652561126853426, 1.0288291166419883, 1.0787560343292295, 1.7963318235711814, 1.9858392276155876, 1.0533062321430053, 1.2495274995120682, 1.059972287598959, 1.941780908269191, 1.9417834997158425, 1.9418539681408205, 1.9418122874201216, 1.9483453602124392, 1.9483447189839396, 1.017220488362919, 1.017222867440742, 1.017166576643401, 1.0171689442884566, 1.8921017164436411, 1.8921002504957862, 1.0528592034543323, 1.0528685108585056, 1.0528594635527808, 1.0528687181745529, 1.048786440977895, 1.0481476175864999, 1.047154847824946, 1.0471435775315803, 1.852226052928584, 1.852226052386024, 1.8516157070703387, 1.8516157064018013, 0.9851286130309298, 0.9851275400579692, 1.9417150794054223, 1.9417149979693786, 0.9876709941300899, 0.9876629138614804, 1.9422978561179205, 1.9422974602192677, 1.0204916336773617, 1.0204916334170195, 1.0203924496925296, 1.0203924494261851, 1.877250949959572, 1.8772509696749746, 1.8772494431894142, 1.877249462229232, 1.9465984076051304, 1.9465983979992763, 1.940987145557984, 1.9409871455584444, 0.9755029986818827, 0.9754872419707363, 1.010417264556597, 1.010417218978668, 1.0102861697063612, 1.0102860994752072, 1.9450560097236014, 1.9450559671283654, 1.9417292531624784, 1.9417302721214407, 1.9417279947631367, 1.9417282065298869, 1.9150616068931297, 1.9152294041569133, 1.9467028784567328, 1.9467028676794826, 1.9466847192228443, 1.946684719280393, 1.8872078436221442, 1.8873717293184273, 2.0031712786807994, 2.003171260697217, 2.002833326237164, 2.0028333085503505, 0.08125825076352307, 0.08125858356380125, 0.999736321398481, 0.9997363213823915, 0.9937956737917611, 0.9937951441069883, 1.921029859507104, 1.9210296896302488, 1.9210127719082866, 1.9210126025635557, 0.9903480154103984, 0.9903480152604527, 1.030147463754803, 1.0301474640479478, 1.030191657967285, 1.0301916582291988, 1.1085886879011624, 1.1085894009385404, 1.1096054981844374, 1.1096063380869157, 0.9997579050181585, 0.999757888771778, 0.9960750895227773, 0.9960750866172201, 1.9883323640429034, 1.9883323640428958, 1.042511982058017, 1.042511981555872, 1.9347727986721828, 1.934772798536383, 1.9505245588937865, 1.9505245910379458, 1.9393465104582104, 1.9393496462392807, 1.9393922088757147, 1.9393946180181794, 1.9429069889311594, 1.94290693317711, 1.9700812582499667, 1.9700812720999337, 1.9639472544110377, 1.96394721045476, 1.9898306714947336, 1.989830657731121, 1.9862985483216173, 1.986298537939395, 0.9944190939041186, 0.994419131650631, 0.9944090287397264, 0.9944090747055937, 1.9381661115751865, 1.9381658211574841, 1.938165037330666, 1.9381631285674434, 1.9968040471553516, 1.9968040471553625, 1.8402130209008665, 1.8402130229735014, 1.8403010444021026, 1.840301045916702, 1.061116165618117, 1.061116161080822, 1.0613149139424973, 1.0613149090844298, 1.0021002996353288, 1.0020410092525236, 1.0020942456100514, 1.0020349596451865, 1.9588266790603495, 1.9588268160075644, 1.9578440433348228, 1.9578441493083452, 1.9873799441080768, 1.987382235025456, 1.9879970239851004, 1.987998891968153, 1.947520775440102, 1.9475204463439861, 1.9475326529591657, 1.9475323249633734, 1.0471516027029488, 1.0471516026663825, 1.0942027278471536, 2.8510552620872263, 2.850269094254106, 2.8510512915928405, 2.8510518380161716, 1.0846183593041034, 1.083373428690477, 1.0761675998630125, 0.049787234141071314, 0.04978760874234502, 1.1232556534210132, 1.123255653004529, 1.1231445680308718, 1.1231445676568286, 0.04636304941445941, 2.0284509727688578, 2.028450954560868, 2.028428519266794, 2.0284285032416127, 1.9370160602291668, 1.9370160602367705, 1.9341350179189347, 1.9341152242770452, 1.9335620312871227, 1.9335341854983832, 1.0571712789869854, 1.057171278835582, 1.951464996044494, 1.9514650026799165, 1.9514652109944182, 1.951465217672468, 2.7138645573737774, 2.713864557430685, 1.0211644796090908, 1.0211644793609138, 1.0219659526106621, 1.0219659817882183, 1.9562279307695265, 1.9562153065956576, 1.9554077221419475, 1.9553175522032689, 2.8491713748769856, 2.8491708633410453, 2.8491710288934415, 2.8491705026644287, 1.9151261303043627, 1.9151260626068645, 1.9159100836918768, 1.915910460201682, 0.07118853786822898, 0.07116275922896065, 0.9758636737348706, 0.9755748869813534, 1.9518327645633438, 1.951832764540288, 0.9993661711170735, 0.9993624747595089, 1.951768184477614, 1.9517678302058799, 1.980307378373488, 1.980291929951512, 1.979094152753412, 1.9790792427372157, 1.0866535523736431, 1.086653555801978, 1.9605407814268805, 1.9605304256978295, 1.9605407270339836, 1.9605303745228473, 1.9478739154436484, 1.9478739154439966, 1.1036452798679162, 1.10364528073673, 2.8493371876577553, 2.8493369903295322, 2.849332057580013, 2.8493318600677897, 0.9967816956043513, 0.9964310786458592, 1.8716081363803014, 1.8716081363448134, 1.8712577098512913, 1.8712577098150525, 1.000110544459613, 0.9998076541100324, 0.999735749645044, 1.9908036959669095, 1.9908037237683684, 1.9908059266764766, 1.9908059544781604, 1.967467633504514, 1.9674676321673439, 2.309871452760369, 2.3098553207736154, 2.3098778050159012, 2.309861667035908, 2.5521323043275808, 2.5521511774579304, 2.5521138521084623, 2.552132730650375, 1.9352839352047908, 1.9352839386184306, 2.8393417299902195, 2.8393433041911003, 2.8393391021501153, 2.839340679090629, 1.019331683128398, 1.0251922172282484, 1.0251922197112253, 1.9810934682438512, 1.981093468335883, 1.980871294078597, 1.980871294170322, 1.9825755474850526, 1.9809398928673183, 1.0282160097395445, 1.0282159907109878, 2.015252470072882, 2.0152524700704912, 1.9978292485053488, 1.997793621116238, 1.9384924555679368, 1.9384924559315404, 1.953858556592771, 2.0143640285441613, 2.0231975254496852, 2.0231975254496923, 1.9906806339799845, 1.9906806340964545, 1.9538916048757153, 1.953891619054085, 1.9538901377314413, 1.9538901518482845, 0.06754571364510803, 0.06737590065217647, 2.8694007697344284, 2.8691431129624587, 2.868663870173443, 2.8684056220086296, 2.8145816223572617, 2.814581574011544, 2.8145820002769777, 2.8145819512480506, 2.0086483347289534, 2.0086483344852164, 2.00856946149997, 2.0085694612570495, 0.9998103804527362, 0.9997935407156251, 1.9615093472486227, 1.9615093473042569, 1.0001644666786955, 0.9968772981964166, 2.742974473668188, 2.7429744736681885, 2.083674485295295, 2.083674485256041, 1.024132443278865, 1.0241342455342437, 1.941189417768772, 1.9411887710307014, 1.0244344229186513, 1.0244308642052788, 1.9815557635774042, 1.9815556700445278, 1.9558334778448714, 1.9558127228076219, 2.917663604078405, 2.9211130676186627, 2.9131214637972556, 2.9119155311578204, 2.8318335389940543, 2.83183353888722, 2.831642511205918, 2.8316425111078063, 1.964189122942021, 1.9641891230663924, 2.93745100981148, 2.93745101003121, 1.9798955047279934, 1.9798710255820173, 1.979870957013231, 0.08490265347033515, 2.98554657164214, 2.9855465716411627, 1.0206946157085897, 1.0207647243406832, 1.019639309361922, 2.992951347282684, 2.992951347282091, 1.0212625513218343, 1.0209096352533042, 1.9493949277908567, 1.949360034087709, 1.9576912612200394, 1.9685519725729337, 1.9685520568519261, 2.9296022084018194, 2.929602208468956, 3.8283574744513604, 3.7148941746383732, 3.7148941747066964, 1.979905960758857, 1.9798972091880669, 2.931555464657772, 2.931555462339978, 1.042518333398096, 1.0366637305605768, 1.9721724485260106, 1.9721635184441373, 1.9801262321774695, 1.9800242417081204, 2.935443160748903, 2.9354422943919305, 1.9945544332056677, 1.9940881814574776, 1.999415666161867, 2.9390422359652746, 2.938825593140928, 2.9629042853990235, 2.9576007852703765, 3.926138976335513], "P5 Variance": [4.899255119966364e-07, 3.126195478512586e-06, 1.1723857310017415e-05, 4.727378277839319e-06, 3.6116710254556e-05, 2.8917873242954453e-06, 3.983942133661563e-05, 8.720796560299614e-05, 4.232090680530927e-05, 1.4745600861387886e-05, 5.227922909299829e-06, 7.862719028577315e-06, 0.00016359866921821225, 6.625916612784236e-05, 4.927295068692327e-05, 4.810481361988853e-05, 1.605552433766535e-05, 0.00010221068307759088, 5.258039133752722e-05, 5.0169135869820786e-05, 1.0482982373324468e-05, 9.886769111440847e-05, 0.0002383718274034327, 0.00010163210285199015, 0.0015807778443342987, 0.0015429382061251582, 0.00017068940107179371, 7.306770364601274e-05, 6.016869764220741e-05, 0.00017797255721105685, 0.0001170921948807315, 0.00017318889199727846, 3.162250548344479e-05, 6.837990159254187e-05, 9.041342644663896e-05, 4.131496700096476e-05, 0.00010265445623638199, 0.0002545913894374335, 9.774117744113797e-05, 0.0003625320355546108, 0.0002384677446462815, 0.0012354480713919532, 0.0004936051679396765, 5.223651977319832e-05, 0.0005518095736076093, 0.0011069671973815665, 0.0001550016082989366, 0.00038540130740059056, 0.0001803254508520403, 0.0016108048130717458, 0.0016069135827540275, 0.0003322330696747423, 8.477458016167877e-05, 0.00030447240285214056, 0.00012159840694717044, 0.001702596065730692, 0.0016362879789361656, 0.0002247751043984259, 9.44524681808567e-05, 8.735013254738211e-05, 0.00013846178273516552, 0.00012974486474010002, 0.0007891552469704703, 0.00015745700369544904, 6.30729818981797e-05, 0.00018669071148658193, 0.0007350120653583283, 0.0015677322585725814, 0.00010570598356916454, 0.0014196606209944617, 0.00019807496246741803, 0.00035880659877489407, 0.00043442657251505735, 0.0017609107609643214, 0.0017897523076214291, 0.0003890501483319935, 0.001459566333312857, 0.00044611111458167093, 0.001746996263848685, 0.00021603201546535473, 0.0010290069369319724, 0.0011920636104193279, 0.0017724963896917122, 0.0005642940319668287, 0.0007523159963806671, 0.00018615101044044168, 0.0001459955176352799, 0.0005688441767276184, 0.0013925309063480933, 0.0015022905145810812, 0.00043784893863380215, 0.0003114654787763096, 0.0015744512098428256, 0.0001543138212772777, 0.0012923015103229803, 0.0014228977787386105, 0.0021931119169317967, 0.0013772120403605012, 0.0019139794716928824, 0.0011109454402424225, 0.04923822683809959, 0.04870059345098976, 0.0014374460269129222, 0.000424368194300781, 0.0020154021246582415, 0.001191199989002485, 0.0005745807009429713, 0.0015112939094417976, 0.0010269509115087112, 0.0008101754605777018, 0.0018537852616606757, 0.0017988652610281303, 0.00035065284308501035, 0.00040757145172263984, 0.0002974446487792479, 0.00046589573279445974, 0.0004711366974093078, 0.0012278077818025175, 0.0013637345746572982, 0.00034676230863052096, 0.000692867849842727, 0.0008050779662846731, 0.0007483867550696592, 0.00030665972680836185, 0.0014465337549737336, 0.001744385229290629, 0.0017699328639487646, 0.0025848323474155287, 0.0012832132138236065, 0.0031800174110670747, 0.0004841992930093406, 0.0008822651067950096, 0.002050389271917501, 0.0013110835985461916, 0.0005694443971284884, 0.0036813535788062244, 0.005117986528336694, 0.0013749926019626269, 0.001891655971078945, 0.0005956086138794771, 0.0037626051232259724, 0.0014820529609775115, 0.0005603171339040352, 0.00012636084091556307, 0.00013458386393731288, 0.04962375021448445, 0.04966515379604008, 0.0007158983738604417, 0.0010561050873444315, 0.0003508742482043888, 0.0019885522938255817, 0.0019843482515504193, 0.0018300587766061677, 0.001358027919523456, 0.0018427677460982961, 0.0006917584610544215, 0.05062121209447183, 0.05062784054465884, 0.0021711235693973913, 0.0020562332732416053, 0.00015189068274001915, 0.0022704923045440764, 0.0021258303676881234, 0.0005228323628432139, 0.001603496709635636, 0.0015884605844776404, 0.0015653030465160487, 0.003525999985075401, 0.014850027697054338, 0.04883294162772643, 0.037562748164662284, 0.0011610620666223967, 0.0012606089184800104, 0.001710933797864229, 0.00288045340363511, 0.0027739188645194914, 0.0017221473836213311, 0.002171774202498191, 0.002537996878642291, 0.0008461532020622745, 9.693567041969676e-05, 0.0017374897874375581, 0.002521946640265604, 0.002564706817011983, 0.0008183308198939965, 0.00193939091483077, 0.00127113731641688, 0.004357928898397238, 0.0044697304154819855, 0.0028428895416571175, 0.001078167930756108, 0.0005387038318416395, 0.000823090264908065, 0.000792367646535567, 0.020452733317575616, 0.04669128707670544, 0.032854212044177405, 0.005890893090650615, 0.0032644561555581235, 0.0032343648664639323, 0.004723258961032066, 0.0037450859506446056, 0.00462012406678314, 0.004758044117947391, 0.0480459160092907, 0.04826781300584686, 0.00045317359035726114, 0.0005504683495717885, 0.0008516875418710007, 0.0010096361749430192, 0.002260138245990769, 0.0009495649683648724, 0.0008434056323994175, 0.0007612747635650934, 0.047703570601271825, 0.04771016628311842, 0.0034349935177049318, 0.004322542010556327, 0.003530234809608416, 0.004289634938825795, 0.004218255519001383, 0.0017025405208736055, 0.0016901129516046522, 0.0029898603134218453, 0.0019339075552648902, 0.0011656534948939425, 0.0014797316258921562, 0.0018858546800166274, 0.016830672669555194, 0.05030059929592857, 0.036610992127640955, 0.00047799421563821527, 0.001902480636500609, 0.002295453666287647, 0.002041344893948845, 0.001923462649388775, 0.002605614407413801, 0.0010757053629608597, 0.0011701381029833348, 0.001422970601923552, 0.037517417507054715, 0.048963010718351206, 0.01503218657703236, 0.0011748267923429076, 0.002081709830570619, 0.0008026660886218873, 0.0008221564747153595, 0.00096800726352937, 0.02573662050995732, 0.044346004809267495, 0.027003340978016727, 0.008105028518039526, 0.017476005513990502, 0.023477164661524705, 0.0441352842520978, 0.03738421761485093, 0.001726359040732732, 0.001721304805573678, 0.0016085371565745853, 0.0029518469291102633, 0.0030087688455739422, 0.002741680034622622, 0.00010083136533427947, 0.0002271588480797391, 0.00343566582044078, 0.011038286245970443, 0.05581169567251146, 0.051260892240850675, 0.03308577893629445, 0.03382871910659414, 0.02947088304148981, 0.02874220399712044, 0.005171682662565532, 0.0017965000773436015, 0.003406687742086633, 0.003429172495434133, 0.056077792531371025, 0.05610829392878971, 0.003351064207696213, 0.001235594549360704, 0.0011362328435321647, 0.0015276402147849652, 0.0040967533363830185, 0.001352462751011444, 0.0014477475845842366, 0.0011521456839315416, 0.0014840302127015772, 0.00016181854422634, 0.05454528942502921, 0.05454760536140645, 0.002037652043221451, 0.0020236129855871277, 0.0030270864544761945, 0.005525588051077679, 0.0004139274159497739, 0.002392261630225616, 0.0019068186277030282, 0.003449689840245907, 0.048800706995403814, 0.049650051142967735, 0.050824824307827234, 0.050821562321653274, 0.0015880858792515174, 0.0016005145780126021, 0.004354500016388183, 0.0015460904633025172, 0.003930683457325302, 0.0014357925998150672, 0.0012549155396581308, 0.04724100437074218, 0.048742958622869925, 0.002876554824736073, 0.02459970025084498, 0.0442414362732135, 0.022085910113479552, 0.0017927042306750535, 0.0014645512599509745, 0.0018073924282047133, 0.002896370673077614, 0.002544633285032795, 0.0471281833846173, 0.04761578285434572, 0.006246685675072888, 0.0022629763806928825, 0.009832818273980066, 0.005145088431084205, 0.001693186253920507, 0.0017666663705996424, 0.02408987894033279, 0.04595716673443405, 0.027803770663431718, 0.0067320698438105625, 0.009011219225381374, 0.050515879201125324, 0.042815078717350755, 0.0035921827029040104, 0.004122484423639465, 0.0026114237217384267, 0.006604683718756665, 0.00601019781343106, 0.005134394875268981, 0.057243051749913176, 0.05733810214184465, 0.04646814551168143, 0.0496395511197784, 0.0045032969472547, 0.008954663249331796, 0.005319684239597114, 0.015571257861470171, 0.017855293259286656, 0.044580880734379394, 0.04355770793538959, 0.048245905732321154, 0.048806206039659565, 0.0036387234123740945, 0.0037368448447482713, 0.009033710542472992, 0.008522570531808632, 0.054649735026140865, 0.054933978347486624, 0.0031916705219282924, 0.0033873969883845825, 0.002955159846633863, 0.002675392586398237, 0.0044757409846489715, 0.004803375274036854, 0.026680265720721845, 0.002028348656518402, 0.05649029021489565, 0.03312524474358435, 0.054481246502247595, 0.056426173032306515, 0.0013733489750894336, 0.003653598035583469, 0.002638869021794008, 0.003841485876635197, 0.04729127730221913, 0.047207102706165016, 0.002662689024611764, 0.0004447212609212454, 0.0001713767733174629, 0.04357838774394399, 0.06069516253038147, 0.021949483155945252, 0.0031644860702825374, 0.0038732854906633907, 0.029599574558247455, 0.027775261722308448, 0.0030769502578541215, 0.004311642111095011, 0.03754807978664755, 0.0366533454004981, 0.0013183446507267307, 0.0022455863995746016, 0.009423678771030964, 0.017984426771387275, 0.042397733651932966, 0.034599543133851766, 0.04831448362033683, 0.04829586190099007, 0.007125450011464331, 0.0063748150920423415, 0.0018154811414824333, 0.0030550237013155174, 0.03619130663748692, 0.05329023127914552, 0.02063320783721654, 0.014856987323596476, 0.046259199255871186, 0.035057562088788116, 0.002817703368022626, 0.0028135287327917015, 0.0020233174534880667, 0.00785305254186832, 0.0017825701655624303, 0.053946460380072475, 0.052077909121328536, 0.0066456605425671686, 0.00130318591857214, 0.007883041237733424, 0.030700921264874663, 0.02640532405860808, 0.0061188663044641255, 0.02309010125009946, 0.04829378684307395, 0.027649665729809116, 0.005968877259346855, 0.019778731740213523, 0.023774439426280786, 0.004583049718941162, 0.06048682390339177, 0.06054359491292771, 0.04649670550559089, 0.04645583875769872, 0.054999365017529105, 0.05501993290571538, 0.0015039833060510076, 0.0014142979030748013, 0.0038422358486861433, 0.045223185826584744, 0.04530615428337981, 0.0035823529504523163, 0.0013134906471001689, 0.0015088656396989766, 0.00121224571111788, 0.0005805384668818097, 0.0008834564602819721, 0.0027353760433452812, 0.021951755344768335, 0.017270550883621363, 0.05604751603984415, 0.056047328374276395, 0.0009589738940694341, 0.016641497205840457, 0.016802663658543836, 0.050195212772673824, 0.0011719240267295053, 0.03577811690761577, 0.10408482819130517, 0.10112789070504025, 0.06252090164680965, 0.059260704528858524, 0.06737577134584606, 0.06768430396550257, 0.01865847064789525, 0.015932864666384765, 0.05825011366523084, 0.05855884860016221, 0.03505267124825728, 0.0515571761877128, 0.05746943233835732, 0.0576244215034348, 0.029511034439099058, 0.011823063291885922, 0.062225558440105466, 0.062259604446714856, 0.012782947967131426, 0.01280900986921842, 0.05943293868587395, 0.059433470016451745, 0.046717457593192534, 0.04746978391360268, 0.005207170287893256, 0.0031412880256829288, 0.010109169186152553, 0.010607444748242401, 0.002814909762301704, 0.008162454457689663, 0.0028722245617387753, 0.0012184106149216883, 0.0448804993661802, 0.04704610139661243, 0.04772563472088028, 0.04767274633987832, 0.0013663450218805435, 0.0013196681695205985, 0.004209910030915685, 0.04966651030228965, 0.04955823763578688, 0.0481741105874062, 0.04801472171588815, 0.054537519245898676, 0.05453541732445458, 0.034013872173274506, 0.03578941134853999, 0.028441771917372703, 0.03419613777869776, 0.009497329242870231, 0.0022526568484511553, 0.010485841957326755, 0.007477183591419102, 0.030695742838208837, 0.04732552145305608, 0.019074162301428683, 0.0031307633604665693, 0.003243171834216085, 0.04262348375638428, 0.0426745202361841, 0.041265307147328914, 0.041649930736147776, 0.03079778181096047, 0.03562257980801595, 0.06395830801655233, 0.06416252893256102, 0.010011229730435606, 0.0048071022250185695, 0.047906693018910075, 0.04769184014112717, 0.003797073158111016, 0.015245776866226794, 0.0577045565560766, 0.0011142179481110723, 0.04381713196275369, 0.005402059119854963, 0.0022978999459681085, 0.0011657970464592031, 0.0017351250051503059, 0.05628719079207928, 0.056263050842473045, 0.0072790061431336345, 0.012792288336003653, 0.0017293452477590448, 0.0018977819558106768, 0.010724385118851248, 0.0017036889783302604, 0.05494404480236881, 0.0549458451347431, 0.004769646284812164, 0.05664770811245949, 0.05638497311624829, 0.003003218094557764, 0.0022746737912308977, 0.0542690613392249, 0.058060665547765324, 0.007332435733488738, 0.0022168247096658873, 0.19029079859167064, 0.18909730755229492, 0.19750193599574747, 0.19643445375591206, 0.001319436485047228, 0.0013867682772862814, 0.0912998601267296, 0.1134740935123042, 0.0035475511170077953, 0.030144459630281988, 0.04776833023020891, 0.04928703108118021, 0.004949050814274883, 0.0031120930248865683, 0.09326479596481833, 0.09561207314430815, 0.09358059759353166, 0.09265164020732075, 0.034759436296658196, 0.03227044138879594, 0.051945632703043705, 0.05074172167108047, 0.05691154681786105, 0.05698351106404506, 0.057545537510061515, 0.10277737976121228, 0.05415708960901526, 0.0015281888984415735, 0.0018615990594554306, 0.004206663635839979, 0.0018524824076135754, 0.06637988754077014, 0.06631159547198313, 0.027802461295085408, 0.0842160505367115, 0.062323076965388496, 0.08314960251837222, 0.0841336983867409, 0.05182216296577592, 0.06582865799676957, 0.019553928953467494, 0.004432858470074156, 0.001325983473674527, 0.0027173345217153507, 0.05397110487758024, 0.05393583662160051, 0.13828602025254882, 0.13828496115772992, 0.05313075256651511, 0.052057416837667764, 0.05470826060656288, 0.05471962885324624, 0.04943528297156274, 0.0494323793155849, 0.05762966241495429, 0.0576371399854844, 0.02307183322952513, 0.023090199373032583, 0.07136829602022532, 0.07138977177815709, 0.06029947915940714, 0.06029953373100494, 0.04528965905312554, 0.0455627008821897, 0.007420468958538075, 0.007119057180884291, 0.04783360430958611, 0.04944463181017825, 0.056073756371955, 0.05607374929808384, 0.002702055241332424, 0.045338400507699786, 0.04511728793536178, 0.023334408556506488, 0.04508413957402904, 0.07142930913670964, 0.07053067988601913, 0.024862775885050318, 0.002250372977497376, 0.0021993345803454053, 0.05021559092167123, 0.05019499884391436, 0.03707164951691314, 0.05769714123576202, 0.025303569021409286, 0.0015238030081684906, 0.0017677135623876147, 0.03780963893729475, 0.0372717616770258, 0.0378898003103634, 0.03722794676735149, 0.002204982250211094, 0.055747215591101226, 0.055636349040962166, 0.0015869645287825995, 0.003460397063578668, 0.020153927500361223, 0.02651246813863203, 0.0022046386448996793, 0.005632773578198512, 0.03607251193015138, 0.029249383995835303, 0.055243134465484796, 0.055271484523258904, 0.05320186681594773, 0.053123344168868374, 0.0034366190695302, 0.002428039686185298, 0.02825569936739854, 0.12767201941739825, 0.2371078247131562, 0.13835250052438652, 0.24124413175956672, 0.01911848784537289, 0.05789669586375683, 0.05789329965345652, 0.05576946483286352, 0.05561458933659002, 0.05678088846754947, 0.05677683678085732, 0.04932988070636257, 0.05002085373669324, 0.038356649038236636, 0.03869804707863291, 0.04449767182618336, 0.04234950937635625, 0.005297085273717404, 0.004807368720485625, 0.002100861998798553, 0.0015082787052613648, 0.0016778681210881444, 0.002301753129479105, 0.043163283337020276, 0.042423266700505176, 0.018049061735562786, 0.029936119281633814, 0.12604713450678698, 0.12970349603332407, 0.042161367883167634, 0.026285358706577975, 0.04220443900165704, 0.043878658126603715, 0.004754044400945693, 0.0032812878610905117, 0.004613920827377639, 0.006854416043527561, 0.009300437824270084, 0.01642697799021809, 0.06140343902158185, 0.0611750105206168, 0.06148353800939621, 0.06147072048702862, 0.05201207253894154, 0.05202955739889711, 0.00417364756163528, 0.03873286960605589, 0.03338177541832756, 0.004472896247744012, 0.10190418479198603, 0.1012718110215122, 0.0017963725145478744, 0.0014771866546001945, 0.023700508925305737, 0.0248527827790663, 0.10544114110655751, 0.10544448506302359, 0.03904966048971513, 0.03879102000788198, 0.062045534492656484, 0.0628081001901537, 0.07673138896675481, 0.07675766654329447, 0.07109377457445043, 0.07109287094220329, 0.06414088141183602, 0.0641412350397923, 0.08020389477011486, 0.08020149255672494, 0.055316564834261506, 0.055316329415522225, 0.06074236207050662, 0.060741704863492806, 0.04618116755940823, 0.04618738917845271, 0.11498310907148912, 0.11501748468314546, 0.11471496913934787, 0.1147490667156622, 0.0585388651035621, 0.05853877311546063, 0.0013519113811374809, 0.0013479940192956215, 0.14161971278171018, 0.1416241150167656, 0.0010713326803191488, 0.02118774162403026, 0.036525051125857265, 0.04049845136570264, 0.03757763414294193, 0.0371761378713881, 0.04325305039355938, 0.002001093485202964, 0.03135863816963267, 0.04861446406725722, 0.04854592932024265, 0.005059342387688294, 0.05829293091340165, 0.05824049749667909, 0.0027064819437296714, 0.06130375622395923, 0.06130278319653437, 0.06439608878556857, 0.06439784389264169, 0.0017140149228018413, 0.0017443461163985745, 0.0067081583542218885, 0.04383360767514126, 0.044697095969229425, 0.061510466873559766, 0.06254456287206644, 0.04783415169918703, 0.04783188971260144, 0.22888717164286354, 0.1028642400667572, 0.13550064026652892, 0.1306790167700824, 0.07216876334055364, 0.009154027946242605, 0.009558735308943219, 0.041606206090791506, 0.041253415957452716, 0.15763522750998243, 0.15751171171394188, 0.03866491399321652, 0.03749143628992314, 0.033042101975116984, 0.032815343980635125, 0.029722986491545405, 0.030547033154698894, 0.0028638429295260517, 0.06498179059096912, 0.07738740545657374, 0.02360987166510785, 0.09442037803810355, 0.09973200633369816, 0.0017180277440384797, 0.10304333397074222, 0.10307897872024599, 0.001537167292033961, 0.11082116736972886, 0.11106068825689124, 0.002188775807715134, 0.06237365234607163, 0.06286731093967872, 0.064721103363647, 0.06472271929929863, 0.002952819652302728, 0.047171063051591314, 0.04754631401723501, 0.062071890631210776, 0.06367426230142949, 0.0032410485307316386, 0.004546274155492202, 0.059925854894634256, 0.05980776870861851, 0.07241216439343368, 0.07241222551175885, 0.003399095647974628, 0.0039413783111307355, 0.002012135253467066, 0.0020473731895402003, 0.07139615849471163, 0.07076925114993386, 0.26953124887779634, 0.2695369411473263, 0.04946650775752865, 0.04921229244909021, 0.04459814062790522, 0.03985722371218729, 0.04469089637867211, 0.023003837819028705, 0.02099059751401411, 0.042043865680215925, 0.0060381949873442985, 0.005813647345626694, 0.068310765437394, 0.06806464103846299, 0.041772594999715515, 0.042712522729873866, 0.03890795006656422, 0.03887031352896941, 0.002042913215104959, 0.0034067153962625764, 0.18279105988356503, 0.1826741155398635, 0.057896562123570416, 0.05788529850948998, 0.007822624991542945, 0.007538052871284623, 0.11834805189179576, 0.11849146329744653, 0.00651679981660626, 0.006335071010114474, 0.07544791100731763, 0.0754461573034072, 0.08439330871521299, 0.08439664884773483, 0.05781590836806838, 0.05781738464038133, 0.05862823903176649, 0.05861621365225225, 0.13225040439139454, 0.1324088519004677, 0.12195413295226687, 0.12212190037226989, 0.09210824512283158, 0.09209702329272625, 0.04582725916870267, 0.04582539090363141, 0.037027745716568215, 0.037056033725094056, 0.03707508891850428, 0.037102588095670685, 0.061474022525346055, 0.06147260446918948, 0.07893883959160752, 0.07894059118160457, 0.05889533724656104, 0.05889483915516125, 0.06517007107599515, 0.0651700907080528, 0.060132147844905275, 0.06013303326140068, 0.11975051305902334, 0.11974997806003634, 0.11962342646009633, 0.12558182370469007, 0.08723912819985369, 0.085940177476309, 0.02654216160224703, 0.00919638161731056, 0.05935555233994003, 0.13471146029316594, 0.07845502817700933, 0.10568224016872876, 0.04045558817039067, 0.03570250703333423, 0.057275606238289464, 0.05726127978214902, 0.044615635861824564, 0.04388857582605216, 0.0029535565477028292, 0.13467478670646846, 0.1346621909987047, 0.0023840118629805942, 0.00429596860144219, 0.01429586575405033, 0.053558402228332164, 0.044635297642474696, 0.002518617436999725, 0.042017660166196014, 0.04141238198024349, 0.2325864664331237, 0.21999641801848674, 0.22003265220045634, 0.20502387519255666, 0.033922182166122375, 0.03395920240761538, 0.13850905417263012, 0.13851312923552522, 0.00021674952480741722, 0.06219282257820091, 0.06165639206105955, 0.03418681718241345, 0.03475245685148312, 0.059666400203381334, 0.05962811472103014, 0.06084870074107884, 0.061902906629614174, 0.06777732622128141, 0.06778831732476132, 0.002860375966904661, 0.0645101585573925, 0.0645077029090333, 0.03591141725244336, 0.0359275050699063, 0.03942785974075656, 0.039739387671589604, 0.0042823228334340924, 0.025990755067800318, 0.15213063197419488, 0.13564787229881875, 0.028728970078772956, 0.02152683311800854, 0.03592375872579529, 0.042798541967859816, 0.10212889241538625, 0.10217840888890017, 0.003856631867375083, 0.03045366642910182, 0.03397156502874908, 0.08228191260772844, 0.05343537312262814, 0.04269489426473215, 0.014531928899830997, 0.005929630036994089, 0.004138840132435201, 0.004795081124981658, 0.06276768701834745, 0.06197147294700456, 0.08105554305114077, 0.0837745964132211, 0.06371827414528555, 0.06626469484648015, 0.04947683148270469, 0.05280824672723195, 0.04103460815922491, 0.04442918912381982, 0.04922022357902078, 0.048970935227926504, 0.003479440604852914, 0.0037985633272278147, 0.06226056347495679, 0.062258368444649714, 0.05138448394423766, 0.051357468665825634, 0.12138256279227054, 0.12140024452311324, 0.2608925106846569, 0.2608922438967429, 0.09709248885177295, 0.09711384184872021, 0.0617402793305839, 0.061739129389929204, 0.048369086390551506, 0.04832343515048013, 0.032387208079508345, 0.03244200836016198, 0.038756359640869445, 0.03892110681842664, 0.08750941759797304, 0.08770296789403642, 0.03928590161594808, 0.039342695957650296, 0.061686770551651615, 0.061677014902722926, 0.02809266531435923, 0.03210800967165824, 0.01779738847278841, 0.02445310648076218, 0.021281032688578165, 0.029896326236477356, 0.022468146625149826, 0.015623838857567112, 0.03631790803459257, 0.023697428527999515, 0.063522092657737, 0.06349729671256454, 0.16316151608583696, 0.1631547064862634, 0.09876894983429818, 0.09879672091855707, 0.17969101462867618, 0.17970318538487567, 0.0029095272401618087, 0.002910404235277368, 0.15820811974645843, 0.1582081404526845, 0.04759180292046572, 0.047588757515620084, 0.14771785491275688, 0.14772199538705197, 0.09915148632441151, 0.09914844278253454, 0.06616020331699343, 0.06701553360705244, 0.05154312893836808, 0.05196042306750664, 0.008480776378249314, 0.05731126077232891, 0.05517436929155087, 0.04912174774877791, 0.05004286524931488, 0.006532623049430233, 0.005690885636570656, 0.006152378375481515, 0.158700661645109, 0.15855877442865063, 0.0372100561832898, 0.046718806727190546, 0.03745670941174297, 0.048710077915857464, 0.07985630570781625, 0.08234899789475175, 0.16094051052020764, 0.16230750847678344, 0.060944161230188754, 0.06094500754645982, 0.20875159167458324, 0.20875773098137507, 0.001656044199219224, 0.050858487736638876, 0.053642770230250714, 0.004660398950625153, 0.06522019332196827, 0.06522021972940673, 0.06797693155542828, 0.06770839877957924, 0.008771860760765903, 0.20792004678036766, 0.20527740131818326, 0.0026213183572717353, 0.002273193338810659, 0.004446684122069568, 0.0758757628864485, 0.07588479470134635, 0.05436444899419424, 0.05432766797006627, 0.0029192279004707352, 0.0035872587217527312, 0.033987541783516456, 0.034042880937329496, 0.004863506367446842, 0.0016391144498123034, 0.11988383116424473, 0.06635416660616178, 0.03418302544737217, 0.09237924406256043, 0.062439119700399615, 0.06273841361261512, 0.11003016335223115, 0.10953793325044903, 0.04739279986608686, 0.04739129322606434, 0.0648372596348295, 0.0645551557311978, 0.044640469537132355, 0.04384866907997195, 0.17622951168476714, 0.17623766186590495, 0.07996500784613138, 0.03859715705581071, 0.038504711109555535, 0.03295632149988908, 0.04269172289986475, 0.06539406195249498, 0.06793420314814336, 0.01099774034288822, 0.05189733787076278, 0.05189313616077584, 0.041852054347981255, 0.04186275426343964, 0.04300676784628828, 0.12963941717692207, 0.12962005615448088, 0.04199628445832768, 0.0698072642105183, 0.07007280479169464, 0.00252545858187542, 0.1886451524821331, 0.1886450442073796, 0.17162800610193635, 0.17169579041834132, 0.1283073801387398, 0.12821459270942653, 0.06279793598247307, 0.06279261416738202, 0.03859251473700402, 0.03940343178477773, 0.03924149507314436, 0.0400276406265976, 0.03398098549641671, 0.03409517407856108, 0.09512004247900008, 0.09512580801909665, 0.0036228984322936794, 0.033226608226605364, 0.03337303383656053, 0.006251812489044535, 0.006249940475111189, 0.20659137930603444, 0.2065907301769584, 0.03020661988951423, 0.030212893797153084, 0.0049472683587073706, 0.004973412284809121, 0.0388008767178204, 0.03882408308784269, 0.03879518498389878, 0.03881809330513997, 0.06985725935911657, 0.06985400752651405, 0.00304360707375506, 0.04247502846679246, 0.04256538774819717, 0.04201242433265191, 0.042057777733970764, 0.06899062962848379, 0.06900884905097104, 0.001960037333466201, 0.21236684295125097, 0.2123626630868134, 0.002222756336050678, 0.054571475090946175, 0.05457075793071031, 0.09192519603564198, 0.09192229019381237, 0.044390939273330265, 0.044390519754801794, 0.03691923591982421, 0.036912927280936564, 0.03685561045509996, 0.03669973565960144, 0.05134856138197119, 0.05136309323876953, 0.05181825067851564, 0.05177347162317103, 0.03722612481620802, 0.0372759556091992, 0.03873157427374306, 0.03871058537570757, 0.008740610917629297, 0.00869932637071593, 0.0037275816443018087, 0.16311694684034814, 0.16318056784696522, 0.003748459372785111, 0.15118713634674008, 0.1511866607326278, 0.06621452650135706, 0.06615707206279542, 0.0020492377809250275, 0.002526489731564432, 0.12736027418071305, 0.12757076498532538, 0.05171254839351358, 0.05172230412878187, 0.1768869337069634, 0.1768631100874337, 0.05961453018648429, 0.05958642740482112, 0.12666451652453423, 0.12713763360611838, 0.14285017482499418, 0.14334732364316305, 0.0526782567630637, 0.052678400141269344, 0.16130910607714632, 0.16131581485199809, 0.059543011825853864, 0.059540566021945684, 0.04656109035211559, 0.046550169587775955, 0.04729176738564416, 0.0473579618179401, 0.1608747475729747, 0.16092011899093817, 0.061114203760827546, 0.06111324096616555, 0.039377818924870064, 0.0394997914607588, 0.19456943619800907, 0.19458222191951324, 0.04840716326122396, 0.04812487472904681, 0.03676599741394874, 0.16695949357318585, 0.16421526174235634, 0.03915315816590147, 0.03845881678346465, 0.03727616257742027, 0.04783044529848879, 0.0500381031465269, 0.034373220726860235, 0.03441911975346884, 0.05343446123540262, 0.05451109542045432, 0.044899612762123994, 0.043820331200049946, 0.02386304033396891, 0.023866201144545518, 0.24119849014177863, 0.24122131890217935, 0.0741535506118095, 0.0741415116507057, 0.12205520264545773, 0.12250659958328196, 0.05896407245776495, 0.05897400186573475, 0.0019269704141011573, 0.0025907370496495107, 0.21653660409963338, 0.21653662344404379, 0.09368982298111328, 0.09368983611150095, 0.06594232736856553, 0.06594192464651683, 0.24629186805329845, 0.2463125117519233, 0.20242259418696884, 0.20243651591764855, 0.1878374876468587, 0.18783536462668704, 0.04355698012299255, 0.043554183828363145, 0.034284252160031524, 0.03452320701463908, 0.2584604459265747, 0.2584902429829503, 0.18529625330528285, 0.18519003388541153, 0.03416318737650119, 0.03422908254664776, 0.15922231970560552, 0.15925021587861554, 0.08379925214322081, 0.08379905141173016, 0.056340937770656074, 0.0563355264161256, 0.06330957331661968, 0.06322842035864495, 0.08047824760525811, 0.1270170161269942, 0.1271028611601731, 0.08142075142095513, 0.02550661050614539, 0.014141836521221168, 0.03200149879179223, 0.012848758584195262, 0.07659906144747144, 0.06309312865976494, 0.08057897617057869, 0.08031562995378218, 0.08209996339311781, 0.08796766971102697, 0.06758033145644193, 0.08081453914018605, 0.06926315192362978, 0.008827840680959563, 0.07125223342670162, 0.1214599907301609, 0.04396112985369082, 0.043332641847218724, 0.03820504465808847, 0.037301221002194684, 0.04702049651185658, 0.04712805664201691, 0.04755172310697475, 0.047531403972050024, 0.05599660280848917, 0.05549223688038852, 0.24034864581186982, 0.24037925329987608, 0.04313057174132662, 0.04330327784748789, 0.2430774541463765, 0.24309385634870012, 0.12292817268077494, 0.12293008969178865, 0.034215227976943444, 0.03413775303339525, 0.05066624995957456, 0.033913448712568364, 0.0739164177793391, 0.08922085910607191, 0.2006797565998364, 0.20068410248275592, 0.04059765842877827, 0.04060163110631987, 0.051436606569260634, 0.05144178819492795, 0.057536523655192746, 0.05755670672065977, 0.05746209390024353, 0.057481962231293204, 0.0537534224638162, 0.05375829365145779, 0.004111324798286232, 0.0048199577792992845, 0.03559444952278076, 0.035661327659767456, 0.007909473385336863, 0.007377127002349899, 0.04228289560961698, 0.04136079494842691, 0.0406737740733093, 0.0470742957682333, 0.0407072890859872, 0.04631695197634489, 0.036847249240820334, 0.036072182292034106, 0.03428451764509584, 0.03365085579415998, 0.05090827058918457, 0.05088390797117337, 0.06410370413481359, 0.06405663929315697, 0.11462158319397041, 0.11505587471435395, 0.04069334078433212, 0.0403400239281264, 0.1317745124989793, 0.13164396714704074, 0.062470448292316606, 0.062483845782556044, 0.043980055169679594, 0.04401421976607143, 0.04780694995259033, 0.04781237693881925, 0.040453086209069476, 0.040456208708016424, 0.05725555992387499, 0.05726073570400203, 0.08076111755104613, 0.08088119294849466, 0.05393339445898149, 0.053943130274402895, 0.041052026170313734, 0.04083319435767597, 0.14121305999954936, 0.14120242616808498, 0.03886179508730461, 0.03916406743532561, 0.04198774921933702, 0.041651201576212764, 0.032450376265085346, 0.03246853195364904, 0.03251200015611707, 0.03250402349601745, 0.10920809208262738, 0.1092094678222898, 0.30757267369826136, 0.30757144405564407, 0.04330105620813273, 0.04336908801472715, 0.16202850936134738, 0.16202845158625934, 0.351809114229298, 0.35180909175573505, 0.15562854090239908, 0.15563012899554285, 0.12830589980537926, 0.12830439327466162, 0.046738879081168805, 0.046737720661808146, 0.21505102236206408, 0.21505107828871972, 0.15232726424243492, 0.15232804447277537, 0.09390774055589335, 0.09390994116357443, 0.09456484591030268, 0.09455670122973203, 0.049442976726208565, 0.05089500765625099, 0.053076158249826255, 0.05385865822864244, 0.08008766321861227, 0.079983759848274, 0.12291077294540997, 0.12286913896196117, 0.029057828976341904, 0.029021421044117503, 0.0005108546921918442, 0.07051878248232635, 0.07051995218242324, 0.22496090550266712, 0.22494645089495113, 0.001975234360861787, 0.002008965684067088, 0.21003305102274394, 0.21003264444499736, 0.15422407186914877, 0.15420855458811156, 0.11894257001296915, 0.11891953545992473, 0.033859202635290325, 0.03381541649537722, 0.08142406514904145, 0.08130524807312854, 0.08025110879027197, 0.07985808776640957, 0.06223575662293113, 0.06225393387996103, 0.0004709713118901126, 0.03432290695643914, 0.03381635495105276, 0.09002641096854713, 0.09002418369713805, 0.0086129897974888, 0.046660388992481434, 0.046919096963043784, 0.04889880128448655, 0.04574272620807828, 0.2158210824923381, 0.2158214658784372, 0.04100786213201968, 0.04036879800642479, 0.04106068670049845, 0.040414873545323915, 0.007356783002303923, 0.007748160330358987, 0.21478590094871386, 0.21479870122035516, 0.051366555938596625, 0.051469687461701, 0.005873363238496101, 0.05141277830312818, 0.0516332910761248, 0.08187261604241625, 0.04162972449781545, 0.041623480920835336, 0.0418668848431253, 0.04180666627653383, 0.16817457410394132, 0.1681746076088224, 0.18419371124219452, 0.18419371395143402, 0.11182256068330049, 0.11234414444806792, 0.11231772198863219, 0.11177721282354099, 0.03972586654835286, 0.03971699793246908, 0.03978547328940629, 0.03977824695963772, 0.011463969660126645, 0.012614962688390444, 0.006140278481046957, 0.07376973749543547, 0.07311477706512348, 0.11815146063499538, 0.1162009296026909, 0.0363923659124911, 0.03763711802456583, 0.005943033943233083, 0.08656460519809273, 0.08523848901937991, 0.03645799173564231, 0.035413604782723394, 0.05642539136718594, 0.05697177676574883, 0.021553712470875102, 0.02209030466932676, 0.13932078788526311, 0.13904024608676885, 0.14028119646477677, 0.140281205128018, 0.0501553118076551, 0.048763316268732204, 0.037144168683245535, 0.036968415960132055, 0.03640862805308779, 0.036383605113004605, 0.05463938844616334, 0.05302636212794465, 0.03682722102829865, 0.035132970406543194, 0.0352624538718971, 0.03517228378678059, 0.059035480891673875, 0.059031659141309256, 0.06262283654955163, 0.06362627496994697, 0.057178349629802956, 0.05696049946448038, 0.26883200051461237, 0.2680010187200347, 0.10417951152247107, 0.10417951283962013, 0.41190586619107217, 0.41189626646819666, 0.0790468267216883, 0.0789860813388332, 0.04097202530810995, 0.04097209732998597, 0.21244717164381322, 0.21244431853308343, 0.06285847671996614, 0.0628675774296986, 0.046449687202572476, 0.046476446930282654, 0.03978078384013539, 0.03978815749894482, 0.0392033499368577, 0.03921805426413494, 0.26191195437074577, 0.2619118304464778, 0.09606106586371341, 0.0960634745104978, 0.14102740207885522, 0.1410026330654892, 0.09916374231618996, 0.09916561914460398, 0.1710225071588859, 0.1710070995170077, 0.09920450372959388, 0.0992109827821317, 0.060988976034870857, 0.060988904118099985, 0.09272771227068133, 0.09273003925381562, 0.0603508957614287, 0.06035091625922866, 0.0912284530592492, 0.09122909968984748, 0.15651898006779463, 0.15651897718680452, 0.2332676175731745, 0.23326979050757157, 0.035089615251155865, 0.03508512566948808, 0.03453943664831607, 0.03453895311537483, 0.2195474800225823, 0.21954750933013334, 0.029819971401344895, 0.029809048068121506, 0.05983994827043604, 0.05984005688201499, 0.2064481587298732, 0.20644505709574457, 0.03336405490821349, 0.03336638876999308, 0.03407795060286398, 0.03409701809772348, 0.0440530502789378, 0.04405315321637593, 0.049519573533782, 0.04889603226664008, 0.04773683598631373, 0.047987778297520434, 0.2526697240940323, 0.2526654324732689, 0.0011311637350160718, 0.0011549502247048982, 0.034275316230733995, 0.0342770133560292, 0.03394698284499005, 0.03393849608437218, 0.07804781183302056, 0.07803456627137761, 0.04352287948735456, 0.043389646284134775, 0.05375889014721258, 0.05368632556567732, 0.0010378606192271878, 0.0010000296306305692, 0.0816748285349473, 0.08143939375006254, 0.05474460889212962, 0.054744760154460614, 0.07209855324679648, 0.07209343077297026, 0.07257789152043725, 0.0724518592200355, 0.0025045097132555703, 0.0024984473929310505, 0.042615029640021174, 0.04270591684504499, 0.04284434834920836, 0.042934794087483574, 0.18143569588606212, 0.18143570872689985, 0.08097681400616746, 0.14704245161762652, 0.14704086276139527, 0.08300004942242578, 0.1363623538227039, 0.1363618886330512, 0.34447026199518915, 0.34447028694119686, 0.04928471519881539, 0.04926190491563143, 0.06231534121600413, 0.061337384189164124, 0.03890278258272528, 0.04013012797775, 0.045579874658017834, 0.03962807047644194, 0.0695647599527606, 0.0814245277516823, 0.007759695996504723, 0.007770474075375455, 0.21301314101098678, 0.2130181573901364, 0.04025607857909203, 0.04683581757750038, 0.04258682613571421, 0.042726160017212036, 0.1281351148293674, 0.1278680767108324, 0.071185632052566, 0.07110953920039753, 0.10925833496313675, 0.10924231923616234, 0.16462195141541466, 0.16461684422027678, 0.28250082041984403, 0.28250076060347173, 0.03438632953436247, 0.034387552856811714, 0.041345856458333885, 0.04136510878045263, 0.04125102254137292, 0.04125646009889594, 0.17264687578313287, 0.17264633683978814, 0.15704145213223697, 0.1570419188041947, 0.03264887756613506, 0.03262735796938543, 0.03800204983320943, 0.03801855742688232, 0.032988595274522435, 0.03297834378565823, 0.0374073260598584, 0.03736860060031608, 0.19300301070036952, 0.19300322587438323, 0.0487327852760816, 0.047220636977506114, 0.0494432185213487, 0.05070668475942319, 0.034563302400523965, 0.0345327555920627, 0.03607076269413101, 0.03603917730797768, 0.135247819512621, 0.13520845884092436, 0.06014926291812639, 0.060137362555342314, 0.06336553815655308, 0.06326895976037476, 0.12294385866087221, 0.12298495109299434, 0.03658814487387292, 0.036783198917538625, 0.03754984965298529, 0.038017676235135044, 0.039617630118592206, 0.04087544368235407, 0.04037167552889265, 0.041283944287665464, 0.20651290670178346, 0.20651337439070971, 0.07146257821068058, 0.07145954488691963, 0.027693153818397435, 0.027484725103475244, 0.027198650395623282, 0.02708465323225942, 0.06508333539476874, 0.06518581952260505, 0.05301457516511843, 0.0533483882433099, 0.06134929993699789, 0.06130393393889322, 0.07725223120737472, 0.07725130423633064, 0.18468054809610468, 0.18468071889092874, 0.0606759607310674, 0.060709161623803465, 0.05443251514822209, 0.05443236282470477, 0.31834110410858796, 0.31833939815322654, 0.18195287627972637, 0.18195760021641064, 0.1062219437959262, 0.10622193726518359, 0.25731682626202024, 0.25731869161075593, 0.06077952150874083, 0.06077951968906347, 0.03871490276158396, 0.03872055645232486, 0.03868342353522869, 0.038695052658769824, 0.11478552561647967, 0.11478538147303706, 0.31896211826419285, 0.31896130921628707, 0.030302927082171874, 0.03031181085370364, 0.0501726061145954, 0.05017257413256637, 0.07416819522574736, 0.07419762332235136, 0.12765688216903243, 0.12765691706800145, 0.10869193316155334, 0.10869170779202697, 0.09517952142360142, 0.035589771136976735, 0.3479114701488357, 0.3919440373542993, 0.036406445588758024, 0.03637059584901279, 0.34200165468150345, 0.3420169014824628, 0.034497843503185285, 0.033846568335034966, 0.03384070882771888, 0.03437118111688516, 0.09034325419953415, 0.09035243808688964, 0.07363771573169908, 0.07366518426366397, 0.04578407834740306, 0.044910147540875855, 0.04655626469756424, 0.04513243222167418, 0.060563384907462665, 0.06056035111552796, 0.047646831046445626, 0.047250803377957284, 0.05497567663739189, 0.046896378356495516, 0.0830799140541089, 0.15025565300324595, 0.014198551882794508, 0.21682447917536485, 0.2163272981548321, 0.035384850903721496, 0.03550839596428248, 0.009743590377857323, 0.007146775147624987, 0.03521461030001205, 0.2550546410838104, 0.25104813578488505, 0.03725903719737316, 0.10307115167825454, 0.103070596149887, 0.046956129284766675, 0.032589707376515085, 0.08246694987429067, 0.07002758978110271, 0.03987092327436159, 0.0399660639135625, 0.30831516865201913, 0.30831516017192695, 0.06479018725382812, 0.059442191595066585, 0.06860358123424326, 0.062250909475053184, 0.0679727999402149, 0.07354380249318558, 0.06250526191416929, 0.06829064690882428, 0.12793359965660211, 0.12778405245760427, 0.1341236837533203, 0.12960547113927867, 0.05800365899075546, 0.06503174300780006, 0.06465515368178362, 0.06672653052677319, 0.02110131638454168, 0.10043689985220187, 0.10030611223756164, 0.099626606515514, 0.09946669253805816, 0.0825626573159178, 0.016611032623546462, 0.01661108354963381, 0.08213905055757778, 0.2215954972786487, 0.22159554411475524, 0.04180198951587253, 0.04180185851943342, 0.04151368291712661, 0.04151369487328301, 0.15042987180737422, 0.15042980780849424, 0.10425118334906558, 0.10425118140300782, 0.18315590108687774, 0.1831559010066064, 0.03555061906075774, 0.03555081120258341, 0.03604285485690972, 0.036043057439275605, 0.29375183862402965, 0.2937518386530029, 0.04552030737214241, 0.04644235364233906, 0.04583743252752459, 0.045703334444110344, 0.04239384890246711, 0.04252314717721073, 0.043729006726239694, 0.04355242494903899, 0.061873767286248806, 0.06187386218554119, 0.007051002146650326, 0.007050051431460996, 0.11732819875207334, 0.11732819875154932, 0.46524398731376615, 0.46524399245115, 0.13829258300914438, 0.138292583035442, 0.04019859324785102, 0.04018296755970108, 0.03985642612349338, 0.03986915849993178, 0.13419929425241578, 0.13419907787271285, 0.08167663184982274, 0.08167663576725676, 0.054293378725986385, 0.05380744251793246, 0.028422254315872142, 0.0695425445484027, 0.06793671602878426, 0.02879379813049036, 0.031014395248244644, 0.029062015139372628, 0.42326865070702535, 0.4232697688996976, 0.03657114396732053, 0.03657027671732582, 0.03629690190634971, 0.03629931061546898, 0.05637467911211724, 0.05630703299066553, 0.06994432963017883, 0.06992550255032604, 0.03134046658023857, 0.0311619148367532, 0.0313462787284112, 0.03125575411509472, 0.03860350992487227, 0.038764524143564016, 0.038209434119072294, 0.03836356542268182, 0.06329564197181015, 0.06328143031186953, 0.057730002839612826, 0.058408162280819576, 0.057438441180724276, 0.05807808264848835, 0.11299614660554869, 0.112992056746124, 0.11273924283238368, 0.1127375684009626, 0.16680868234619828, 0.1668087138805867, 0.04357879847199908, 0.04413817630701333, 0.04366372144461084, 0.04408356245485667, 0.20719750019502317, 0.20719763966673338, 0.17552402349734875, 0.17552402735273986, 0.035749137059397126, 0.03531286623462189, 0.03396458082380748, 0.03360005683906231, 0.04836941963659477, 0.04772341390851968, 0.04729975493707307, 0.04593908930109755, 0.13391747058566605, 0.12890115091450172, 0.04042008851159394, 0.04056081269569121, 0.35955918384244634, 0.35313045209516136, 0.3020003302974999, 0.28066152981715686, 0.0016771520302892942, 0.0008837116514352035, 0.22808688268704147, 0.22809098489271218, 0.1289937743650451, 0.12899387808190976, 0.07916982713144712, 0.0830695762679297, 0.04391536369751181, 0.04391174654650776, 0.04409788792712421, 0.04412814070666027, 0.281516758607085, 0.28151644608964155, 0.1535028675441238, 0.014783669433857116, 0.13968890393010214, 0.032893402276581885, 0.06099626463266374, 0.06102856727399877, 0.16405712305665388, 0.16405712537404327, 0.15178720621681974, 0.15178719632360282, 0.11391478447960114, 0.11395293622477948, 0.08789373249677716, 0.08780740420827622, 0.0877859146834897, 0.08792372917429084, 0.22623171339364323, 0.22619585935495556, 0.27378744830805946, 0.2737745509574727, 0.08261182038975022, 0.08309576117083368, 0.27697328679749844, 0.27697292262109324, 0.15363997253611963, 0.15396108808956693, 0.0007327593794504561, 0.0007699929098937138, 0.045192037672230456, 0.045237566003220486, 0.050043761225100236, 0.049999251027827096, 0.04239074912592135, 0.2668341345497265, 0.26682645331194, 0.030794334123702027, 0.03078621071355414, 0.042086924323682134, 0.04260606299651895, 0.0422701144051052, 0.2858790885471798, 0.2858790861146998, 0.03743409627227945, 0.03743100857780224, 0.03746856094028213, 0.037463940785625975, 0.03756583560918004, 0.037560579426933326, 0.03829748656338561, 0.03829466155573702, 0.0360637055419456, 0.036060159426059224, 0.1364217093262039, 0.13642007588483984, 0.1330983617717545, 0.13309440037933273, 0.10849674808100246, 0.10850345388874727, 0.10823512885058628, 0.10824324371439042, 0.06287303579384129, 0.06287375721187223, 0.8046044681510187, 0.804604681144385, 0.09702476445008756, 0.09702457612123228, 0.2641092607062676, 0.2641092755209349, 0.0032756626155697743, 0.003275657420760414, 0.1901507441600121, 0.19015072478190254, 0.21131853380181997, 0.21131853109958643, 0.1050415235423817, 0.10504523150751482, 0.0383123531653462, 0.03734208750314294, 0.08457883843271363, 0.08483103975415196, 0.04060674949067356, 0.03858426153123023, 0.03845257665727647, 0.039291096175460005, 0.04790115253808458, 0.04858487618195839, 0.04971983278378145, 0.04887364303117003, 0.04277463839597955, 0.04265928830406176, 0.04193959786433472, 0.04190274748647891, 0.028935544421787057, 0.028952014007588348, 0.02890824748750036, 0.028960791111978322, 0.047902962887772293, 0.04790048394712565, 0.04752397685669851, 0.04752868500886098, 0.03553661966967436, 0.03550377212629097, 0.06041698760231895, 0.06041809868245618, 0.0375386127922388, 0.037522934866542235, 0.07165466119563146, 0.07165451044219051, 0.046548264103002834, 0.046547201380297, 0.043101659496894484, 0.04310286564143828, 0.032676306773857466, 0.032612826756017954, 0.1295027268842377, 0.12950272721335443, 0.06262937187862035, 0.06263130793496884, 0.08684332582304233, 0.08684332751089795, 0.47217706734041753, 0.47217706761721256, 0.03657166112266108, 0.03657122365141219, 0.036307275593722155, 0.03630047464520325, 0.028344790202962072, 0.028402586124148678, 0.0802436993306268, 0.07298142197139301, 0.06286288866983492, 0.06258435962863029, 0.02438062770704214, 0.016776356137139386, 0.11187782730983442, 0.11300750120937408, 0.10940083365785114, 0.1094098489065114, 0.04977700467412316, 0.048604346863372117, 0.05228132582013123, 0.05186343779588054, 0.11269924111172491, 0.11264593380936128, 0.1478696083708606, 0.14784635702852067, 0.20980759689670458, 0.20980759692904716, 0.08560294416861308, 0.1450777978994331, 0.14507769776959956, 0.15419995563405522, 0.1542109844103881, 0.3306651179280542, 0.33066639112353924, 0.03559578165688482, 0.03558751810186844, 0.13230165215155165, 0.13231972653285384, 0.08080541488865713, 0.08074532905528332, 0.1421582964895609, 0.13955193409816868, 0.02498335975592425, 0.026779523167941632, 0.04948911754999674, 0.048549193002581204, 0.06949472800931135, 0.06932862894879466, 0.03160318645461068, 0.0316032117120746, 0.19377115771217346, 0.19377116357793422, 0.03165125852934709, 0.03164356192923687, 0.0810563704895381, 0.06731353164129093, 0.06723351225469808, 0.09536883289403662, 0.13982266065043492, 0.045581005172529054, 0.17240521534170528, 0.17240520169426565, 0.04330911746629906, 0.04331732232515506, 0.04613333999027891, 0.04614479044546582, 0.0866995974392045, 0.09007119922155339, 0.08677673964722735, 0.09041110441361322, 0.2175130986198739, 0.21755158802885677, 0.14384901325604604, 0.14394918421790315, 0.23370656807683376, 0.23370828376450525, 0.034969351022764106, 0.03495487834527089, 0.03452057149676668, 0.03440391323804315, 0.10763322067464473, 0.1075600691955505, 0.10815263385269713, 0.10805255964415351, 0.02565140099818186, 0.025596244163979962, 0.03746502527339102, 0.037459363127604894, 0.038770608261128214, 0.03871297289186226, 0.06803319386728715, 0.2586909459730875, 0.2586909479813748, 0.039321474684498446, 0.03931580218979551, 0.03945545886788328, 0.03945004304072597, 0.03230250457105905, 0.03221437105287352, 0.033725401398506064, 0.06469448641663031, 0.0646151731917739, 0.04965984995291844, 0.038106296877708834, 0.03806898449064178, 0.042221589131788195, 0.042190945857523365, 0.05016478858850859, 0.050205561840446, 0.04255401181055185, 0.04254221304249406, 0.2571890687150291, 0.25718906896986304, 0.20396938678517174, 0.20396939615720755, 0.012586345138309918, 0.012586353413538642, 0.5292582796126659, 0.5292582796126828, 0.06219058612834608, 0.06219105322204719, 0.1919271305703092, 0.1919271304012029, 0.0992514291275027, 0.09925143184117584, 0.03164065851705411, 0.031644039910069144, 0.034596720868114605, 0.03459918980389842, 0.11682158548712884, 0.11682158575629087, 0.1268046910233953, 0.12680469102340952, 0.06826275384910886, 0.06826557437960613, 0.09356787995602667, 0.0935434156341094, 0.07591103669465127, 0.07615294011412721, 0.02941976251872921, 0.029445660105613138, 0.02962481256934538, 0.029637471471455464, 0.051709633850082315, 0.05186390315437783, 0.04681560670978335, 0.046978567277957684, 0.029475044517692894, 0.029487077676166096, 0.04766181211954712, 0.04865741981787253, 0.04598921392472033, 0.0468280706037808, 0.05251237650046503, 0.05274203809968392, 0.051258925154493595, 0.051378102742833276, 0.13528106029068487, 0.13526754540611763, 0.10176066306082165, 0.1017637176251791, 0.044930377515978726, 0.0447057367807937, 0.04413134438042288, 0.043023766028187804, 0.22554871683022082, 0.22554871680626487, 0.12669479680405515, 0.12669537797127473, 0.1169106115313514, 0.11687173885777313, 0.13414954288982162, 0.1341603515727795, 0.03829475910107738, 0.038300117858692584, 0.15366618943850258, 0.15367286475085737, 0.12271211271827767, 0.1233890932196297, 0.1183646243063404, 0.11910022588067987, 0.02775634689565665, 0.027692089749346012, 0.0286770930767162, 0.028617222413817922, 0.22507352682894544, 0.2250732448307673, 0.3005304022469124, 0.3005302378257775, 0.06886429104751507, 0.06885640618838802, 0.36095771340255034, 0.36095771340255567, 0.14971145030948652, 0.016177729285722364, 0.1647254398289536, 0.09155030117920182, 0.08698494042507776, 0.1385345290335208, 0.08702978428309503, 0.1216774655289419, 0.14972459124430104, 0.1497245851021778, 0.07370453110051584, 0.07370735840495353, 0.07694831282296896, 0.0770506342661646, 0.06837786845314796, 0.0684679104913213, 0.04535108940911434, 0.04457271951034179, 0.04564400161228053, 0.05581700575689563, 0.05596892445976198, 0.05947154748143513, 0.06147704901269879, 0.04330902845732651, 0.04756210223036012, 0.04757068821056095, 0.04759623813226039, 0.047598132569759685, 0.046000757627139954, 0.045970087193850984, 0.04864390298397181, 0.04865273227410971, 0.11866940724631247, 0.11861819736496926, 0.11844606110699685, 0.11839693687603892, 0.026029326208034026, 0.02603097128047969, 0.03988991261282504, 0.03979201915214592, 0.04045196225115, 0.040401730404384883, 0.06393073905824342, 0.06456432340113905, 0.0576775690728456, 0.05684871461298269, 0.12741792673406982, 0.12741792971475685, 0.0977684868844575, 0.09790423329299425, 0.04877827902499832, 0.050842972168002154, 0.9576604128764585, 0.9576604128764288, 0.0031402958260098313, 0.002945274429775546, 0.04638616059369949, 0.04634455118621206, 0.11492751553478553, 0.11492436986945087, 0.061502215824518744, 0.0614959049858783, 0.20675785497319255, 0.20675785844952022, 0.028907319168798074, 0.02890731659235768, 0.09632327098970106, 0.06423485562744125, 0.0955779395766354, 0.0644459036616718, 0.12752883810674875, 0.1275288381067674, 0.1387628609293965, 0.13876156381950722, 0.13870767072622403, 0.13870633664185306, 0.06683183313628767, 0.06682140951521157, 0.15834382169628144, 0.15834305205393645, 0.03520433816845314, 0.034900720112004624, 0.04135197273154212, 0.04104204920128651, 0.07374097428108628, 0.07373983208186463, 0.06433121285679355, 0.0643311822408732, 0.10184098013146255, 0.10200921183938118, 0.03550602617591936, 0.03555125842093465, 0.19546153118491938, 0.1954616237521869, 0.14228595109810693, 0.142285596986519, 0.09684272742026492, 0.09684233654786661, 0.03664257267225668, 0.036642895078126125, 0.1406915762044858, 0.1406915762195151, 0.03450317025553418, 0.03431569247195254, 0.03562450212015489, 0.03544925444577118, 0.09248039520493934, 0.17520112108655622, 0.17513964916358404, 0.07862377885932814, 0.09413222073169747, 0.0774755150154337, 0.1291624078320175, 0.1291624078320166, 0.0317090574910982, 0.031711266169067276, 0.03199212271912988, 0.032030182724118395, 0.03758447629211248, 0.037565498283897325, 0.038411369375255244, 0.0383849973718996, 0.41145982066673037, 0.4114598175639448, 0.03847509228227045, 0.03847490247922248, 0.03879015142734015, 0.0387910557340256, 0.13203099302272048, 0.04053528030086395, 0.23334448397567442, 0.23334448344832914, 0.2147917028515991, 0.2147917013502063, 0.13869716035532742, 0.13862280247008507, 0.12848360351419208, 0.12849629759439285, 0.08346444203253167, 0.09424471411523275, 0.09341579050064601, 0.08932282322169945, 0.08976962594532928, 0.08797051684511187, 0.08726930313034655, 0.09172000171755756, 0.0914508087393848, 0.13738113790343465, 0.13737049017631642, 0.12873094086597292, 0.12870711193031878, 0.47859784198424027, 0.4785978419842323, 0.2239640689859277, 0.22396406899776444, 0.31417539448166454, 0.3141753944148562, 0.16871565676563538, 0.1687156562593226, 0.07006567471761196, 0.07003721851311887, 0.07654160850889438, 0.07655347955206324, 0.0755294020401107, 0.0747540772674631, 0.09020676957301732, 0.096298145780054, 0.051589669434427776, 0.05285888843077391, 0.05805720445205009, 0.06535105183774703, 0.1722434744313679, 0.17224347546266383, 0.04460898729371109, 0.0455965520772139, 0.001059971866948039, 0.00816822150900065, 0.008167637284351104, 0.044595958669286895, 0.04452262452836908, 0.04531987952220251, 0.04523457023260746, 0.11037961023532261, 0.11037964122825294, 0.0010962152604783542, 0.1224051365308253, 0.12239613132721172, 0.12217500331406317, 0.12218904942931696, 0.039460642399547385, 0.03945171220191768, 0.03867731784085349, 0.038507388015263655, 0.09155676221867459, 0.09155521911096232, 0.09158190769270902, 0.09158147232313685, 0.08440146697707644, 0.08440146367276752, 0.06764062194217724, 0.094446154778282, 0.09632254965090037, 0.06635139247188926, 0.09620887113263576, 0.09633133207320799, 0.06285491412660171, 0.06288527443858682, 0.03311547291221628, 0.03297206103459238, 0.030237711669482525, 0.030293953299089904, 0.003827907043744583, 0.003540492951173313, 0.018833477813525512, 0.01883362868309635, 0.1267227741992235, 0.1267127996269617, 0.06859033148106508, 0.06795949974559634, 0.11469153159997392, 0.11468606709051765, 0.029531270941772325, 0.02877636939575401, 0.029451130811989024, 0.028683806732520134, 0.15185483833154478, 0.1518545726620646, 0.16150698958670207, 0.16150326568237183, 0.1629023202177089, 0.16291611191953792, 0.07171958667737399, 0.0757805586441932, 0.02900494456990077, 0.03380530922389169, 0.16544647710171967, 0.16544647496415577, 0.14943063693016423, 0.14946862675985662, 0.06396022770972837, 0.06430288181664494, 0.05717084582896015, 0.08052118893599824, 0.1053601539797796, 0.10956562113408608, 0.039091769447274216, 0.047852186613796865, 0.18567855223549, 0.18745098894115642, 0.14696390069963491, 0.14696374441722235, 0.23993182872199545, 0.2398992602752527, 0.028868838143387275, 0.02885793907170125, 0.11602308011245333, 0.11602297778641013, 0.14669461264787453, 0.14668443049787128, 0.03475020082458535, 0.03637441138917952, 0.03242254287234986, 0.03346059200236396, 0.06017117684259869, 0.06008036830575126, 0.0162362348788323, 0.0162362718046416, 0.15033315759222465, 0.15037786048018553, 0.7265642744247138, 0.7265642744247289, 0.09541826280059107, 0.09543270716163299, 0.09545344481991491, 0.09543040818042181, 0.08314362324302893, 0.08503237918488793, 0.10146693997117318, 0.10146693995290912, 0.07713684265612597, 0.07691775063754258, 0.07728168476528408, 0.07697581746960669, 0.11820807540721699, 0.11820262901477967, 0.11755897915268154, 0.11755290062862658, 0.013319224526163853, 0.013319599330052445, 0.10866386592695454, 0.10866033207370707, 0.0939053480143918, 0.0939240474493918, 0.09554482842996842, 0.09555950844357657, 0.026484184932363205, 0.026583281820199183, 0.026324519744165043, 0.026426986124362242, 0.18066691770507326, 0.1806669177190363, 0.047091571656992404, 0.04722306667935816, 0.04756962046615287, 0.047904784909646225, 0.12413333817132521, 0.12413433560674203, 0.12399637436438415, 0.123996898248525, 0.0383919324110229, 0.0397986501694102, 0.03715105712295663, 0.04095168440579555, 0.007912299074882556, 0.007914615663787039, 0.11149740791222662, 0.11149620171276087, 0.06791904925432701, 0.10556749768664786, 0.07482223902856044, 0.08893262277851388, 0.08469275126994957, 0.08403611083111828, 0.041095050751453366, 0.041095462243969316, 0.03797485725146288, 0.0379750938144886, 0.0925912866313836, 0.09273536596507614, 0.09249378404527031, 0.09259959192205447, 0.08913639945680356, 0.08913639053627746, 0.1436001571377843, 0.14360078731321435, 0.1436613114741112, 0.143648336984461, 0.030777656774453876, 0.030624095749872127, 0.03179476264769421, 0.031751991258721524, 0.7501232771136195, 0.7501232771136266, 0.05287476424089019, 0.052893376522896794, 0.02919212241273978, 0.029192449698478045, 0.012113499500860714, 0.01211355622146626, 0.19063098299026793, 0.19060722105301642, 0.04132583835896798, 0.041274990525012364, 0.02743758721544931, 0.02746976971528181, 0.02750416898250485, 0.027553292730664314, 0.08204869736234555, 0.08203840691650721, 0.08620710912370755, 0.08620554763562405, 0.00750891158674194, 0.007511826430394608, 0.1147969323443, 0.11479370029563907, 0.06324887061470079, 0.06345303800988578, 0.06211330896298998, 0.06240360825365684, 0.05905866056254868, 0.05893224948272239, 0.06020864909711431, 0.060000856869287654, 0.045814483594969646, 0.045976480521113694, 0.046127819843540974, 0.046172508850847116, 0.12666354240532818, 0.12643396089188463, 0.1251070477248758, 0.1251012431450903, 0.11298153277853458, 0.1364556902876789, 0.03654800399259728, 0.03543656678007856, 0.06011335410196561, 0.08594412603115553, 0.23098671180834196, 0.2309871209426626, 0.037688614799169184, 0.03768972255362035, 0.0774365074187281, 0.07743766735789792, 0.08443197407902137, 0.08455277156617536, 0.14033852007159486, 0.14029591799984853, 0.1399042751877022, 0.13987503385846745, 0.167257001724676, 0.16722408058422122, 0.16672276625020682, 0.1667153732755465, 0.02714956086551883, 0.027167724668239523, 0.05189360335027782, 0.05189373685576626, 0.0722729890668421, 0.07227403561947099, 0.24399146649523862, 0.012908003790116362, 0.287172219710231, 0.017692837354819524, 0.1955431454943156, 0.25393800267603023, 0.41209109166445, 0.41209109183410453, 0.12769965955546336, 0.12769965989663934, 0.08513465739243697, 0.09032071164415711, 0.09032071164415756, 0.10208566066675635, 0.10198431484134772, 0.12826072429652324, 0.12826079773395804, 0.12763220247639895, 0.12763220365130845, 0.040110553842060304, 0.0401083196766876, 0.08148026093001148, 0.08148039935016915, 0.07587148580137956, 0.07579205970316294, 0.09527401105318971, 0.09527401880310042, 0.09130825421740574, 0.09136999230496456, 0.09355051808589543, 0.09369251217667574, 0.047702138213947975, 0.047702078759918054, 0.07023316086836284, 0.07023309233416442, 0.08978805171189519, 0.0897880517118943, 0.04282992206188996, 0.042829398812212705, 0.046859326422863945, 0.04685950546018136, 0.028867032148936156, 0.028867010754668687, 0.19353039184686072, 0.19353044798453145, 0.028009438401448872, 0.02805149478595581, 0.027766199995890473, 0.027770214552877204, 0.03127744379698638, 0.031285223870005874, 0.030950019944121165, 0.03095000627866018, 0.03105444406171387, 0.031064141782897514, 0.032220653607856864, 0.032220558331977456, 0.088353054003947, 0.0883532427058975, 0.12341586081048073, 0.12340977233281691, 0.1230282439838597, 0.12302223737313844, 0.08482333727861935, 0.08469485769652407, 0.08678456389073208, 0.08684545126140586, 0.045787982345916634, 0.045782628853350715, 0.08871775876215504, 0.08871846058984123, 0.05830804543614636, 0.05831264183048825, 0.05840437415810852, 0.05840866655417388, 0.2947399119845331, 0.2947399119845491, 0.1310176952481008, 0.13101734934910203, 0.13101471049815183, 0.1310143545207083, 0.0858019792589868, 0.092064021816332, 0.08577537815018355, 0.08720614558213802, 0.053189363413209303, 0.05317401946018079, 0.03440983282784127, 0.03441065889328909, 0.0858936215848044, 0.08589520955729657, 0.0708250701970851, 0.07054297074234438, 0.17210728364975347, 0.17210718802788838, 0.1620820757221968, 0.1620818480799624, 0.1330748640892776, 0.13301660000010232, 0.11806069643694615, 0.11822793796931762, 0.08373589106521928, 0.08697438768158339, 0.135969095264181, 0.13596910050330036, 0.155701927052311, 0.155701926977851, 0.08505287214155599, 0.08510997291088662, 0.12040062195534418, 0.11992790702329026, 0.11030645311868381, 0.11211009970376984, 0.1362413995146925, 0.13521000833289065, 0.10397576653908214, 0.10383784585052935, 0.05806068421023991, 0.05489836343169163, 0.054677090318402066, 0.06099784210948622, 0.14810750270178852, 0.1481716573153351, 0.14777339939998746, 0.14778911265507522, 0.293788442421423, 0.16602585471602035, 0.25308957032066925, 0.2905611269930528, 0.16461487674153397, 0.2584871095330945, 0.1439128908736338, 0.14409633243707531, 0.04709693514918578, 0.047105377493635414, 0.0753245579880657, 0.07532883494235032, 0.5465504814277207, 0.5465504814277296, 0.29076241202907416, 0.2907624200917689, 0.09638547295469513, 0.09638547207663817, 0.032121570866913696, 0.03222892713354719, 0.03250770750864573, 0.03233090303118202, 0.1389504933210045, 0.13895049741447602, 0.07793077057367159, 0.0779564474063249, 0.062102150117255395, 0.06211812226406266, 0.052976877173679715, 0.05297792333852558, 0.07161268304896562, 0.07160877411214106, 0.08217275645610922, 0.0821714271096422, 0.06963270881766659, 0.06964882947316997, 0.025440677244452092, 0.025441297887180525, 0.02933072227811251, 0.029352602397322403, 0.029409510598021216, 0.029432057642796106, 0.14143900618924582, 0.1414389888632557, 0.03859026694188594, 0.038605477664537036, 0.07186680849714244, 0.07184560230363546, 0.03809088010049522, 0.03806562112021039, 0.08112098784144206, 0.08110134590130524, 0.08870523992566448, 0.0876493031664507, 0.08759575721473856, 0.08723002972175387, 0.16853510215211553, 0.16853510198304367, 0.0011765546335597396, 0.065000671299651, 0.06500371815379428, 0.0651233582986755, 0.06512641999247094, 0.049434136318107225, 0.04943622851847196, 0.08283437278083516, 0.08283303494175343, 0.08327624985630289, 0.08569992092077161, 0.08333426938876709, 0.08587206398146707, 0.1289435704823787, 0.12894347155941555, 0.12919575183275755, 0.12919565435254832, 0.08557360869749342, 0.1149720035588353, 0.11497207889186312, 0.0026988798399496527, 0.002698745734701413, 0.14137084187118298, 0.1413707544367655, 0.026919515953841344, 0.027063034442730838, 0.026824202222509475, 0.026975814504227147, 0.04442233970046128, 0.04442600827251808, 0.07932181486864665, 0.07931860068227725, 0.08646397391497063, 0.08683855191660106, 0.12876488905787764, 0.12876518342668408, 0.12900619300808325, 0.12900617342327414, 0.0855918148762389, 0.08579825601709912, 0.05742197749196842, 0.0574219784395722, 0.14229931313717414, 0.1423015095584248, 0.14224742223776166, 0.14225106347952265, 0.05487914544641259, 0.054879814306783015, 0.056565873243651144, 0.056566383555022304, 0.027153606197304683, 0.02725335862781434, 0.026873700031215884, 0.026870446040450878, 0.058405147506879196, 0.058401492328018056, 0.058769567461438355, 0.05877094811793104, 0.08414286721657249, 0.0852925985945805, 0.08524915452172666, 0.08396749791030156, 0.11649325963344503, 0.11635943355957445, 0.11308264832433756, 0.11299423681324505, 0.106233110440516, 0.10615160206498372, 0.10531580683641907, 0.10525774751496896, 0.04389549054509745, 0.04389403138466608, 0.0777297182828317, 0.07773122508667729, 0.09641146214951268, 0.09641146291729852, 0.02603973156496109, 0.02603960596999555, 0.05350998853813691, 0.05559997008074611, 0.02554902533591847, 0.02781733783567362, 0.10003857480117184, 0.10003863946488534, 0.10988416746030616, 0.1099102139468966, 0.006852459966418145, 0.006852475994668428, 0.1559254418188376, 0.15592549953755364, 0.056464544496759306, 0.05651323020491039, 0.05799418702640069, 0.058043042069434, 0.06137024141308234, 0.061373573430068884, 0.0767278112075791, 0.07672206026362516, 0.12624375108758312, 0.12624547210482095, 0.12875146453817377, 0.12875384056882133, 0.13258753210946805, 0.1325867664632554, 0.13272191973047942, 0.13272208164507537, 0.08496834174073253, 0.08872206646734915, 0.11223241666393002, 0.11241323563544636, 0.06669149083815151, 0.06668480481731898, 0.06987825436169381, 0.06987138823553785, 0.07914347425101464, 0.07914347425101953, 0.09585913597560314, 0.09438673765768968, 0.09444709195409295, 0.0943127681330207, 0.12552571906721186, 0.12297795891362032, 0.11978472713424404, 0.12557805885927822, 0.08729363106386989, 0.12686266763071954, 0.09643343456674325, 0.12677859618063403, 0.0948408788923838, 0.10020038650200402, 0.08924427122414723, 0.08924132632231774, 0.13809129162194345, 0.13817098115718096, 0.1383070532080466, 0.1384131244189155, 0.05778207663119872, 0.05778214433523443, 0.210629149738094, 0.21091872997687355, 0.20219464955270405, 0.20231222300749918, 0.22208920855478143, 0.2220322143307376, 0.21552610972698544, 0.2154959955428649, 0.4809334013214279, 0.4809334013213862, 0.12719282090764583, 0.12719282090764183, 0.4865005396322548, 0.48650053963226014, 0.05330780524861378, 0.05331829906696384, 0.07840027764055812, 0.07841363592826345, 0.13038554926026302, 0.1303854152181838, 0.13016608936095642, 0.1301659368171184, 0.05628459971790356, 0.05628546165941506, 0.2668689563803943, 0.27023093303075973, 0.2670413651065191, 0.2703661164734603, 0.048273232908240905, 0.04825226048970959, 0.05720554544867651, 0.057186517764808605, 0.028652327236932562, 0.028646314008952345, 0.11063580210130874, 0.11063580204861134, 0.03005188626993538, 0.030053521719874632, 0.06433072332619838, 0.06426965534297924, 0.06499522871056962, 0.06493066777109768, 0.18927393054435515, 0.1891589228430881, 0.0038538342121917646, 0.00447413956777043, 0.012076781162907668, 0.012076789194974902, 0.1756326964910726, 0.1756327029939282, 0.20402253565046546, 0.204022534807495, 0.0033668057909821414, 0.0033654506952083274, 0.10148800277011072, 0.10148495847995653, 0.08805582637930653, 0.14956570068775654, 0.14957214027997923, 0.14957733129570372, 0.14964363658733004, 0.12951143969557166, 0.12950463116789557, 0.13037159358096884, 0.13036568008973481, 0.058154845948294565, 0.05815479457612671, 0.1295647762630645, 0.1295053962959014, 0.12959793374134798, 0.12955799180108696, 0.030288620603689642, 0.029707606735303926, 0.08439937321324065, 0.09166054746448093, 0.011500771975987423, 0.013298367229238606, 0.1642985086382407, 0.16393233040759148, 0.04916207423080019, 0.049269369168987234, 0.04915198906350526, 0.04926533823615707, 0.09546994730651681, 0.1001549951480114, 0.09501554160780046, 0.09853381490942192, 0.05421354280946411, 0.05421145827165874, 0.056674236480089735, 0.056672137537705725, 0.05800101790821843, 0.058001070438885804, 0.024436273709484202, 0.02528623157822818, 0.02697025951199128, 0.02810593606017353, 0.0023864256608030487, 0.0026088800954893188, 0.12354564320182204, 0.12349743397675061, 0.09311963132080057, 0.0931210539042325, 0.08656470363229518, 0.05562663452880512, 0.05558925853185115, 0.05662445869238064, 0.056589541258035836, 0.0580991255421226, 0.05809899653995565, 0.0595898454597088, 0.059591877037371344, 0.028931334306925627, 0.028943966311428815, 0.03080494427184044, 0.030808643630996668, 0.15802604227930273, 0.158026042203943, 0.057836892093877434, 0.057836902037607274, 0.005330247123542353, 0.005816711444365019, 0.1426859100352974, 0.14297607384001365, 0.14214997894517012, 0.14134766166340396, 0.03683195271185569, 0.03603269191475067, 0.1317061146536811, 0.13167825032090752, 0.18784000829534975, 0.1878311709731515, 0.12051076630566238, 0.12051164275479476, 0.11892002082653041, 0.11892020609509624, 0.16090961723724773, 0.16090961897702227, 0.15143931524983856, 0.1514393089416881, 0.12341443795178608, 0.12343908162867279, 0.12360596627195553, 0.12357134320396357, 0.05938211279817285, 0.05938237351843423, 0.07361626375831709, 0.07359701861970103, 0.07341176107759084, 0.07339381883518947, 0.15044690379632453, 0.15047035957172605, 0.15044473907853506, 0.15046697295933642, 0.13451448727842585, 0.13449143268302644, 0.13517470117667885, 0.13497976442808945, 0.09879212459141984, 0.09860614974655624, 0.09887581549818636, 0.09875083314571631, 0.05954724908059239, 0.05954693881782758, 0.15844025785419813, 0.15844025784780458, 0.10328524685786847, 0.10328526620416995, 0.05357765843629214, 0.05357887743001344, 0.05370176484778755, 0.05370298491741088, 0.1026891536460508, 0.10138808532812282, 0.10273055918056495, 0.10147396903749772, 0.09601067794239238, 0.09460693124460784, 0.09613483817945334, 0.09476179016384201, 0.05785533541034127, 0.057855040063077734, 0.060170363123279724, 0.06017000603440259, 0.06090225353542822, 0.06090199392872453, 0.02824008563703939, 0.02824209280606027, 0.09474792290075462, 0.09474792395054843, 0.2591706977388988, 0.25917069394702885, 0.10025552469574706, 0.10024618733990431, 0.06887137041684976, 0.06887137041683733, 0.05956600640172871, 0.0595639140547779, 0.12492869182360389, 0.12508697575641836, 0.1269171107418967, 0.12670356229466373, 0.16462043925777403, 0.16462041678112738, 0.1625681805488013, 0.16256812979532342, 0.06007060247612017, 0.06007019330347507, 0.025013080070184115, 0.037535943405207495, 0.03755198170204821, 0.05612107483730999, 0.05613813934063583, 0.0920254219111416, 0.09305653571284056, 0.09163835031366219, 0.09332980531603274, 0.024801644111534727, 0.13989336626441284, 0.1398933978473773, 0.0026715811396194056, 0.0026716563174962182, 0.13281286690905514, 0.1328130841699222, 0.13268711244061837, 0.13268656454110062, 0.14938531200713445, 0.14940253040080176, 0.14937899331134563, 0.14939612932085522, 0.16173203109777012, 0.14114341804608377, 0.14114320369203925, 0.0691196190139971, 0.06647672513786995, 0.0691323363640226, 0.06648943036431931, 0.09908189793774502, 0.10076107585821781, 0.09992415073065741, 0.10091574364594535, 0.0468976679025388, 0.047218462246964465, 0.06596351014274693, 0.06606206528132708, 0.05614781788342382, 0.0561467975714951, 0.05637858469474377, 0.05663384205051214, 0.056404426032101496, 0.056639371786635584, 0.06533581155388024, 0.06533611316445276, 0.15010858510575026, 0.15010860506360832, 0.07309584844484984, 0.0730958482924069, 0.1374567783343723, 0.13751119676692536, 0.1378354918312794, 0.13789214656556803, 0.06052589603081593, 0.060526723167042995, 0.05251456632073168, 0.05251026299401971, 0.05920251666761178, 0.05920225229889731, 0.25633625521233494, 0.25633625521232695, 0.08238276364046859, 0.046769179712889075, 0.14601653698848494, 0.14923327300241773, 0.1223383632248014, 0.1252214802018592, 0.04669302462824794, 0.04679822094391165, 0.14534625510542876, 0.14534396520553594, 0.1453176941651937, 0.14531730290462175, 0.06110333337653184, 0.061105565913529336, 0.05459699697132425, 0.05462441334595258, 0.05393968191260212, 0.05396675289502495, 0.33476834344902384, 0.1639186206780554, 0.3167270122394281, 0.09276125198819618, 0.12715244894017674, 0.09277893561895434, 0.13840389276607534, 0.2848816782948713, 0.1440351758793028, 0.10164504810203612, 0.28861107755116255, 0.1262428841374592, 0.13814385380635308, 0.13814526448266795, 0.13573196409047883, 0.13576203502574558, 0.0650090911338399, 0.06501125110573769, 0.06265264138648252, 0.06265890069319524, 0.06280315421511262, 0.06280926061558456, 0.1043689153829197, 0.10439605824333809, 0.1179183185914281, 0.1210272627318385, 0.11792640444617764, 0.12103480580681847, 0.11108805973157021, 0.11551220223983694, 0.13515034639394496, 0.14054164806931935, 0.3258170865003187, 0.3258170869854391, 0.12710440595436578, 0.12710440656687672, 0.06662678665191246, 0.0666881275624236, 0.05999799966941799, 0.05999685020176804, 0.07510957466720691, 0.07513977378219705, 0.06023873198575069, 0.060239904373659225, 0.021521251775062256, 0.021521251674413877, 0.15717582151689813, 0.157175821504266, 0.15709361983923165, 0.15709307737066647, 0.15726031130260854, 0.15725971337997935, 0.0650095127108754, 0.06501196335362591, 0.09927681875425343, 0.09927681799896959, 0.024841981517512712, 0.02494908709552235, 0.05613572821554014, 0.056137230879540034, 0.055803467097331305, 0.05580485833285165, 0.06343482909357245, 0.06343338771235985, 0.13744649871363013, 0.1374451325057282, 0.13725314077543116, 0.13725167634553248, 0.08511369763949705, 0.08496294943942084, 0.05509130037672039, 0.055123037614764225, 0.05515138578358725, 0.055119911278740386, 0.10867060195316203, 0.10853631086360194, 0.1263298545915026, 0.12632993080746768, 0.12597806288701285, 0.12597809545004335, 0.07889202313248515, 0.07889234164874263, 0.0005968644013436553, 0.0005968672595632052, 0.11981549350900822, 0.11981598167765217, 0.1320015936343908, 0.1320046344994501, 0.13198786143766084, 0.13199056384063956, 0.2230792020503708, 0.22307920296276473, 0.031096381052785116, 0.031096380104967958, 0.16552505446759724, 0.1655250559164141, 0.14531606034975164, 0.14531832552106794, 0.14580560893375538, 0.1458079687919156, 0.00040033717717002926, 0.0003877928171138745, 0.09293673361617827, 0.09292349392641264, 0.13958945754517327, 0.13958945754515106, 0.0837197273317718, 0.083719726656172, 0.06313765615642097, 0.06313765640136504, 0.05377769778336461, 0.0537758499674168, 0.14058700871822838, 0.1405801110112539, 0.13945338617394798, 0.13944128324152327, 0.07141334840979274, 0.07142625036740569, 0.08447578153912083, 0.08444479769788327, 0.08526976823807253, 0.0852894817552361, 0.10824432534265771, 0.10825327768414672, 0.10489315392686827, 0.10490231087375701, 0.04572319221100085, 0.04707069108440831, 0.04581393242794074, 0.047161950144647635, 0.1397885027932917, 0.13978457319906878, 0.13969820061468496, 0.1396896665048133, 0.14966683719003093, 0.14966683719002472, 0.17968129021973844, 0.17968130002716043, 0.1870850224352898, 0.18708503134689813, 0.06002411801786445, 0.06002411321570578, 0.19008318728204587, 0.1900831873676876, 0.04799649288586472, 0.04810305548007521, 0.048139939445750235, 0.04824676838814401, 0.06563841655537805, 0.06561447043523039, 0.06415975307184674, 0.06413426281260248, 0.11311082182954779, 0.11310167072907085, 0.11422616124443197, 0.11420864404676445, 0.05240922566302597, 0.0543790237059687, 0.05242777045020608, 0.05439664204108441, 0.08847435548124793, 0.0884743560453296, 0.0911361831249824, 0.13980986194257916, 0.1411663858442438, 0.1398138654794856, 0.13981233910756963, 0.40222877208123564, 0.08192460556732906, 0.07626196048144962, 0.048571255608657854, 0.04857424059624978, 0.2614720664472907, 0.26147206636304077, 0.113511495748017, 0.11351149584298281, 0.045238588150051995, 0.13959973472952747, 0.13952190332760228, 0.13958104544528638, 0.139503174165295, 0.06633749713837034, 0.06633749712259185, 0.12792022770192224, 0.12812165547555798, 0.12659844266026, 0.12693822127744392, 0.09861015675546514, 0.09861015668080797, 0.056846063641487365, 0.05889800891863439, 0.056846284187604734, 0.05889822192035554, 0.2456367668683086, 0.24563676676309143, 0.02166398592843133, 0.021663988941220014, 0.1366744870874288, 0.1366744589384774, 0.1310026474772461, 0.1307661505804827, 0.13138344116537182, 0.13148474067141258, 0.1413297110672449, 0.14132852571983534, 0.14133372413586542, 0.14132882392776303, 0.15960584467816918, 0.1596060403091668, 0.15849641523804037, 0.1584959059433837, 0.06936469953229267, 0.0693407444153973, 0.02500998013865985, 0.026832144050159323, 0.047101473865450494, 0.04708960595013245, 0.10538340202881835, 0.10539342727907042, 0.04715086917369771, 0.04716293030611718, 0.11860035682565773, 0.1187477516842046, 0.11780145367863248, 0.1179558575218862, 0.12746389042194983, 0.12746389506371436, 0.06507886031011934, 0.06718386584380287, 0.06507875905229676, 0.06718373594390181, 0.09240563021921755, 0.09240563023469361, 0.14284798429566692, 0.14284799980819884, 0.14119927690066802, 0.14119158305412505, 0.14122155363807032, 0.14119632599759946, 0.039345030038846374, 0.04835068740742654, 0.32342075277021465, 0.32342075312679874, 0.14611877922533933, 0.14611877943879392, 0.04252818786450274, 0.051596212935682506, 0.051724668986295796, 0.09285362831013444, 0.09086768951820101, 0.0928561279652409, 0.09087010081669344, 0.11011128580650587, 0.11011128765827038, 0.2860293624291197, 0.28445962414223835, 0.2860729479717019, 0.2844614075233931, 0.2932774439100516, 0.29238820896315776, 0.29338102690366163, 0.2923929031734591, 0.06306476711695508, 0.06306476685392681, 0.1492049459869964, 0.14912450416383827, 0.149297267633834, 0.14912702073653072, 0.019633764344657578, 0.12740713225690947, 0.12740765252959307, 0.021509724332132496, 0.021509724441724387, 0.1475522207604234, 0.14755222083657937, 0.134863881320618, 0.16395467895311322, 0.07057255155604625, 0.07057296729638551, 0.15075041165276293, 0.1507504116560492, 0.1623367956433306, 0.21980725571963378, 0.21396468551014092, 0.21396468555345605, 0.04513550280505818, 0.1351131053262744, 0.159641636389531, 0.15964163638952744, 0.15718858614522357, 0.1571885864237168, 0.04624282295513771, 0.04513060998015961, 0.046243075427181424, 0.04513221056394423, 0.06590510696112496, 0.06574761503599957, 0.12464670761721486, 0.1248211998681441, 0.12542089144216106, 0.13343994880674082, 0.16786980790321326, 0.16786989467354463, 0.1718612468485352, 0.17186417037075596, 0.048084888742782717, 0.0480848888276908, 0.17129009709230392, 0.17129009666366013, 0.09721706373116668, 0.09723930638906952, 0.07776292941365259, 0.07776292944671015, 0.0012375364130403632, 0.0871672088421297, 0.2531210805389028, 0.25312108053890015, 0.250533247322128, 0.2505332472607442, 0.11749644793018676, 0.11758908688647884, 0.05766165594242745, 0.05766293211789808, 0.06749348846922643, 0.06757711130991795, 0.12908601316421686, 0.1290861095734206, 0.04415960080919801, 0.04417399714057835, 0.0874435180786044, 0.07617138925920841, 0.08319532457954004, 0.40447108233518847, 0.30802703807044907, 0.3080270383525221, 0.14617892896609064, 0.14617892904295005, 0.06976872786408217, 0.06976873484771273, 0.10543708109853789, 0.1054370808804066, 0.019713191227721083, 0.11718120811406729, 0.11718102100042627, 0.08290904480679467, 0.14659144741648866, 0.1465914474229706, 0.10144266943576641, 0.1108736700348778, 0.02015232993635241, 0.15463307635154777, 0.15463307636044732, 0.06123159861368377, 0.07167394139433769, 0.04997953443119263, 0.05003465729854373, 0.043006914631966264, 0.06540289672240984, 0.06541086539382901, 0.07432449290803333, 0.07432449320172374, 0.16430180333073174, 0.24614448219571372, 0.24614448206191497, 0.11005982772951306, 0.1100353827799121, 0.06692706250420954, 0.06692710684621517, 0.041811774518208056, 0.20128999424404248, 0.061814346905823214, 0.06183551188220138, 0.10472960680442567, 0.1045477213421484, 0.06321915870029393, 0.06322649664267033, 0.06549319837278933, 0.07762158995517998, 0.16667518226856748, 0.05977233210449562, 0.06111235936283421, 0.036462925116095946, 0.18554924825066443, 0.0725931572002505], "D8 Expectation": [1.2851400491553748e-10, 7.824975358316345e-11, 8.754044384998592e-11, 6.324756042842431e-09, 7.122342932214926e-11, 3.923101969607979e-09, 2.7616473217692247e-09, 3.207754091899871e-09, 4.537600945730613e-09, 1.652207101303008e-09, 3.725438053049082e-08, 8.935167224920911e-09, 1.8165802336958431e-09, 1.1634914577235616e-08, 2.8071411770929683e-08, 1.615869636180148e-08, 2.00586594216494e-08, 2.2079360463000353e-09, 4.011692023634746e-08, 7.123078437495796e-08, 2.6273874914224164e-08, 4.625593421858625e-09, 3.144554071187281e-08, 6.149091224401875e-08, 2.548602732689226e-08, 9.409436285151809e-08, 4.82279117268295e-09, 6.090109820851147e-09, 5.483820696560422e-08, 4.519134406313722e-08, 9.863469384963226e-08, 1.3301966433958803e-08, 2.754465650650158e-08, 1.1135849363767831e-08, 7.87534074154623e-08, 5.566502824487281e-07, 1.4091172152475197e-08, 1.1144808735923507e-07, 2.1297257162576177e-08, 4.0880604033299135e-08, 7.135369167263644e-08, 3.4814728078117146e-07, 4.2377824961221427e-08, 1.4766005080269597e-07, 1.387679400536223e-07, 3.582244599447172e-08, 3.209326939110241e-08, 1.427699201919708e-07, 3.89821937256302e-08, 5.178528522410333e-07, 1.836499630604381e-07, 3.611352467867341e-07, 2.0590563684153334e-07, 2.9527020651784696e-08, 1.3219648614165053e-07, 4.7103551039945705e-08, 1.528689221021972e-07, 1.7031809380591823e-07, 4.201506091984596e-07, 2.2913880054817774e-07, 1.688843973679669e-07, 1.3371906917211455e-07, 1.5276413514228858e-07, 3.660115741460988e-07, 3.26359080365436e-07, 4.385397017509798e-08, 4.868680140977678e-07, 1.8400740094112752e-07, 1.9722320007864397e-07, 6.429845457941784e-07, 6.740876963214392e-08, 5.088339081062952e-07, 8.618083510968488e-08, 3.449417241877871e-07, 1.0373848213391832e-06, 2.6566418583133584e-07, 6.775811248715356e-08, 6.689955580093813e-08, 3.607396658562007e-07, 3.8461560224867175e-06, 9.767543174756629e-07, 1.8723715246678115e-06, 1.3185344730831403e-07, 2.2644381895915286e-06, 1.877338617743367e-07, 1.9925854370424882e-06, 1.9653094115066532e-07, 5.759920547221879e-07, 2.743775377346029e-07, 4.4596238234127647e-07, 8.808706594593054e-07, 5.169184504388213e-07, 3.461348792141734e-07, 4.928248648076867e-07, 1.909900973901395e-07, 2.728083668910893e-07, 1.0681651722949429e-07, 4.252482848529535e-07, 4.259480353545636e-07, 4.7543394938084406e-07, 3.0733264886257416e-07, 3.620367467502243e-07, 7.337778997103585e-07, 6.807456774914623e-07, 6.52400580827067e-06, 6.98670506267998e-07, 8.474535009659212e-07, 9.209592598633682e-06, 1.1932703822321662e-06, 1.1064347367868713e-06, 3.091086022318517e-06, 8.033264256408742e-07, 1.6865401827790485e-06, 3.3347645098196194e-07, 3.923627287505173e-07, 2.0603022638992532e-06, 6.301415677603852e-07, 1.997621168983325e-06, 7.0267064431129e-07, 6.907483655119529e-07, 9.300052225520876e-07, 2.82627365012032e-06, 3.807378043470002e-07, 1.1695126161845676e-06, 3.5738056761678424e-06, 1.1473943561540305e-06, 1.0813655398110063e-06, 3.3996282086381155e-07, 6.160271291000901e-07, 1.3661594304651318e-06, 1.3353944324428526e-06, 3.4684730954291414e-06, 6.880530138664062e-07, 1.926067671564329e-06, 1.405854011942319e-06, 8.773786243179942e-07, 2.1363189841670052e-07, 1.7468303511833024e-06, 6.211513041699777e-07, 3.7626169940944643e-06, 9.394176553437119e-07, 7.766220367410984e-07, 1.8532258700194842e-06, 1.983734189300147e-06, 6.360212094159152e-07, 2.4520966759324284e-06, 1.7199102040830636e-06, 7.544032713014596e-07, 8.970607740467324e-07, 1.102505626154114e-06, 2.4878089404480215e-06, 3.1180350631292876e-06, 6.314770372804452e-07, 5.299455605351893e-07, 1.7682349025388426e-06, 7.292126151762095e-07, 2.5969053354451315e-06, 2.4323259368775563e-06, 5.593033938499046e-07, 2.964591795191473e-07, 9.728677709841022e-07, 4.402353422135707e-06, 2.599447111674557e-06, 1.3306860275000237e-06, 4.357096047883122e-06, 6.639657502523967e-06, 2.1605832826901314e-06, 2.263997121186566e-06, 3.564065731097468e-06, 1.2885863063880052e-06, 1.8459435087609073e-06, 1.274303708303688e-06, 3.596780402027773e-07, 2.2010992455771806e-06, 1.1209612202765388e-06, 3.4040242076498693e-06, 1.2911713860387773e-05, 4.797502172822826e-06, 2.1508055194450726e-06, 6.176463345980006e-06, 4.431359226014536e-06, 1.177630326141645e-06, 1.2811059940949723e-06, 1.8986747739001392e-06, 4.833254324318096e-06, 3.1766826557778438e-06, 2.4732975948686836e-06, 3.5972361127788004e-06, 2.100619672752171e-06, 3.1793855790100296e-06, 2.1499044452831333e-06, 1.9270163776411357e-06, 8.57351418629185e-07, 4.236516241867904e-06, 4.3283583143780225e-06, 7.602874344003807e-06, 3.5332546345198746e-06, 2.5008591564501422e-06, 2.281950516871283e-06, 6.124648424146602e-06, 1.4421893510231002e-06, 3.5026922265744047e-06, 6.2881351133933754e-06, 7.540970415785925e-06, 6.4970600472980044e-06, 8.114774050938542e-06, 1.2161057477162524e-06, 8.264630899559685e-06, 1.8906100879046448e-05, 2.0422610922088778e-05, 4.989001004456675e-06, 0.00022935703870362623, 0.0002348857055784833, 8.85133855728933e-06, 5.183441592874653e-06, 5.415760704101528e-06, 2.0024086277307626e-06, 2.7188690741255876e-06, 4.72625438767955e-06, 7.478173128795821e-06, 1.991642387104267e-06, 5.504093842188809e-06, 4.777458256096184e-06, 5.827423795939107e-06, 2.2626743592816175e-06, 2.1204100549381075e-06, 3.543317672679121e-06, 4.887318599399059e-06, 2.7275753356378056e-06, 4.501688963487255e-06, 3.5846605478675946e-06, 6.7972349415386845e-06, 2.632717640757862e-06, 1.6686811488652654e-06, 4.169944724771154e-06, 4.658743923262265e-06, 7.677835541198873e-06, 5.9287317589777055e-06, 1.9645326451835077e-06, 4.943404420357008e-06, 6.229223260458035e-06, 4.066797470272511e-06, 7.932950619511151e-06, 5.165809207337336e-07, 1.0604881422851555e-05, 3.5645568154971536e-06, 2.9363790128299225e-06, 1.0622998180951626e-06, 3.5318086128415883e-06, 4.785549075238682e-06, 4.096176002448887e-06, 2.4231326466137742e-06, 1.7976331474035411e-06, 2.5772916495434186e-06, 2.7693060306330055e-06, 1.3748143205014458e-06, 4.233683755061926e-06, 1.284803876242098e-05, 8.210509200909557e-06, 3.3241467684524993e-06, 7.838781132885986e-06, 1.6678449958579205e-06, 4.857453059118313e-06, 5.264540529268204e-06, 2.303473386048472e-06, 2.599714874541789e-06, 1.7030423280693005e-05, 1.1279282243987322e-05, 1.715319358469253e-05, 1.157492132546764e-05, 1.3035645543068082e-05, 9.4078039524793e-06, 5.114398515944446e-06, 1.0002994372300744e-05, 7.263416415328605e-06, 2.574870367652391e-06, 7.935384167815594e-06, 8.861655743516252e-06, 6.938515048057368e-06, 1.974772754671937e-05, 3.221049621071805e-05, 6.753487267824359e-05, 2.3805407873312266e-05, 2.5852566728729608e-05, 0.00019681967648886342, 0.0001691819143740757, 1.2856946630089329e-05, 8.304307602607484e-06, 7.092770492194333e-06, 9.26367425882586e-06, 1.878434793453798e-05, 8.163506012908339e-06, 1.5172060089685665e-05, 1.3415513094117191e-05, 9.542198581567449e-06, 5.039282860465372e-06, 7.508648326304558e-06, 4.268310488415152e-06, 3.750059934031266e-05, 2.900721116072797e-05, 1.0058479105301914e-05, 1.1098534744427779e-05, 1.1591850673569466e-05, 2.521969642371373e-05, 3.5390556318339435e-06, 5.706774075578908e-06, 4.017964863772952e-06, 2.3613776076983947e-05, 2.0852563190762373e-05, 7.873498672207542e-05, 5.287010011394507e-05, 0.0001468357774958844, 0.00010734050352073765, 0.00011792182755927432, 0.00016715811842457902, 6.370062547634327e-06, 0.00012718880746637746, 0.0001031629128744332, 6.3538543286985716e-06, 7.753522855603043e-06, 6.147584851241265e-05, 4.811714982229936e-05, 6.50622342320298e-06, 7.953405684990599e-06, 7.767242985268254e-06, 9.759555630994022e-06, 5.382336671066298e-06, 9.905231239075377e-06, 1.2116737659024195e-05, 1.5588832114449492e-05, 1.018570406644376e-05, 4.086000200334108e-06, 9.39309539346337e-06, 1.4794443686273612e-05, 1.0652533328523933e-05, 3.4246568449671415e-06, 2.903641452706786e-06, 1.6895775775254285e-06, 5.772105347086454e-06, 3.430388205225086e-06, 6.823761115735144e-06, 2.0572641556995208e-06, 2.04625761422223e-06, 1.7185902717265687e-05, 1.6836356541551548e-05, 6.306271673785175e-06, 9.26433694162465e-06, 8.106688292061919e-06, 5.751331780272313e-06, 9.7140177879287e-06, 7.112147976536728e-06, 7.426223979646499e-06, 6.125217280003451e-06, 4.6924827121160346e-06, 6.475659913877176e-06, 1.1908132624160537e-05, 1.283993973833316e-05, 5.47329963343756e-06, 6.544663137368677e-06, 7.680114050323818e-06, 8.40767471095001e-06, 1.0645049183493589e-05, 2.4664671754173456e-05, 3.276194370749583e-05, 2.5926882509006403e-05, 1.9511278408183826e-05, 3.6044847885050116e-05, 4.3205464044005225e-05, 9.366421866230368e-06, 3.36264986685676e-05, 1.595526943753157e-05, 1.831871773769527e-05, 0.00021671914508140155, 0.00021069742209138857, 1.1749208906521165e-05, 7.002044367660421e-06, 7.0664302906353435e-06, 7.491281419601804e-06, 7.61986371892752e-06, 7.934614442392852e-06, 6.928294211456381e-06, 9.995452358694623e-06, 1.560128747140897e-05, 3.8695481798051624e-05, 2.9022938648246946e-05, 4.359256936957342e-05, 1.3793618878625445e-05, 1.0270718137707058e-05, 6.131014309265998e-05, 2.5947623901200072e-05, 3.2965223604883186e-05, 1.889387483738475e-05, 0.00017677203885643313, 0.0001355007435888148, 1.4431087458419272e-05, 3.2889345391439234e-05, 7.750356345528612e-05, 6.909239511445505e-05, 0.00012415612456002958, 0.00012674907351786343, 4.954047521167881e-06, 1.770543530781585e-05, 1.5645481781434805e-05, 1.3250926736313891e-05, 1.1396432597356446e-05, 7.549939206351384e-06, 6.790901388467942e-06, 3.0452068807337804e-05, 9.025164750379986e-05, 6.125576111551248e-05, 7.379357392948984e-06, 3.092176703526875e-05, 1.672862279545335e-05, 1.1265524558289686e-05, 5.229360978952735e-06, 2.4096412281783902e-05, 2.6087929854149925e-05, 2.9264750926890632e-05, 2.7757309731543522e-05, 1.3509038908697921e-05, 4.5751233373832394e-05, 2.0024295830383712e-05, 0.00020993008567416786, 0.00011485233500031373, 8.905712752606416e-05, 0.00024269440825617393, 1.552403434098636e-05, 1.7467895410503922e-05, 4.5394227540366424e-05, 1.0631737398232462e-05, 9.495264186571992e-06, 9.38586566713229e-06, 0.00012518899027883507, 0.00017381637741633164, 1.647202714039233e-05, 1.3852256238042847e-05, 5.242153481452462e-05, 4.870901863388051e-05, 4.7535096625305486e-05, 8.678050154138403e-05, 7.70108951489146e-05, 5.570870301150341e-05, 4.918995357229578e-05, 0.00018479872994210718, 0.00017334339285444045, 8.855089960977226e-06, 8.944875223269009e-05, 8.221112069842927e-05, 2.0119579410757405e-05, 0.00014940176757092117, 1.3134383778180293e-05, 1.3085293032934688e-05, 0.0009120916993507301, 0.0007448554500101727, 0.0020992766249922487, 2.5372922307496683e-05, 0.0025976333461226286, 0.0005136728407189782, 1.0177382710547478e-05, 1.3892597975938258e-05, 1.9029529137403663e-05, 3.653610874504619e-05, 1.7806551183783313e-05, 1.7599901453056927e-05, 1.2707456668989953e-05, 1.7528647501155282e-05, 1.226896032658732e-05, 1.1848825397833782e-05, 2.0961329236894937e-05, 2.0964831541394418e-05, 1.4398692753710609e-05, 1.7907418741651908e-05, 9.501556805267266e-06, 7.819053791499528e-06, 5.795831081981068e-06, 5.806961070251754e-06, 1.5702556285302185e-05, 2.851934955564253e-05, 3.532854263343794e-05, 3.876647339121796e-05, 2.789648703178771e-05, 2.52516384386194e-05, 2.2579555161175117e-05, 1.8698076261422852e-05, 2.014027128739114e-05, 9.986149257865886e-06, 2.9072944804457976e-05, 1.561191608553792e-05, 5.367445854007991e-05, 5.922088949074648e-05, 3.7714312154221056e-05, 3.06422016049047e-05, 2.8732064804878168e-05, 2.8907657427502387e-05, 0.0002293850946068432, 0.00022214129098860447, 1.2773152217719772e-05, 0.00011452282922468136, 0.00011959574704891478, 0.00012914484523119117, 0.00014287095401001472, 5.2335523852162386e-05, 5.772118491180576e-05, 4.724055608415633e-05, 6.65939893901212e-05, 8.192707335313516e-05, 6.998659205969282e-05, 4.171404553565645e-05, 5.0608285524952654e-05, 9.052565756806006e-06, 1.7658649265182622e-05, 1.0960608691401948e-05, 1.1624600042385675e-05, 9.443876359906773e-06, 1.5380700307890517e-05, 2.0010734764247356e-05, 0.0005351531639386158, 0.0008871897900589363, 0.002070596879343259, 0.0036589203829009345, 0.001794760119263764, 0.0036888541621320444, 5.6710415398542276e-05, 6.204893108922867e-05, 0.0004317893353773951, 0.00022986724260139625, 0.0005882377707900278, 0.0009928176675339908, 2.0880896757978144e-05, 1.526438707221851e-05, 3.819671583544542e-05, 6.191152252944862e-05, 3.064567063677659e-05, 5.8377323680828316e-05, 0.00012758413222154204, 0.00019889424925854178, 0.00010672197811015245, 3.7944878201389405e-05, 4.271577526639801e-05, 6.915661345027845e-05, 3.241906629067037e-05, 0.0001183626647543154, 0.00016552626503439717, 3.469560758683603e-05, 9.72034096344768e-05, 7.037718868238842e-05, 7.043387058562985e-05, 6.934001758026149e-05, 9.036567111651439e-05, 0.00011966055185287774, 0.00010912510524463412, 0.00012326392093748656, 5.4016644214208975e-05, 4.729938726725327e-05, 0.00018201767409887115, 0.00014481397845182448, 5.169479175359254e-05, 5.27870126974321e-05, 4.967189426303899e-05, 5.351009464423898e-05, 0.0033036891226705485, 0.0033249641780781396, 4.845514739929636e-05, 6.8084126481024826e-06, 0.00018595636508452986, 0.0001253199749667479, 0.000116024452381529, 0.0001061797539674892, 0.00021847913982117763, 0.00018632221041633154, 3.6190369587914015e-05, 4.3656944270507316e-05, 3.178477063121851e-05, 3.2019986583855437e-05, 1.740912983624104e-05, 1.843244561003356e-05, 3.072460843429605e-05, 3.92626774904884e-05, 5.464878872185166e-05, 4.425622443835064e-05, 4.2975838393509796e-05, 1.0626876509428433e-05, 6.155886636151383e-05, 8.988563769913106e-05, 2.2081752048920477e-05, 0.00018157611565992337, 6.519953433871913e-05, 6.405320249588146e-05, 6.712178543191297e-05, 0.00016791775677154816, 3.821333180753931e-05, 0.00012277740292725468, 2.510773481415093e-05, 2.544563342235949e-05, 4.192598662107869e-05, 2.7856546501818448e-05, 7.80694873435356e-05, 0.001172490993568947, 0.003291455571927846, 0.0021733752713302763, 7.594023235803319e-05, 8.608493239673065e-05, 5.236040039862298e-06, 5.769733058053183e-06, 0.00011322355547329453, 9.758949908198713e-05, 0.00011545656503081527, 0.00010026729204433774, 0.00016424272201017738, 0.00015954473117781552, 6.055746607295596e-05, 6.05480527689779e-05, 6.043272677801646e-06, 5.9759450827446644e-06, 4.3340050516520575e-05, 4.3349144149543276e-05, 3.3833273055906634e-05, 3.3828064586916384e-05, 0.0001501252581812252, 0.00014577405420968502, 1.1310106700352877e-05, 1.0798354625590297e-05, 5.6615585339487044e-05, 5.7737637860300996e-05, 0.00010455410337891945, 0.00010456168088270358, 5.121815039933835e-05, 9.01181907283125e-05, 9.999442142597897e-05, 7.643365985277327e-05, 5.662634942580517e-05, 5.843027008715132e-05, 5.76839669446641e-05, 0.00014121151287350476, 0.00019376163693646698, 0.0002180957676181213, 0.00011672916767768557, 0.00011683093942613338, 0.00011051707819152744, 5.569014498184068e-05, 0.00022625552848244142, 0.00017947049937613106, 0.00016642233867899522, 0.0028741260185356316, 0.0029035556809403305, 0.004116820101533917, 0.004190802481294253, 0.00012605679291205612, 0.00013936192857927175, 0.00018822349978017818, 0.00013635320841475315, 9.268024398623393e-05, 5.356642218998544e-05, 7.105987304727981e-05, 7.361924484316449e-05, 6.436041400489258e-05, 0.0001049535740066035, 9.339393356059331e-05, 0.00012120278163570958, 0.000110644364080083, 0.00015614871343075116, 0.00016205523061610746, 0.0003171363447029335, 0.00033819275810675404, 3.854485014873947e-05, 5.6881244423182154e-05, 5.157748110267433e-05, 4.727935472198034e-05, 4.573319235518474e-05, 5.2809678182426574e-05, 3.257552644814132e-05, 3.692951614822004e-05, 0.00011755228863740631, 0.000134941656616559, 5.481144501046424e-05, 5.496533322962818e-05, 0.0006176552475426887, 0.0009668336310714404, 0.0020715021154817342, 0.0037705070931868534, 0.0015385024218864678, 0.002662100167344348, 0.0006250355421416946, 0.00028763681472179314, 0.00017897912531403444, 0.0004390881045932888, 0.003404048041502689, 0.003172408928852846, 0.0007543870150075524, 0.001191199091191401, 0.00032048228059481667, 0.0006941146627373189, 4.812880044707571e-05, 1.4491054581265635e-05, 0.0003266081835693531, 0.0003512167557621918, 0.0002560076358775435, 0.00019298853835226243, 0.00011868948494401249, 0.00015686648800425712, 9.701034235747286e-05, 7.32544669767504e-05, 9.962416656371919e-05, 4.759334893904998e-05, 5.872349181994338e-05, 5.8951624220978725e-05, 7.187210817375807e-05, 7.167986025930941e-05, 6.22010417674304e-05, 8.207773774640592e-05, 0.00016321132266872469, 0.00013271941516943838, 0.00012259805881223933, 0.0002228156182993997, 1.6397904429625372e-05, 1.751939627427538e-05, 0.0034720367302837176, 0.0034620189095469086, 0.00012018594919942523, 0.000115261947187725, 1.4830909175575956e-05, 1.617136378809302e-05, 9.623733683821714e-06, 1.2758377211103667e-05, 0.0001326292228740615, 0.0001326109708337921, 1.1360582952077025e-05, 1.0829056114399202e-05, 4.237746799400245e-05, 4.2376659083666755e-05, 2.6119016855084482e-05, 2.7818296160163386e-05, 0.0001407476119622928, 0.0001419284997982517, 0.0002928984071378755, 0.000293021178319024, 4.782293204894164e-05, 4.555096698010398e-05, 0.000247505402239738, 0.00022829568045852906, 0.00011255214911904434, 0.00012510447840386753, 0.00017291929682688051, 0.000173499962713473, 0.0001078875471748964, 0.00010797464871126394, 0.0033857950021162274, 0.0033885329372014108, 1.0089599921540874e-05, 1.1857927004365145e-05, 6.905272978814844e-05, 0.0001211060809474443, 0.0029160746877432255, 0.0029577134768496924, 0.003011165361743885, 0.003766439306870779, 0.0009934623200391181, 0.000321162783101828, 0.0001481858521116424, 0.00014277194524894415, 0.00014563144708116806, 0.000286830025453413, 6.532490824022526e-05, 8.341807841215281e-05, 0.00016576622195441679, 0.00043526798948956605, 0.0004354205251622916, 0.0006276287551891745, 0.0006279704515553892, 0.0036611996960418925, 0.0036837487356050414, 0.00023764951360636562, 0.0001300994333444256, 0.00012730914406140632, 0.0001448530359576828, 0.0001448942107445054, 0.001906407444488462, 0.0019068495191277097, 0.0003751723972258569, 0.00047963504838494775, 0.00022109616994911392, 0.0001968260226692857, 0.00014250172786287821, 0.0018795769639406085, 0.0018818138531444236, 0.00017575325893474909, 0.00014911865273417422, 7.172826908124572e-05, 9.27720943529562e-05, 0.0026187797636871516, 0.00410172292715192, 0.0007655457249089915, 0.001458807777904561, 0.00447828608503885, 0.003854197790599057, 0.00045103989051153325, 0.00013056497574498127, 6.506220605469239e-05, 0.00026410873859514006, 0.000787834061382056, 0.0007831484307456769, 0.00011246871402265065, 8.100232579392379e-05, 8.25381203892825e-05, 0.00014984673278518987, 7.508708887062665e-05, 7.930724214844564e-05, 0.00026953303618817927, 0.00018287657457015025, 0.0001670369952040743, 0.00023529978683692736, 0.00023550059723186005, 0.00022943252318975889, 0.00021230781666048317, 0.00019953410054063915, 8.212515045867928e-05, 8.871463503169344e-05, 0.00028983755238569874, 0.0002916677802839231, 2.8217183865886225e-05, 3.1186885106640937e-05, 8.167354012504829e-05, 8.166731754063295e-05, 0.00017539413268217855, 0.0001879962910080669, 0.0001346963617305811, 0.0002254691447075825, 0.00020289790380738473, 0.00030842123396913136, 1.5479713548900256e-05, 1.554856513922745e-05, 0.00023027463821206166, 0.0002775135704493314, 0.0015981111642721832, 0.0019364426995483494, 0.0026312500089527586, 2.1930552406958184e-05, 1.469241826964648e-05, 0.0032534887833752632, 0.0001705134180519042, 0.00019497545628111137, 0.00012480359552280416, 0.0001273811644227105, 0.0009083892761542181, 0.0020045879139217377, 0.0007666414982974696, 0.0015649705732508905, 0.0033829444859544747, 0.003853202154129254, 1.8844273461491246e-05, 2.1498848576665946e-05, 6.982406639546122e-05, 6.994630422263795e-05, 0.00027779080464446036, 0.0006349524654859339, 0.00011102906804551677, 0.00011182184437270535, 0.00014939617673706473, 0.00014950500157037843, 6.142749323205425e-05, 6.139984371529504e-05, 7.348452507607143e-05, 7.476018204382578e-05, 0.00032402617629169136, 0.00032398705877148884, 0.00023914397566916892, 0.00024253877960607462, 0.00018494706674626637, 0.0001824855760244155, 0.0002548593066299283, 0.0002547234195001391, 3.797866507369241e-05, 3.7595884141278224e-05, 4.157556897320016e-05, 4.006948872901121e-05, 0.004012873866560226, 0.00403220257889662, 0.004043011867381802, 0.004021076344128987, 0.00010624400478276695, 0.00011614268682639598, 0.00014745067686655305, 0.0001275363881123207, 0.00021409044941911884, 0.00021419047929976257, 0.0001729272528353563, 0.00017299839306395454, 0.0004607648219051723, 0.00041829487967304067, 1.8768771138503256e-05, 1.8070995238823287e-05, 0.00041033634732660137, 0.00023748935309701752, 0.0004077482656897959, 0.0003997802862471414, 0.0029563281501221003, 0.003246433918622242, 0.003258312620065577, 0.0005205964316171126, 0.00028868108854306827, 0.003963225567108687, 0.002822384587071575, 0.0033792157375862335, 8.03270674303054e-05, 8.315169043226208e-05, 0.0005467572955358354, 0.0008211624670717969, 0.00030366606495572707, 0.00014199626045954822, 0.00014089369184494126, 0.0021452975207769927, 0.003385764664327981, 0.00031032733919597236, 0.0004071117227481894, 0.0003010950703371311, 0.0016003202737716793, 0.0005034594691445103, 0.0006997310313578641, 0.0003275351757741623, 0.0004279101837620269, 0.0005107375118282218, 0.0004829632605715021, 0.031739951822388084, 0.031769973490659645, 0.00017970839480930024, 0.00017243941649050604, 7.215200610123269e-06, 0.0016292616031214275, 0.0017938414874696647, 0.10905540275054428, 0.1099695721753809, 0.0001569286275887633, 0.0015303905781084827, 0.0019920753041719505, 0.0023316919324848106, 0.0004875730235277511, 0.0004942612121158552, 0.00032198453287395805, 0.00017892764325837593, 0.00017864601573105713, 0.0034039546388008025, 0.004183488361957432, 0.003143314972558553, 0.0037065915619714585, 0.0036642975621719413, 0.0031099809187700752, 0.00012567623334166177, 0.0006771185088815003, 0.00021624957313742682, 0.0003247921000074751, 0.000314120105930041, 0.0002847069881542305, 0.0003236742378620217, 0.00032389182146943943, 0.00024959246636858425, 0.0005281748484394067, 0.00043181971034698176, 0.0002677742321677217, 0.00019697421001581029, 0.001934842845176864, 0.001895108655664534, 0.00016621846597042407, 0.0003754923129971455, 0.00032302242400920547, 0.0009792229330652076, 0.0009817814884885328, 0.0009433704501163485, 0.0007428285286692867, 0.000562947662000995, 0.0001719630289021907, 0.00322903588281186, 0.0027173601797406536, 0.005588776697765604, 0.004863750729760878, 0.0018225759353950653, 0.0018252347911899302, 0.0038788378464058647, 0.003816452563231207, 0.0014100992845889147, 0.0014092546855965769, 0.0002558441722698409, 0.00027054120262371334, 0.0001932553181113716, 0.00016514750656055192, 2.2294346378001118e-05, 2.2297539423730175e-05, 0.00040211679805403935, 0.00033805105042442605, 0.00041174127115510334, 0.000411484412896908, 0.0009290994319078013, 0.0008101317125641688, 1.782836941870212e-05, 1.7853126248399305e-05, 0.0033321481515201454, 0.003142959120912681, 0.00023782225729092725, 0.00023883779364862676, 0.0025024879048789646, 0.0024560943961401626, 0.00023716240160808966, 0.00023731805292721524, 0.0016902553962735364, 0.001228205568205744, 0.00220059071154961, 0.001398495100210579, 0.002946263777720508, 0.0014447564805425304, 0.005053008511438805, 0.004788006740000662, 0.002806452348387481, 0.003670350360535761, 0.00020977371199504665, 0.0002097393700605952, 6.204891718836054e-05, 6.205180492072935e-05, 0.0002498196111910825, 0.00024995495449869437, 2.5813571069032542e-05, 2.5464642628422734e-05, 0.00016064570381178964, 0.0001619098616597903, 0.00010831188762112551, 0.00010834406526296832, 2.1637762515924923e-05, 2.1627393291364128e-05, 9.282228213619398e-05, 9.545081876257925e-05, 0.00022679021998982935, 0.00022704885306900388, 0.00033230482201938475, 0.0002990063424499269, 0.00040973235723289555, 0.00044761803284846196, 0.00016114448735901596, 0.00044770081697896846, 0.0004267021212540826, 0.0004842116457158376, 0.0004098378459841467, 9.997600203488353e-05, 0.0001314803608850746, 0.00015671452849857844, 7.511706259317776e-05, 8.499706553816948e-05, 0.0037253662607526624, 0.0033783498359354997, 0.003912421479445009, 0.003261789116548771, 0.0007317184963330466, 0.0005257088234161552, 0.00014539747475025397, 0.00014493306288829296, 0.0007814849087212785, 0.0007806713718687669, 4.434641530884298e-05, 4.445903979116383e-05, 0.0033100577297629293, 0.00037195311261738824, 0.000209192914146162, 0.0032600427200221017, 0.0007649080444428044, 0.0007636731281376498, 0.001714561463939823, 0.0017202258603886294, 0.00037412477019662977, 1.1372449083243556e-05, 1.54552523943036e-05, 0.003376952220007891, 0.0037352217086508467, 0.0008696350604874104, 4.623686505818408e-05, 5.527776668003268e-05, 0.001181477555796092, 0.0012098687645484116, 0.00024194434543195248, 3.663218263613371e-05, 0.03580221710504808, 0.03592600757181111, 0.0003983977825318332, 0.00017442557786871913, 0.007944997951409771, 0.0009720143557302623, 0.1070903378056619, 0.10001979932760285, 0.0011197195225109901, 0.0012076820375995392, 0.0007272148620357229, 0.0006402033478102428, 8.565575055077982e-05, 8.961077904626507e-05, 0.00010859484629827378, 0.00010497878779212445, 0.000881469326493308, 0.0007631034700850878, 0.00010708070895061088, 0.00010785258189060135, 0.00013854244396951834, 0.003141756615074006, 0.002697563640710227, 0.0023020732478575027, 0.003469345200587176, 0.000774911719256477, 0.0008001725375810925, 0.0012295651214587898, 0.0016510549724065588, 0.0016527421119868842, 0.0015890679306748792, 0.0018524374213560947, 0.0011269122237951108, 0.0002190172150307025, 0.0002229265059972969, 0.0009707453943592081, 0.0013375692454220757, 0.0013412836071508016, 0.0006254719813175055, 0.0003472689364299099, 0.00034830590228162456, 0.00014747152516132077, 0.00014545608626573782, 0.00010837677839644483, 0.00010653610355423318, 0.0006874551606498227, 0.0006945167951810475, 0.003737305523646999, 0.003370379337512838, 0.003509195024166775, 0.00335158625249441, 0.03206575861260038, 0.03188095813841949, 0.000546101740162036, 0.0005816797397198005, 0.00040888568510472626, 0.10833601080183969, 0.10856958022933706, 0.006771469069460777, 0.006511120409370362, 0.00017367645190553247, 0.00017426746420125204, 9.714144523359095e-05, 9.809818057245365e-05, 0.003468587545115487, 0.0034450388578458934, 0.06033369540377733, 0.0603841079560246, 0.0605991648315188, 0.06064953973832056, 0.001543734623666606, 0.0015428003606089533, 0.0009625077664933378, 0.004194544424006227, 0.004197160899717186, 0.004494316059016134, 0.004533046070095103, 0.0008404236451774452, 0.000839926461575539, 0.003655077453676586, 0.000670011719895062, 0.0006694102371966283, 0.003173582913677669, 0.001598599274367417, 0.0015974075206257152, 0.0009076021222337784, 0.000907777813011526, 0.00017307203348216992, 0.0001729720713834585, 0.005400936847270469, 0.005392429576884738, 0.005935885946616619, 0.005929743502950314, 0.0009407268805627369, 0.0009406320835369318, 0.000736437085992655, 0.0007366293107370241, 0.001961852161430217, 0.002030376201156052, 0.00312667859196983, 0.0031158380520193707, 0.0002794689975352897, 0.00018553701854513458, 0.004073458339340745, 8.541749965486985e-06, 6.717420543423085e-06, 0.003832178039300065, 7.970438472727299e-06, 7.94387186224626e-06, 0.0007047740953730289, 0.000702996092096086, 0.003625352512809329, 0.0033402601561198825, 0.0011654845728809385, 0.0011684796716611681, 0.0022196445007376764, 0.0022214650752899905, 6.870215122470598e-05, 6.90888502116338e-05, 0.0004716389026500887, 0.0004653025986896784, 0.0003893851217812746, 0.0003630570083180557, 0.0002489044526097257, 0.0002476965978077458, 0.00021424392428688653, 0.000214324916628507, 0.000708893807098181, 0.0007102232048965365, 9.868178985452979e-05, 9.861752473701092e-05, 0.001552643713351103, 0.0015541887979648548, 0.0016452896071833818, 0.001600020356355405, 0.00042872563925086787, 0.00043335647995502204, 0.0002733322668698121, 0.0002744195526731935, 0.003563322450848055, 0.003449243101988348, 0.0002177460944878519, 0.0002173592830568506, 0.0015681970702666004, 0.0016324408635485063, 0.023818329159153707, 0.0011779908611386706, 0.0011807137223644457, 0.003950537092837452, 0.040844527689436014, 0.020713613386429096, 0.00023588758293403733, 0.00023477959409455871, 0.10182534434462698, 0.10196304312058913, 0.0030338268089038084, 0.003176214569198108, 0.003822638016010091, 0.004298825174765141, 0.0001497923277717173, 0.00015119464021087016, 0.00027668883671510793, 0.0002791407496379406, 0.0007987100550585526, 0.0007995441801913466, 8.077031793730414e-05, 7.031687392304185e-05, 9.008401721561342e-05, 9.144380767312841e-05, 0.0031386791650591995, 0.003177755958355036, 0.0001334712292067043, 0.0001335297752027038, 0.0002147363684702998, 0.00021489430724739954, 0.0006073964096766531, 0.0006073846762350627, 0.00011828911644858322, 0.00011795373418077217, 0.0004798993394279501, 0.0004803610422400392, 0.00011241561939972797, 0.00011282309917752379, 0.0009750679375482629, 0.0020547489780499413, 0.038430890299169615, 0.03762511902310637, 4.894851704416976e-05, 5.090746189639843e-05, 0.00017739387183438656, 0.0001828280055587615, 0.1052526339037019, 0.10510560494378508, 0.00025301361651587867, 0.0002603438563586565, 0.00043267414750522816, 0.000432830002199566, 0.0019608014972684416, 0.0019614132905720963, 0.0015205155442253662, 0.0015197088593105505, 0.0005753342431609296, 0.00026435212845069575, 0.0002645023488324016, 0.0005390998049927564, 0.001409703800139115, 0.0022106855936639084, 0.0012452318316969178, 0.0023091921999068045, 0.0031046477406661637, 0.0022388462980908776, 0.004854551889977207, 0.0039000757204010706, 0.0028493546981170374, 0.0029809085059364646, 0.003913251555271183, 0.004383685671576513, 0.004567321752332582, 0.004355892383933057, 0.0019197034598175547, 0.002117618515219855, 0.002735314809783975, 0.004209340553105761, 0.0036183964434629476, 0.005483250305637173, 0.020729188775963813, 0.020731724145127937, 0.022432203095034124, 0.022438329202647128, 0.0016667077044769558, 0.0022607737986362368, 0.02822521183311238, 0.028202789959168622, 0.041572233590674725, 0.041556546654823084, 0.017316040499125336, 0.017280729925696472, 0.0005230695548328394, 0.000523504273274913, 0.033063449549879775, 0.03310945324256787, 0.10696125644121016, 0.10967737218267444, 0.0037419098264436655, 0.0064186392553084275, 0.0005904521389536104, 0.000592866482538463, 0.0006721521746816083, 0.0006755513731316311, 0.0022788369520862343, 0.0022858404811513322, 0.00551051658022942, 0.005512147988194776, 0.0054722735537717886, 0.005473437921129214, 0.0038507320513667936, 0.0038548954821365066, 0.002396091649249165, 0.002313982701595748, 0.0573015068761953, 0.0573200679041901, 0.0025184053902262324, 0.002251283223056425, 0.07662968397375028, 0.07673419313114072, 0.060706550884883026, 0.06101441000962962, 0.06034976878167935, 0.06062003181440242, 0.008231971774494726, 0.008578596834645024, 0.00738708653817846, 0.007139368372308743, 0.0012796011920752047, 0.0012785189860537237, 0.0015966858318996278, 0.0015939845906127494, 0.0011308628790905398, 0.001234670150883745, 0.0031885053436117887, 0.0029817512724144802, 0.0016251038344987565, 0.0017689301880036811, 0.0009326738805501789, 0.0009724988408748854, 0.0009940969821549861, 0.0010341900288505113, 0.002022514258795863, 0.0021167015723997907, 0.002561656888080952, 0.002626304630750263, 0.0015342946153610974, 0.0015344382195121148, 0.0005527624171651931, 0.0005715522067373357, 0.0023477638821891894, 0.002347580234861493, 0.002321313862253019, 0.0031215830056877027, 0.00020468146945438963, 0.00020486049059986825, 0.003034757172612243, 0.0036075823680875394, 0.0022992081400933367, 0.0026047136924788944, 0.06163139890443301, 0.060481761399493766, 0.0845004038265543, 0.08397811093843545, 0.0001322438535955515, 0.00013289065652063894, 5.845910457438465e-05, 5.847006916370788e-05, 0.0016963445564341082, 0.002191318302311027, 3.63170389747784e-05, 3.631801534758344e-05, 0.00013490218187817138, 0.00013499538753351613, 0.000878244812765386, 0.0008778688313018474, 0.0005527212912135599, 0.0005548176993332147, 0.00010919509338483764, 0.00010919774939856225, 6.130557259029051e-05, 6.130530520852356e-05, 0.000353583811132513, 0.00035344464900748015, 0.0003132258058945137, 0.00031321461150982756, 0.0002627861234435066, 0.0002629928572119165, 0.0006514991613349314, 0.0006524644500027095, 0.0006767917654084604, 0.0006773882399256475, 0.0006059125320973376, 0.0006067920753300207, 0.0003600335728428687, 0.00036034689826317407, 0.007058055546363727, 0.007059438432555444, 3.202398942219993e-05, 0.0006389862399464675, 0.0006394155445380186, 0.0001976185158306601, 0.00019803446352292117, 0.005938807482508161, 0.005937235788032974, 6.899355500310545e-06, 6.917537749795282e-06, 0.00029889561171533, 0.0003002069654265044, 0.000603712466585271, 0.0006071209203323455, 0.042630845461930515, 0.042643684453534295, 0.0017119846060163538, 0.0017238158929828223, 0.0011772392708483683, 0.0011761633560737218, 0.0016867525812960947, 0.0016896039967629639, 0.00022335650279820067, 0.10055154432807925, 0.10054428712375436, 0.0007892829140439594, 0.0007893609954554178, 0.003480710664798322, 0.002244649043715977, 0.002272628403353298, 0.0025114662104582875, 0.0038011973442491362, 8.4605436425507e-05, 8.457165603582178e-05, 0.05939030072753157, 0.05901239986195539, 0.05942351024548026, 0.05904622949050564, 0.005455854371180599, 0.006167053659979777, 0.0009889130322906802, 0.0009902191631636448, 0.005611343178047745, 0.00561344201359134, 0.005158773715104838, 0.004704468208706481, 0.004710611954843531, 0.0010299678602863768, 0.06887515700156775, 0.0688760907727508, 0.07495197898740724, 0.07490502444662644, 0.00020577339017460435, 0.00020577143105788472, 5.419311040278583e-06, 5.4192788554784025e-06, 0.003600786356710654, 0.003522537753526912, 0.003529531670273615, 0.0036078470455435073, 0.06076206953131044, 0.06077123396964756, 0.06070274251236195, 0.06071094947771216, 0.003964247391703563, 0.003651171616564964, 0.004175873865822839, 0.003252042511822537, 0.003450596324156107, 0.0021257894623156397, 0.002266930482955835, 0.03903956490391176, 0.03895455878739867, 0.004419020371394239, 0.0025437343636259945, 0.002836863723345823, 0.10541316828021106, 0.10483649885791066, 0.003898396862557789, 0.004129086937259605, 0.00010381761142714924, 0.0001051116565716698, 9.804071105480847e-05, 9.912274166078809e-05, 9.178415702231778e-05, 9.180007183038808e-05, 0.001455278797761436, 0.0018403897371799555, 0.0070335086854450375, 0.007573128198004722, 0.011133229496548358, 0.010439704459604113, 0.003263706925708313, 0.003331364591865384, 0.05997880188007871, 0.05602029332315413, 0.07919421496379674, 0.07671813717769675, 0.0033952547243063947, 0.003395725856550937, 0.005945875506526288, 0.006422212822476868, 0.0059371498135747285, 0.006383638751299993, 0.00023680514914271424, 0.00028546698440074734, 9.654376404862983e-06, 9.65463103767718e-06, 5.2702161800824954e-05, 5.2173035658692446e-05, 0.0027746348006566805, 0.0027057685172487763, 0.00011609029122684076, 0.00011610426136345633, 0.00031896365855225387, 0.0003191511020876764, 0.003458566225534105, 0.0036565130882120845, 0.005672349767480505, 0.005968481736321184, 0.06054897673693707, 0.060586191936008935, 0.06089610341944314, 0.06093337424878869, 0.00011895191246764347, 0.00011895672616195482, 0.0016712868680758882, 0.0016688567494958257, 0.0018632598564360886, 0.001864525102932515, 0.0014234753833183523, 0.001423302986855471, 0.0025739601765142226, 0.0025842706801158795, 0.0018158188163042038, 0.0018158672468195304, 0.0004011442875239075, 0.0004010748595914638, 0.0025167564711868966, 0.0025171369367048384, 0.8494494428923094, 0.8494503854197444, 0.00045483825460454074, 0.0004547357562265976, 6.003296144925565e-07, 5.997274035470298e-07, 1.222588787508715e-05, 1.102408590481059e-05, 0.07308203694601519, 0.07309064396796673, 0.09086472829310543, 0.09086944235248873, 0.0002886885215037129, 0.00028877296371269105, 0.007348912264107516, 0.007682499698460337, 0.00011781200685581431, 0.00011780458717505174, 2.493073317341951e-05, 2.4874307091462617e-05, 0.05942271355824648, 0.05912715967472315, 0.07704722882069623, 0.07699715197226027, 1.016759612080256e-05, 1.0180589251153189e-05, 0.007202970597453089, 0.00723373224070531, 0.007368243875644259, 0.007393529041517703, 0.00017191494355802138, 0.00017218106402972088, 0.002413816043175956, 0.0023010904626788735, 0.05454927204427586, 0.054522306974473835, 0.08335591741569477, 0.08340633258459704, 0.01592019096094821, 0.015914713624046544, 0.06048880408225488, 0.06049671115173406, 0.0453839480744469, 0.0454077572146979, 0.002326958508678448, 0.0024081488416728652, 0.008663249700034162, 0.008669302417222292, 0.0013472429106069423, 0.0013501811100857805, 0.0010392935104834502, 0.0010393307542660446, 0.0010620487450805247, 0.0010623639022708648, 0.006022419690461495, 0.006011074950735941, 0.06429944673796692, 0.06430917474909048, 0.06418432684558002, 0.06419564565359032, 2.3551232223014132e-05, 2.3552561321192422e-05, 0.002249034560003996, 0.00042119317200879907, 0.00042103381132398734, 0.0020763035910445174, 0.00035599780524888, 0.00035597806726792697, 6.089268604620224e-06, 6.088316501416892e-06, 0.002772080263933133, 0.0027780616978209318, 0.0038584769821694486, 0.0039207179659438325, 0.04924957641320593, 0.0551690943488137, 0.04435865415735275, 0.0679535687850306, 0.027497467950406508, 0.0066873694168414054, 2.665131145810084e-05, 2.7409553341152163e-05, 6.197214408201242e-05, 6.196930556511137e-05, 0.019276985640571693, 0.020147409395303566, 0.01657496988573186, 0.01321402134309075, 0.004157283555037286, 0.004139127757271631, 0.004502101073777652, 0.004519719625665893, 0.0056961332827569315, 0.005700731038969652, 0.004019417403913934, 0.004030569720819726, 4.472865900150111e-05, 4.483197747252769e-05, 0.0008766764127351918, 0.00095592797200428, 0.061133966025663025, 0.061138137038348014, 0.06104943353106641, 0.061053321521236936, 0.0009877870526376004, 0.000987879500236914, 0.0007407360293652418, 0.0007405059202450009, 0.002598246257177598, 0.0026777292438016076, 0.05362321259134076, 0.05381761366805216, 0.002397245082971203, 0.002141831905428428, 0.09360293114573444, 0.09288076873196367, 7.694221695566338e-06, 7.707946742503158e-06, 0.006069238937371626, 0.006081426976940395, 0.006034158426802842, 0.006020747157215058, 0.8565058139445942, 0.8567121285298616, 0.8562910969713384, 0.8565095271536427, 0.0020955411919129736, 0.002112715126143223, 0.007128168025237389, 0.00693475214942922, 0.0072019718181183315, 0.007430327285650582, 0.0020057314428463028, 0.002009568122569575, 0.06379272692269179, 0.06370558382914995, 0.0774155111205546, 0.07727208744212603, 0.0590665151657123, 0.059221410125196564, 0.05747824641761699, 0.057638455826548134, 0.0001502878824965809, 0.00015049508627730195, 0.004299003643312057, 0.00430378193700464, 0.0739963946536093, 0.0741295273145011, 0.07323748731866371, 0.07321750940765544, 0.023356192248688748, 0.02332687622920273, 0.034669479127363664, 0.03444708125508031, 0.027048961200313963, 0.02732275961607685, 0.001791047966577074, 0.0017902783499441997, 0.00012685283137728535, 0.00012687361346708014, 0.03827436594056184, 0.038250118632540075, 0.0026218210153605486, 0.0026219074813164612, 0.001658542118280021, 0.001658295069291982, 0.0011545266710964845, 0.0011540039991908312, 6.576480534952812e-06, 6.576480720886798e-06, 0.0010075932949953062, 0.0010075474342845577, 0.849777606449601, 0.8497776545594151, 0.060743525859262626, 0.060719557643293155, 0.05978298949526385, 0.05981331230841821, 0.004109429440853772, 0.004112040024002727, 8.549544685069059e-05, 8.555458164011353e-05, 0.0060980376045224206, 0.006374285464480308, 0.0012447464361113145, 0.001244716738206032, 0.0011913707143229603, 0.0011925689848957793, 0.00380195230464137, 0.0038018986924214047, 0.00038100848689785613, 0.00038110156659724445, 0.06347930913597934, 0.06522188434449668, 0.00012909866257170086, 0.0018016239849972357, 0.08492117519650745, 0.08498807649554428, 0.00017617891943141542, 0.0001769565740112438, 0.07885553807480333, 0.07631827323896732, 0.07636019637435168, 0.07908897185263754, 0.0014730766171238904, 0.0014733168810595046, 0.0014584224165867402, 0.0014591874109227848, 0.03271326321567383, 0.032728099837790806, 0.03889880669458011, 0.03890254882606026, 0.8493410655895509, 0.8493351803508685, 0.036079271761606864, 0.03608156337615721, 0.029057247455320973, 0.029174558675969155, 0.0035737547335031056, 0.001261527169990878, 0.001171646637942274, 0.0007323949758807596, 0.0007367612591166246, 0.055778075477143245, 0.056156932366831495, 0.012720178836241287, 0.006313067035508563, 0.08170583134524831, 0.00016097050122169872, 5.245714254637571e-05, 0.07489971613503396, 0.0005888721517406084, 0.0005902318935918603, 0.009334480812893295, 0.009325854628920913, 0.008729183301794537, 0.00866584928895096, 0.007484232470599625, 0.0074853771886521335, 7.253360702718688e-05, 7.253552250653642e-05, 0.06272314988417421, 0.06312983172051054, 0.06251007215389777, 0.06294843298946111, 0.06121534359946015, 0.06479434207115108, 0.05969992337108515, 0.06833914618611589, 0.004180568908697481, 0.0041802137993285525, 0.004233707865232283, 0.004148828385663216, 0.022525291131142374, 0.011651705708892214, 0.015571217991679646, 0.014975239900446384, 0.012469058445960461, 0.07373564058703508, 0.07365211448580831, 0.07484540647586345, 0.07474608464813938, 0.007209903746207264, 2.4110886851624592e-05, 2.4110824935664217e-05, 0.0071612306103893755, 2.6141314230203604e-05, 2.6142324345427965e-05, 0.0019711766567450896, 0.001973361744474547, 0.002290219093969228, 0.00229107529858828, 0.002084996201332253, 0.0020850019118890907, 0.0020467405028213688, 0.002046759904625802, 1.6954640749638088e-05, 1.6954802230769533e-05, 0.8583403914422781, 0.8583403092314024, 0.8560404655396299, 0.8560403867031385, 0.00014066168608065115, 0.00014066169244047495, 0.022519167921706502, 0.022512909225170276, 0.025241668966367512, 0.025249697936766173, 0.044295871724121506, 0.04427287786824515, 0.04139441615192793, 0.041378371546190354, 0.8465647681847513, 0.8465646668987318, 0.006228424910717852, 0.006242333926191671, 4.62532609086368e-06, 4.6253259169887805e-06, 7.362298619654355e-06, 7.362885019754264e-06, 3.658564176915491e-05, 3.6585641842810586e-05, 0.05927808620775563, 0.059304526331962995, 0.06054130191902975, 0.06057829051462106, 0.00012615847768538189, 0.00012617177127183753, 0.004068603972823918, 0.0040686014036936035, 0.006962087284943998, 0.0069554190749314465, 0.0736823736064765, 0.00556165336720965, 0.005413059330196809, 0.07620851185936811, 0.072474412625733, 0.0751787498838415, 5.526814316966947e-05, 5.5291958311871944e-05, 0.8575665335134742, 0.8574490134266947, 0.8552592037420774, 0.855140759916939, 0.0029461288963000673, 0.0029473228953057567, 0.0021704204780344767, 0.00216911031908554, 0.05781473365574036, 0.0576201596930538, 0.08442968556418169, 0.0841738103088816, 0.05877091553723829, 0.05886700383562529, 0.05967294550920246, 0.059762428995044616, 0.8460498685618405, 0.8460649238729121, 0.025245064882228323, 0.02524501506247016, 0.02504015988270175, 0.02503990172541502, 0.05693180089849785, 0.05693196434931982, 0.05695816960613296, 0.05695827587677239, 0.00018751569188296804, 0.00018751540419457947, 0.06757887173843793, 0.06760642328213291, 0.06749477613876359, 0.06752140627722998, 0.00013424017747520046, 0.00013429111593108922, 7.3863569975342e-07, 7.385721350069796e-07, 0.05483769979713094, 0.05524408680150235, 0.09322355931629203, 0.09433217395538929, 0.01926162371757104, 0.02425743410205903, 0.019089322452929797, 0.023980695092199793, 0.009262198247718435, 0.009107025213049177, 0.0556042906721629, 0.05707344706979759, 0.02337535855390576, 0.020737810346269973, 0.03409570918806099, 0.039434961118920316, 0.0007300239491312618, 0.00018992315131351764, 3.712658240999365e-05, 3.7107969420004736e-05, 0.0008369094260843085, 0.0008369135413608781, 0.013465296284345056, 0.011037211748382693, 0.06553337198903708, 0.06554041799359063, 0.06301229298284909, 0.06302760285228667, 0.0006528082234647705, 0.000652821492769962, 0.0037384729999323887, 0.002614841576980556, 0.0037658195585278005, 0.0025363046440389034, 0.8497410002784236, 0.8497156441775766, 0.0016871092661200457, 0.0016871089842722255, 0.0017268814093078326, 0.0017268800579884195, 0.01182116352536861, 0.01190097658975229, 0.08854257543318646, 0.08875585072531225, 0.09035224243022089, 0.0902989098114115, 0.0026814775003431426, 0.0026829090298942024, 0.002816238066427289, 0.002816538625379739, 0.008526299282609798, 0.008569039289181757, 0.0029431379953950318, 0.0029441673335795296, 0.0056855350317756145, 0.005539702876537529, 0.0022782769788019254, 0.0020069070477481627, 0.06490071197480966, 0.06492083154169946, 0.06414940540894308, 0.06413737583124961, 0.06668398702587724, 8.858848879049622e-05, 8.750805019550188e-05, 7.025499830362754e-05, 6.979886441041492e-05, 0.08608998665053792, 0.06439289316681832, 0.0835095902473354, 0.0001189242640056782, 0.00011892447650161317, 0.003053973489538252, 0.003054173566856872, 0.06477045617574548, 0.0647502537561699, 0.06313371165568213, 0.06312483378914491, 0.861115546407422, 0.8611056591495262, 0.8554214475261438, 0.8554130539983548, 0.004069561027214218, 0.004069442784849866, 0.004090721735279576, 0.004090816504723459, 0.07534916788515189, 0.07577320663366079, 0.07482549203234615, 0.07526050908172813, 0.8476038621903647, 0.8476027664523385, 9.869890095034187e-06, 1.0117577735986933e-05, 0.0006841707714698988, 0.0006846444347372821, 7.4825157339152845e-06, 7.483198150679721e-06, 0.0010941260344298485, 0.0010940987996916893, 0.0011214929620996937, 0.0011214317966438056, 0.0002833437492586556, 0.0002833426636147672, 0.873257992694302, 0.8733106114665744, 0.8534179511730516, 0.8543339594897231, 0.8372269441241754, 0.8371476010700841, 0.08182016405630241, 0.08160434738013993, 0.0818891326992646, 0.08010729881750786, 0.00959492247498062, 0.009735896163420854, 0.01203880060506483, 0.012028488892517364, 0.05902894161635064, 0.058776528910943725, 0.08154788419637506, 0.08234640373186697, 0.07502559605096831, 0.0753841134202814, 0.07561672219643926, 0.07601259106740775, 0.054191802484734486, 0.054213154444541584, 0.05091285750826265, 0.05092642886328717, 0.0867097326791528, 0.08671160592082161, 0.007929853123342467, 0.007925566183790759, 0.0599851491080512, 0.060003750213533845, 0.00436634117827881, 0.004366348246565718, 0.05315494697033601, 0.053156096903619277, 0.052033835498008066, 0.05204114407607427, 0.10269214046069011, 0.1026914873793013, 7.3629580497165435e-06, 7.363006963536868e-06, 0.853131521946008, 0.8531258636030088, 0.004112077944798609, 0.0041120574907113445, 4.916489512111944e-05, 4.9164913852200556e-05, 0.8482496604532053, 0.8483292475477404, 0.8515172331662113, 0.8515972671734059, 0.003099878308682521, 0.0055825913207407435, 0.030925370878915757, 0.031252507754242015, 0.0319366457598817, 0.03191780203612675, 0.004912809574716378, 0.004654644144939741, 0.052776560333650316, 0.05269318116632692, 0.05234674965925792, 0.052347432259661306, 0.06872335251737482, 0.06872959115630456, 0.06428648390779752, 0.06427818148320957, 0.007278330013712529, 0.007287721719908242, 0.0025623316089909203, 0.0025644202804995155, 8.081678333082073e-07, 8.081696287055992e-07, 0.015298455415813811, 0.0001868090700272986, 0.00018677021156001343, 0.8637738139296346, 0.8637483950902253, 0.00013503086300825008, 0.00013716371180803622, 0.8528287106736617, 0.8528312166977899, 0.8339100033649179, 0.8339003633160104, 0.008252434647580433, 0.008281988754612255, 0.010541945071839257, 0.010575332824401557, 0.01103112784469765, 0.011126126707842146, 0.01030006988434974, 0.010486280578696187, 0.8434519357604071, 0.8436359835685733, 0.002100039462437113, 0.0021046880979482675, 0.0003790252625396312, 0.00037902534127433405, 0.002416439794336955, 0.002470497577147553, 0.015080103549978012, 0.8485288929433806, 0.8486201030090347, 0.015773873433520876, 0.006920570962669524, 0.004742905504332411, 0.0019555083960206576, 0.0019555062192150086, 0.851567181217244, 0.8514742414243406, 0.8507913479437277, 0.8507119245854551, 0.08918758606546816, 0.0875658582452192, 0.08650924739589741, 0.08685961422883998, 0.004711225829430528, 0.004715723688686498, 0.0058736511623889345, 0.00589701821121935, 0.002451300348527152, 0.0024513242707113383, 0.05497584563254339, 0.05497618152006002, 0.05406334384180469, 0.05406041347776344, 0.08027026778810294, 0.08058231905309582, 0.0801720872660118, 0.08058665643438244, 0.1383759945380264, 0.13857001114589723, 0.059845195215474864, 0.059872477706326074, 0.05973482915768698, 0.05971552624833022, 0.037549588423504705, 0.00033375736666759885, 0.00033375738951943516, 0.06514818442391072, 0.06498176814320725, 0.06393242422561313, 0.06377475399030133, 0.08582282609231853, 0.08201569034259289, 0.07879625600418924, 0.8540753516541049, 0.8530406313638473, 0.05975020704577641, 0.8506038745817766, 0.8508229188727838, 0.8453202802173218, 0.8455415897085319, 0.0759480321533186, 0.07597717408338175, 0.07544175434582753, 0.07546738614145432, 5.06267966455764e-06, 5.062723829271301e-06, 0.0010806495619819238, 0.0010806508337096953, 0.0010959850979978482, 0.0010959845972861187, 4.958358031620857e-05, 4.9583580316210257e-05, 0.8583510615806447, 0.8583513783621681, 4.069903873468726e-05, 4.069900143586563e-05, 0.0042028400777948645, 0.004202864923873684, 0.8589559273523137, 0.8589804073994349, 0.856986511964714, 0.8570112095347061, 2.905645224970926e-05, 2.9056656456206316e-05, 1.903748535355848e-06, 1.9037485353483292e-06, 0.0001818741150304705, 0.00018187242312206505, 0.012706542413308236, 0.012669814772933772, 0.012992607593957626, 0.012944367330833702, 0.05074261210443458, 0.05063722515847065, 0.06453871865245518, 0.06454582994814281, 0.04411527159032181, 0.044123390990899715, 0.04402851390589969, 0.04403697144742126, 0.13469586260052344, 0.13469668554957837, 0.44825598558530394, 0.4410950618876716, 0.49925223277880465, 0.4922141207884917, 0.4149385646580081, 0.4234049754855193, 0.36475537035197064, 0.373202249856207, 0.05979980502389052, 0.05991781880924907, 0.05639054720899622, 0.056391724345618566, 0.08746815558039646, 0.08759174197502267, 0.09043846042812526, 0.09058802410278297, 1.8607337507191022e-06, 1.8607355144660846e-06, 0.010630114883909067, 0.010629410076567111, 0.011203321867484337, 0.011206849218096887, 0.8607995376278139, 0.8607935007300112, 0.8556208829680365, 0.8556145979354008, 0.8396903989596718, 0.8396905800542468, 0.07279908034392135, 0.07370678923889455, 0.0715661613995027, 0.07254012181086687, 0.05854931648715872, 0.0594267304294525, 0.0740977099937894, 0.07485299753556104, 0.0023992476151324877, 0.002399252697673055, 0.00040992150068008175, 0.00040990989768033173, 0.8390213396422056, 0.8392184756338525, 1.4145745308711588e-07, 1.414574530894507e-07, 0.01252489468812086, 0.012870079166735014, 0.019333414391181927, 0.016188206020194492, 0.09299037235554099, 0.08504083417002867, 0.09527889178431974, 0.09291473894623631, 0.0021075315194951805, 0.0021075337628197245, 0.8749246363916583, 0.8754178595221185, 0.8808220916682318, 0.8831710367765297, 0.8401147280114775, 0.8441281780011356, 0.047140975197343664, 0.15121772587942967, 0.04491130024171675, 0.8596180471621852, 0.859528586118137, 0.8570315275342215, 0.8549336644308514, 0.1442905938539206, 0.0662410316210621, 0.06642370377551993, 0.06410880337723784, 0.06416675380352985, 0.8259724510093219, 0.826127953726907, 0.8230071203441414, 0.8231325385549739, 0.08941025411414746, 0.08955906723137058, 0.09016872414645918, 0.09031299846825692, 0.1410422527379546, 0.14104778286374142, 0.7994583121693735, 0.8031294176328198, 0.7983243284347985, 0.802029174786528, 0.054987544586694345, 0.05502468709742131, 0.038456457073543115, 0.03850309487205137, 0.057652457140599384, 0.05765210564424421, 0.05724731308044838, 0.05725236220373431, 0.05870593145988724, 0.05874495993815128, 3.044714400645315e-06, 3.044714400639647e-06, 0.04548270367381707, 0.04550886721217082, 0.0694927582443869, 0.06949495184371075, 0.0987009618770558, 0.09870632050036512, 0.8536969809026899, 0.8536307394906513, 0.0012248752501596899, 0.001224879067051465, 0.001210408205132956, 0.0012104071771491425, 0.1278409390070993, 0.12804823003086563, 0.12738259101804486, 0.12759013724078294, 2.8162857721559135e-06, 2.816285772152923e-06, 0.05758399696631861, 0.05758350556513995, 0.05757222900245404, 0.05757172372455821, 0.8565968745923543, 0.8566078170587157, 0.0040361169405047186, 0.004043286645546722, 0.8520992133990976, 0.8524176423964209, 0.8495320420235892, 0.8498457260373674, 0.04366406722418461, 0.04366411123862151, 0.04386144307852796, 0.04386147486584613, 0.09136370655971636, 0.09183526208688317, 0.13477654142621445, 0.13477076658479703, 0.0036984558329983853, 0.003698633492567652, 0.003643103661821437, 0.003643211647100702, 0.08672703888814146, 0.08736123091108305, 0.0028280811541719865, 0.0028280732854627823, 2.781490535274974e-05, 2.7814917680103055e-05, 0.8573553406093123, 0.8574606516487816, 0.8577935980647424, 0.8579000504826577, 0.015136029066158078, 0.004299864092601717, 0.004298948373416619, 0.015288725627805705, 0.01513797604558581, 0.015269516014798888, 5.843871407028792e-05, 5.843871407029962e-05, 0.05291463472275799, 0.05287498839828762, 0.05502193404359604, 0.054889489909028574, 0.8514102098356191, 0.8489033726816344, 0.8518532146532469, 0.8494319126873864, 0.0004937975834153252, 0.0004937970842438187, 0.06301281825861585, 0.06302283738583753, 0.06110150225048927, 0.06110288250611587, 0.01990761854511254, 0.021561304895169813, 0.0023259626489716707, 0.0023259626238355904, 0.000881874773450148, 0.0008818741061877882, 0.8784788451999501, 0.8785271356704413, 0.8781179636949836, 0.8781200148045102, 0.0024017204508185877, 0.715693957316042, 0.7638615701513524, 0.22271760128037993, 0.16930001448330745, 0.201752026871036, 0.17371118230173693, 0.7628617949354431, 0.7324199640699592, 0.8086983990267702, 0.8086536018315331, 0.813789552971364, 0.8137069307754492, 3.491860218319339e-06, 3.4918602183239963e-06, 0.0011950204163658626, 0.0011950203923142802, 0.0012694692567613132, 0.0012694691525379428, 0.0009596682017067851, 0.0009596676076668471, 0.8715943995822131, 0.8728864450551557, 0.8627797251321773, 0.8728083409045054, 0.11277679830380152, 0.1270894815784686, 0.10121094880581363, 0.10985860451052198, 0.8583241256948843, 0.8571167977726307, 0.8553852496865884, 0.8491081888832049, 0.00419900330227897, 0.004199004607502523, 0.12816349369483587, 0.12799622420694792, 0.0035282764244750674, 0.04927641173044919, 0.049266389752966946, 0.8497297558249742, 0.8498100395652228, 0.8513061933424652, 0.8513707940340144, 0.09640301918548928, 0.09640302939412101, 0.003626393133856368, 0.07783098327680545, 0.07783978858749244, 0.07762117727067949, 0.07762743610169998, 0.8035304404763133, 0.8041145700993292, 0.8035946279924786, 0.8042474671760014, 0.0973340574680204, 0.09733971363462599, 0.0972935118845375, 0.09729261979758332, 0.11205302382605503, 0.11205349697914492, 0.13150533228475822, 0.13126749235526292, 0.13021454184398829, 0.13056254789208657, 0.06920334067252201, 0.06778224155665373, 0.053739687931721444, 0.052939039458221177, 0.7796630592533551, 0.7807346059567319, 0.8673815620384098, 0.8695402245810586, 0.04629472159386469, 0.04705107419325975, 0.04078073775679106, 0.040781219004879535, 0.107266872921543, 0.1069939321193306, 0.1697023209094231, 0.17007636713073482, 0.09888349213008625, 0.0988085336556974, 0.896266645377347, 0.8953840268306525, 0.8687827544852523, 0.8682790778404385, 0.05802654118392097, 0.05802651375419389, 0.057936548814387194, 0.05793604867627687, 0.08010641628769327, 0.07998850258572586, 0.8300404831081767, 0.8270064052296152, 0.08311489239825551, 0.08614497475548272, 2.6829341492550804e-05, 2.6828995044106225e-05, 0.06429023908319319, 0.06416254161264949, 0.8470225651137128, 0.8467891963230579, 0.04002916624701098, 0.040058413453769266, 0.025816504069519526, 0.026427036359058593, 0.07707633243214332, 0.07673666753198544, 0.054629443793713636, 0.054555756038123904, 0.06378531861307128, 0.06378689740361067, 0.046616682172191726, 0.04662906269250246, 0.004092986327676954, 0.004141720111150233, 0.04875662913712385, 0.04875669989001656, 0.05057401646309763, 0.050573991056453535, 0.1536527024124985, 0.15379040935011365, 0.1459786580959175, 0.14250159526587228, 0.857652086008153, 0.8540447006602869, 0.006966659940598731, 0.006966704836402724, 0.006933924893921901, 0.006948654646425589, 4.941091186054162e-07, 4.941091186061274e-07, 0.8691820890781143, 0.8690516174906563, 0.8691124846519137, 0.8689876318381009, 0.01143493373959338, 0.011442075829603836, 0.0013610844050057518, 0.0013610844394906381, 0.8655660580991089, 0.8655978687930607, 0.8656379679082242, 0.8656744460917786, 0.8252077387317975, 0.8252358012526948, 0.8257544705900322, 0.8257761248305268, 0.0507760626786135, 0.05077652679210162, 0.09672292069127006, 0.09671962413061627, 0.8444253595862621, 0.844368907592836, 0.8432544590197705, 0.8432346785747288, 0.028783628047787755, 0.02751548994250236, 0.09247248404606467, 0.09182466091971819, 2.5848940357808325e-05, 2.5848941389111738e-05, 0.8477675140956774, 0.8477305654561088, 0.8478687516638603, 0.8478250262877762, 0.0797317619391635, 0.07973046329871128, 0.08008180333404355, 0.08008127490083904, 0.8001098549321838, 0.8000541783964684, 0.8020986997208224, 0.801908480807237, 0.0485906993110577, 0.04860706754943734, 0.09756882458730196, 0.09757448975095874, 0.0346053340392974, 0.03300599555791217, 0.14006722352104012, 0.1400890712494885, 0.12972105964386513, 0.12848152573523475, 0.8955784032631959, 0.8955794323755362, 0.8955898995499479, 0.8955882508462201, 0.09945696450314873, 0.09944709505369559, 0.09954722173593389, 0.0994894365282927, 0.11305449149899056, 0.11305466744818404, 0.05788692475188462, 0.05788699639513761, 0.056960057489035, 0.05694563819539265, 0.868470023944818, 0.8684656736000451, 0.869170418858775, 0.8691498833501793, 7.154558269024166e-07, 7.154558269025676e-07, 0.01729798724818458, 0.01734652498511757, 0.058653007960516375, 0.05884715867249679, 0.040099873921391714, 0.040099849357070574, 0.05024172380980376, 0.050242609589647866, 0.042257748735360826, 0.042480790908540005, 0.9219480526975581, 0.9219817631208336, 0.9211745339777939, 0.921221600575318, 0.7637238896309657, 0.7637034762296763, 0.7943402870114371, 0.7943348196945841, 0.07883833141344192, 0.07887085032182868, 0.10101118857635089, 0.10100929655059517, 0.8829293532515448, 0.8822379314365141, 0.890181883882288, 0.8891478937443988, 0.9121139786051331, 0.9146699820264336, 0.9047420242253342, 0.9076402819811142, 0.8728800794588476, 0.8728702317693346, 0.8726577543771277, 0.8726646700640326, 0.08171779365451882, 0.08188021591735758, 0.08368409337474338, 0.08368293300750107, 0.17357928629800534, 0.22603553477284127, 0.8282941383014664, 0.8284993555131075, 0.8091199275891481, 0.7856021345378017, 0.005031237068030266, 0.005031573175895142, 0.06038883744727066, 0.06038884696097632, 0.07925010059094509, 0.07925012082784047, 0.032328128038643676, 0.03230963064146038, 0.8846653675851393, 0.8846677676198, 0.8843279332030947, 0.8843454560564505, 0.794886180516386, 0.7953186269392514, 0.7938719639571818, 0.7943616937571174, 0.12246472084461321, 0.12272635778199001, 0.06815488789754524, 0.06815501235916861, 0.0778842952318844, 0.07788444595904488, 0.1194242890421093, 0.11424662185247897, 0.1362739263635811, 0.11332212736580366, 0.18001295474999743, 0.20514965136913949, 0.0012795470781900502, 0.0012795470868730238, 0.0009103807684281266, 0.0009103807553504491, 0.02047273584126575, 0.0013476791901229786, 0.0013476791901229582, 0.16707786328990695, 0.16719512631054928, 0.07067813886272889, 0.07067814175223416, 0.06567642492529271, 0.06567642589830125, 0.06272927352057713, 0.06272685842006978, 0.08254503090268986, 0.08254503537261229, 0.8245779683630106, 0.8108728716656317, 0.11614010053995694, 0.11614024444477115, 0.10737615065422088, 0.10721748361520174, 0.10720338329825349, 0.10741783185921211, 0.0686291034612867, 0.06862906182860165, 0.07942368909615943, 0.07942364835524696, 4.8913800281539365e-05, 4.891380028152994e-05, 0.8912919768814132, 0.8912872308064724, 0.8915659980162339, 0.891567560678026, 0.04393223600701346, 0.043932042900360346, 0.051264307302730114, 0.051264297089468905, 0.9193266381749442, 0.9193294559491301, 0.9240458124315022, 0.9240403015293965, 0.07403989010448463, 0.07405956017436795, 0.04434384151176759, 0.04434373284821064, 0.07112200033145466, 0.07114983875543454, 0.06078147331328011, 0.06078150981459549, 0.08797698919874021, 0.0879769602796868, 0.8723500452132733, 0.8723398688721233, 0.8724145835175066, 0.8724046118774264, 0.7515012945416883, 0.7514911432065063, 0.7801954511660318, 0.7800877255754733, 0.1141647493524026, 0.11425834490275762, 0.10749035809221077, 0.10754882458733124, 0.9275029685167903, 0.9275052796300516, 0.9293988151487788, 0.9294016622413146, 2.782278097871612e-05, 2.7822780978717598e-05, 0.8596994796743778, 0.8596992023363902, 0.8596843933859739, 0.8596840807731447, 0.20030791887186772, 0.20043921815516358, 0.12239349163327123, 0.12256466400539524, 0.879896534919737, 0.8799025049808088, 0.05975647279980524, 0.05975651339833199, 0.08413391466883301, 0.08413397180990023, 0.8698339215256286, 0.8699353083709667, 0.03830377794683895, 0.038303726964802234, 0.038344644368079196, 0.03834475678994097, 0.8257430214501771, 0.8252910807632967, 0.8392663542979801, 0.8389160536370156, 0.04144783703296264, 0.041280116357460844, 0.0017713306599446233, 0.0017713263758449105, 0.0013446191744465254, 0.001344619113174971, 0.10453750384830715, 0.10467085670716014, 0.2756331376089391, 0.2729811884385436, 0.2323846599674086, 0.22696538642292513, 0.16863464140948492, 0.1677547565303137, 0.17133356365939625, 0.17123442240051218, 0.7259666688952144, 0.7328773734860491, 0.6962255508243963, 0.700595642416078, 0.8063214369161, 0.8056382290050179, 0.8059942947552158, 0.8052773414369143, 0.5556776956044701, 0.8011528563002253, 0.23940093042575206, 0.334140008258613, 0.8039449209623866, 0.654053145361162, 0.09230121060554607, 0.09250150462368203, 0.06625096774860546, 0.0662589948976347, 0.07974547016105245, 0.07975177945680752, 7.376553777720035e-08, 7.376553777721967e-08, 0.029560189480680406, 0.029560153846359547, 0.04048566621166347, 0.04048557129294131, 0.9136657859561433, 0.9136918134951673, 0.913612389872911, 0.9136610372244833, 0.12803062063074405, 0.1280306803104704, 0.8635295572618369, 0.8640639297234926, 0.8663591546728879, 0.8673220203527408, 0.0721945726551521, 0.07273145131467217, 0.08050878323869182, 0.08042775767351529, 0.8604526058885438, 0.8605747199940376, 0.8451748630402253, 0.8452691836035363, 1.7012910610617613, 1.7012914894399567, 0.889764856885459, 0.8897587944779671, 0.8898592385954865, 0.8898591295452493, 0.1286775510009571, 0.1286776465246719, 0.06330504175671779, 0.06330508142357019, 0.07839933896098913, 0.07839852201570517, 0.06078903557797917, 0.06078900349531645, 0.08214017929233429, 0.08213972995071611, 0.807099145216569, 0.8075897720043071, 0.8076133056617587, 0.807708162410784, 0.0014363512740517466, 0.0014363512229090465, 0.006701197320141509, 0.926480974138256, 0.9264796273411847, 0.9288826855146919, 0.9288821614215708, 0.07199835296765088, 0.07199839717989148, 0.08762062380172671, 0.08762302113069263, 0.19553162703173715, 0.195814445527723, 0.1955015103672813, 0.1956403116483224, 0.8485076931540296, 0.8485075558063706, 0.8590381227033265, 0.8590379719550221, 0.06248204485360792, 0.16211802115737714, 0.16211807731766378, 0.040499921568638846, 0.04049640330677579, 0.04266174932216232, 0.04266237509984231, 0.9350332510578898, 0.9351032713922939, 0.9340226940301986, 0.9340878907434232, 0.06298420763627827, 0.06298418363071076, 0.07953794266859045, 0.07953802768361264, 0.13137407619164246, 0.1313808633196916, 0.07711695203250027, 0.07711708452666485, 0.07724726689544344, 0.07724739067805897, 0.1136961604519085, 0.11366972748495849, 0.0014358731438095722, 0.0014358731440173484, 0.8104877075780166, 0.8104863639107924, 0.8100874199642805, 0.8100775108076922, 0.12587448473123852, 0.12588113210710808, 0.12698559710600973, 0.12699218789329547, 0.047355838421980816, 0.05920950279469325, 0.05980295959859643, 0.05810683174450896, 0.08933059524768532, 0.08934076421864928, 0.08949712085985459, 0.08951548999808916, 0.8050813607527114, 0.8049738081477656, 0.8049152203983825, 0.8050466732415154, 0.9193896297762681, 0.9192595978862943, 0.9188709133688095, 0.918794869479451, 0.9119753371362302, 0.9119690201018548, 0.9096722797939647, 0.9096459726195244, 0.06373266764695669, 0.06373436148264656, 0.08028492200283113, 0.08028458168845715, 0.06721869078001688, 0.06721869180917601, 1.7011960871259015, 1.7011960772057593, 0.016141380080312195, 0.011212134962202691, 0.10527651117524213, 0.1130764330788521, 0.8924690381907505, 0.8924686574101071, 0.892302747561529, 0.8922810854842169, 0.9534794047820253, 0.9534794842252792, 0.9586504604209414, 0.9586503348343478, 0.06797683344968422, 0.06797700117868534, 0.06861179381562757, 0.06861205392894248, 0.078869117613532, 0.07886656614540355, 0.08611284441383973, 0.08611540261475842, 0.08977174431474327, 0.08977468833407569, 0.09108103965555411, 0.09108390363345562, 0.8610403918957965, 0.8610418075876588, 0.8599675622301218, 0.8599669969930794, 0.1519266746873142, 0.15254506285704555, 0.19055392551297273, 0.1906105116056414, 0.07789457025555485, 0.0778928669695439, 0.07922183645576157, 0.07921664022299052, 0.0013223468405891934, 0.0013223468405891563, 0.7675447564964136, 0.7674687519510927, 0.7638058600592046, 0.7637837099914513, 0.8557693721526496, 0.8348652161290748, 0.17018785965206462, 0.9619878615994323, 0.13570682111775703, 0.9537181830936732, 0.9050291267498739, 0.870245382639265, 0.8981175628582719, 0.8964172062710569, 1.7201297127520285, 1.7201357805993085, 0.09609690828996183, 0.09616019766620887, 0.09622801563343687, 0.0962905025103554, 0.001560800470846243, 0.0015608224655187983, 0.8125094829133986, 0.8127944187621259, 0.8123199437118664, 0.8122766905667098, 0.9067471624217314, 0.9067238705563893, 0.9089875184163068, 0.9089755505615951, 0.016501831968783732, 0.016501831968770492, 0.040112362572559394, 0.0401123625725595, 0.020884209457227073, 0.02088420945724093, 0.08649528417055888, 0.08650312609693528, 0.09851543181742792, 0.09853213025573443, 0.8601743470949166, 0.8601743937559205, 0.8607991062227833, 0.8607991621655825, 0.13455723859805632, 0.13450873957981138, 0.08147628545026782, 0.07861712388930664, 0.05466486718112274, 0.05747580177849547, 0.8867336209967608, 0.888608168149689, 0.10686271435389971, 0.10875526543266345, 1.694808087944884, 1.694814642035269, 0.06717982596390497, 0.06717982647159951, 0.0867393475593775, 0.08673452881305484, 0.06932341691498595, 0.06930493832090498, 0.06964738599408028, 0.06962871291019515, 0.8985328082319252, 0.8988375659831656, 0.889833658408973, 0.8901511660708044, 0.9560801629186243, 0.9560802022381032, 0.9580894926357717, 0.9580895146626384, 0.15161426847009732, 0.15161426751802742, 0.04074854530783747, 0.04075138261636086, 0.088141066717803, 0.08814309547593766, 0.24233519380144236, 0.8272373203936036, 0.8268634517214053, 0.8268658115398018, 0.8265149081286713, 0.0925605925415454, 0.09256113338486516, 0.09303292391270217, 0.09303245087799622, 0.0018907363704858964, 0.0018907361968751955, 0.07935340280041686, 0.07938181829167264, 0.07937003654544995, 0.07939573118558141, 1.6966822717589687, 1.6975427596014832, 0.22381649952934946, 0.22500780164555917, 0.8849421736965307, 0.8850427178833735, 0.8943750506667161, 0.8932568408214154, 0.9419012210133235, 0.9447303909337551, 0.9417792616349308, 0.9446369771697509, 0.7755678118668179, 0.7795308395261122, 0.7719247449663437, 0.7753258111072994, 0.13134743213624345, 0.13135739646757733, 0.13134840816117882, 0.13135828630653962, 0.0018237846549725965, 0.0018237932512483062, 0.8766526482907698, 0.8726490908771777, 0.9323940814305461, 0.9325372034737223, 0.10432558889512561, 0.10904908535125048, 0.05029464779172283, 0.05085338098286166, 1.723850521849204, 1.7238468649380514, 0.2059208429686681, 0.06431531170362197, 0.06431592714308063, 0.06468210933704703, 0.06468262793453555, 0.1429104306406893, 0.14288798124431912, 0.1435417384663837, 0.1435196526263921, 0.8974232294915004, 0.8974198862873982, 0.8973996342863434, 0.8974017164380398, 0.07111395764742337, 0.07111395763478781, 0.0016221623516155287, 0.0016221624812407104, 0.06388962000282183, 0.06394612298227005, 0.12874002608475105, 0.12881724742042047, 0.9146388629596917, 0.9137639582178103, 0.9535300656669761, 0.9538074860564133, 0.9104814869518312, 0.9094695880164404, 0.9564465365367959, 0.9564388604733232, 0.9011484932918776, 0.9011490816034163, 0.8834547771039958, 0.8834558080017048, 0.8831748389120887, 0.8831748448710015, 0.8825001724384773, 0.8825002149299089, 0.10921229519764827, 0.1092207675745353, 0.10912758369762042, 0.10912116313085243, 0.0031185337129433265, 0.0031185340326561517, 0.14029670716109655, 0.14025957124526944, 0.1400124208783007, 0.13998013062519268, 0.08055291161144362, 0.08056261561937654, 0.08056489025524916, 0.08057459992593334, 0.08990481121982374, 0.0899634572564401, 0.09041274998706451, 0.09045550423329038, 0.793332899561906, 0.7926425313268027, 0.7891458138408819, 0.7891360242516945, 0.003585545956484282, 0.003585580881311165, 0.06670216358857775, 0.06670216366134729, 1.7231846906966906, 1.7231845995095663, 0.9179561583145778, 0.917958255498001, 0.9174627137367177, 0.9174648478113039, 0.10603089395456389, 0.10603625899345726, 0.10613047477960941, 0.10613572280628841, 0.10795988708348656, 0.1079606582613592, 0.10798924367789613, 0.1079900250245575, 0.0030281428228166834, 0.0030281429575067754, 0.0034778184606635942, 0.0034778183840562826, 0.0029880724179891962, 0.002988072368759055, 1.7605050694318043, 1.7605056403350199, 0.9554225272059544, 0.9554225309821975, 0.9605107008985494, 0.9605106904768227, 1.6156989343982255, 1.6157071745796974, 0.0025732878637544205, 0.0025732878637540367, 0.0020408777139283426, 0.002040620276419351, 0.10465241149337268, 0.10465971686093382, 0.10499402979940925, 0.10495541257757304, 0.9191779031219837, 0.9191777626532327, 0.9133855189786015, 0.9133850915018804, 0.0037616957855766257, 0.0037616933243172284, 0.04992250104274273, 0.056548997432366487, 0.05654769056697029, 0.06502590276013205, 0.06502510247613354, 0.8883892383084772, 0.8882030730862017, 0.8834939620190638, 0.8854983007640255, 0.16793872992330286, 0.9800777761149317, 0.9800769727946681, 0.9568353132711978, 0.9568353161647509, 0.0941365313381412, 0.09413679587789772, 0.09413867553674017, 0.09413858635096434, 0.08486047817198925, 0.08486229424197497, 0.08486040646889635, 0.08486218072915182, 1.5909189442865896, 1.7048796726328783, 1.7048799938791357, 0.1328215590530674, 0.13281069409736132, 0.1328242944489653, 0.13281346557575616, 0.8636809371257553, 0.8646061495768873, 0.8600507951409632, 0.8599094956275769, 0.12371461869483659, 0.12377667816102951, 0.13445544254992423, 0.1342462296536378, 0.006178380243976951, 0.00617630172232167, 0.9024246260220931, 0.9007033804663379, 0.9019404685806406, 0.9002883519095621, 0.0027199954710200734, 0.002720077522196503, 1.7117183248178853, 1.7117182520658225, 0.07341475197092551, 0.07341475119682783, 0.19072288740171128, 0.19064262919546882, 0.19086583591132406, 0.19078599241663732, 0.0043292123829607315, 0.004329260539714335, 0.10480312131756009, 0.10493004302834767, 0.0029014246660044917, 0.0029014252657025676, 0.06601408426772752, 0.06601408426772576, 1.8029604868271705, 0.9484401959911205, 1.565703321960716, 1.5656006774337485, 1.5721429524379635, 1.5772121557795076, 0.9446449227480714, 0.9478290498054672, 0.09143253497480795, 0.09144315919336363, 0.09113162675176027, 0.09114419910775799, 0.008253294506981564, 0.008253285549928992, 0.0716182494242198, 0.0716182392316263, 0.07147631379778424, 0.07147628702011709, 0.06095993888253774, 0.010866705835589557, 0.09005647061652709, 0.1316785962679623, 0.12695132164588296, 0.13032240236438633, 0.14949559584203015, 0.04153181791783085, 0.006035598696467691, 0.17896309714374986, 0.14534683653602098, 0.19806379489314851, 0.10498542507515538, 0.10500821325315758, 0.10496037907920136, 0.10500230006590835, 0.00837264781937089, 0.008373069911059482, 0.9128423076375223, 0.9128385220319415, 0.9118877643841697, 0.9118839374047508, 1.5961333440376548, 1.5961304292211271, 0.1387663222757249, 0.1387843547050937, 0.13876714874043858, 0.13878501525328388, 0.19856921019327228, 0.19813589786512012, 0.21762924183657045, 0.21911697204979685, 0.9593360732970324, 0.9593360727127171, 0.9543677473308627, 0.9543677466027404, 0.5594716871401338, 0.5593594903710952, 0.004153991451585791, 0.004153664362443713, 0.46759342144911387, 0.46772424531214457, 0.00366178762993429, 0.0036618124242352697, 0.92590464902344, 0.9259046270147778, 0.9236973085411175, 0.9236972865289739, 0.08858982025927387, 0.08859009559756195, 0.08869915934940048, 0.08869943517009107, 0.009002701915953391, 0.009002700833791358, 1.802146725388803, 1.8021467198488321, 1.78565468020734, 1.7857021288377435, 0.9284904467636278, 0.9284912130510716, 0.9289739948231203, 0.9289743123476979, 0.007933641450822778, 0.007933534570869994, 0.12574211981981448, 0.1257338060011335, 0.12572997463758945, 0.12572852511433702, 1.5166199895369128, 1.5158762109928225, 0.07453136377265118, 0.0745314357065042, 0.07410736374430447, 0.07410738350681899, 1.5466471687629375, 1.5458996107759657, 0.004667705242377975, 0.004667727255867885, 0.00432441226695527, 0.004324437176765565, 1.7805170074219627, 1.7805311225654075, 0.957983935914295, 0.9579839468616342, 0.9492667473282751, 0.9492667917078725, 0.18271781542650042, 0.18272513370025079, 0.18369883448398938, 0.1837061716199067, 1.657781125536353, 1.657781124093832, 0.9252485728682194, 0.9252485598663988, 0.923558453223122, 0.9235584442822738, 0.8889347594875316, 0.8889401043723096, 0.8888963522194708, 0.8889017675934552, 0.08318410863130592, 0.08318484702298924, 0.1280124122486839, 0.12801223169482684, 1.802107864437303, 1.8021078644373212, 0.1368812700234588, 0.1368812702309978, 0.07259192693699214, 0.07259192688144325, 0.007070791153201942, 0.007070754110688849, 0.2172085110597084, 0.21716631966857658, 0.21558377111863333, 0.21567768836668805, 0.03123520302304216, 0.03123517264736817, 0.0623661686371246, 0.06236615714977924, 0.040108801378831035, 0.0401088017854266, 0.029695212456472816, 0.029695233587608977, 0.03248578062220409, 0.032485696703361225, 0.11252731240905614, 0.11252352082267127, 0.11247957914627553, 0.11247645705612325, 0.19764172503916, 0.19760804837399276, 0.1975787089914904, 0.1976680091226549, 1.8016096630606135, 1.8016096630606173, 0.17659151957340508, 0.17659151054369338, 0.176464008546252, 0.17646399950859343, 0.9129005631883395, 0.9129004230346118, 0.9100612452785952, 0.9100611108338956, 0.9434697833821062, 0.9423768438667579, 0.9434896253083174, 0.9423970462776209, 0.06273564622553923, 0.06273559477246396, 0.06448686671432534, 0.0644868021773935, 0.022705185866250064, 0.02270364563089533, 0.028627353306884616, 0.028625840700708324, 0.8436034657065494, 0.8436026774312424, 0.8432280791070408, 0.8432272903769031, 0.13754041788634838, 0.13754041847107118, 0.8430909868609586, 0.0032114758792592796, 0.003586661154264697, 0.0032112654595647504, 0.0032109604323565417, 0.9111435346022041, 0.8476553027538087, 0.9219843350972404, 0.19459863265233548, 0.2017277396969772, 0.9149448420428359, 0.914944822267967, 0.9172955973659638, 0.9172955777394017, 1.0085954173768183, 0.10033433332521713, 0.10033430102915836, 0.1004819350784045, 0.1004819050491836, 1.81963183321606, 1.8196318330793322, 0.8635314830219424, 0.8637444737901298, 0.8764459641200529, 0.8766761000124577, 0.1378607411126897, 0.13786074094158893, 0.8441783397463349, 0.8441773700740609, 0.8441756002244459, 0.8441746306814604, 1.7816256794199143, 1.7816256794356695, 0.9373544903452584, 0.9373544731833541, 0.9333964297906329, 0.933396390355229, 0.8588398243819975, 0.8592261250625268, 0.8540479766291111, 0.8543053357743988, 0.012164113124597316, 0.012164626951388546, 0.012180976726631945, 0.012181502547517101, 0.8633568401060444, 0.8633526343215978, 0.8660525108973476, 0.866047997459021, 1.7906533756931051, 1.791475163596761, 1.8036613567806774, 1.8045677486715948, 0.057397063887344724, 0.057397064350190985, 0.9952025282688449, 0.995204095583532, 0.05601628885932376, 0.05601675322881299, 0.0442150432956513, 0.044231617750062804, 0.16829491272369315, 0.1683078483657602, 0.13604867553306116, 0.13604867516530686, 0.8452528402285344, 0.8452427929663155, 0.8452381614683241, 0.8452281167571745, 0.11845966771443721, 0.11845966773814279, 0.1427334947533761, 0.14273349093252657, 0.03281012731737555, 0.032810241093820254, 0.03283484427501031, 0.032834957297426255, 0.1513601512799534, 0.15140261872282093, 0.9018376349593168, 0.9018376347989385, 0.9043150565842519, 0.9043150564922834, 0.9486417094006933, 0.949990208530241, 0.9489573322764882, 0.8501804771831978, 0.8501820406440546, 0.8501673099044158, 0.8501688733869267, 0.11889486032190727, 0.11889486050704123, 0.5872576905680015, 0.5872692774655051, 0.5873215737147468, 0.5873331580229313, 0.36789460899420995, 0.3678762565871056, 0.3680624958775658, 0.3680441440188773, 1.8292698887332324, 1.829269892803051, 0.10828506199669012, 0.10828195648489522, 0.10844252470387176, 0.10843942084937425, 0.9435267237649705, 0.9368514577178134, 0.9368520286127033, 0.0691954014004652, 0.06919540137122862, 0.06960552063223323, 0.06960552060326075, 0.18987746781726195, 0.20262822868982117, 0.11173685915556376, 0.11173738810894811, 0.11870946735006106, 0.1187094673481193, 0.21015464238967266, 0.22636047424395753, 0.1747797826710783, 0.17477978345752004, 0.09760823381970704, 0.7702408680554786, 0.11968442366576518, 0.11968442366576558, 0.07022950367408827, 0.07022950206591702, 0.8896037047935215, 0.8896036463190389, 0.8884987127670018, 0.8884986534786257, 1.8479673507644894, 1.9470347541731072, 0.7490413336283672, 0.7489449683898642, 0.7526423550220437, 0.7525654744220781, 0.779130860348306, 0.7791316365385812, 0.7791275693332713, 0.7791283545596409, 0.0688411801832451, 0.06884118802261702, 0.06924315258879606, 0.06924316039545671, 1.9087160691748348, 1.908685929867696, 0.10525904900857555, 0.10525904873820287, 0.9882700234580654, 1.0273909103851793, 0.13600058960565087, 0.1360005896056498, 0.07671320934154005, 0.07671321357383114, 0.99920696335732, 0.9993318897282314, 1.8842160166204593, 1.8842153750859894, 0.1082742414971046, 0.10837315663975952, 0.059992482923898985, 0.05999261656576835, 0.9462340922797348, 0.9362338054050604, 0.002183326506269702, 0.07300100293359485, 0.07339111160370632, 0.14960410584077605, 0.08762669200801565, 0.08762669222558471, 0.08726420018359121, 0.0872642004351852, 0.1013868594755214, 0.10138686399435018, 0.0022056605571700427, 0.00220566063424013, 0.05567689142631267, 0.05619385186566658, 0.05620283336422865, 3.609981436229933, 0.0022060095536956554, 0.00220600958482865, 1.89319073863296, 1.9138617141861014, 1.9094707298553704, 0.0022344283207930333, 0.0022344283915161837, 0.19448373313002684, 0.21309797686533835, 3.6535133159676345, 3.6533915785791953, 1.8125902303359605, 0.16645272410677875, 0.16648288073944495, 0.0017100812649731298, 0.001710085780005087, 0.00603951757791018, 0.002913454237487248, 0.002913454278522046, 0.0918788536433092, 0.093062160215483, 0.002787428568510354, 0.002787691755301516, 1.8663541129646208, 1.9500657755592603, 1.922891694224997, 1.9228729564552807, 0.9792536300765563, 1.0345140116552232, 0.07179963635302886, 0.0718205401014863, 0.1762151171867039, 0.17982848859295497, 1.006628218119804, 1.837090509296072, 1.8378054581731458, 0.0516064907961801, 0.125161716505049, 0.0021812276944658754], "D8 Variance": [1.2852198797525597e-10, 7.82652748488003e-11, 8.7570316803699e-11, 6.324989174502551e-09, 7.12643642076731e-11, 3.924351172589627e-09, 2.7618322680073634e-09, 3.2082090290786615e-09, 4.537846245955256e-09, 1.6523130676275067e-09, 3.7254379142658185e-08, 8.94005312044627e-09, 1.8174923982732495e-09, 1.1635549028894081e-08, 2.8071747036468382e-08, 1.6158696110693784e-08, 2.0065243558930548e-08, 2.208274617405478e-09, 4.011691862698657e-08, 7.123306414022449e-08, 2.6273874264751808e-08, 4.627716600911402e-09, 3.1447084849945514e-08, 6.151626029621433e-08, 2.5486438178192996e-08, 9.410098220227464e-08, 4.8235418769528285e-09, 6.093014034485683e-09, 5.4838203959744405e-08, 4.519596905106879e-08, 9.86400850009408e-08, 1.3318081022217613e-08, 2.7563873913694646e-08, 1.1135849338646897e-08, 7.877108842751684e-08, 5.566499726000572e-07, 1.4092673761636393e-08, 1.1150347861447181e-07, 2.1297256741072988e-08, 4.090046572449073e-08, 7.13628502923491e-08, 3.481889699597485e-07, 4.24046773394066e-08, 1.4766002899920947e-07, 1.3877077402771454e-07, 3.5823141866083795e-08, 3.215217628673199e-08, 1.427934592085466e-07, 3.900460099351863e-08, 5.178525840791008e-07, 1.8364992990015649e-07, 3.611392710335601e-07, 2.0590559633184811e-07, 2.9537895640148395e-08, 1.3219646866945218e-07, 4.7107579006126797e-08, 1.5290849272874895e-07, 1.7045219678725253e-07, 4.2015043282355806e-07, 2.2924372327202456e-07, 1.689087512632697e-07, 1.3371905129426497e-07, 1.5279388338448018e-07, 3.661161181747941e-07, 3.263589747308342e-07, 4.387809245939191e-08, 4.871016088121245e-07, 1.8407282764630246e-07, 1.9722316129375457e-07, 6.429880853238844e-07, 6.747026325650424e-08, 5.088647193494743e-07, 8.622677256106095e-08, 3.4494160699236037e-07, 1.0373837452164777e-06, 2.65924296104968e-07, 6.783428167302601e-08, 6.689955427320673e-08, 3.607418968956762e-07, 3.846141229795906e-06, 9.76893536456883e-07, 1.872449171651493e-06, 1.318927641400153e-07, 2.264681983385499e-06, 1.877880812845178e-07, 1.9925814666459512e-06, 1.9653790357170915e-07, 5.761792286284627e-07, 2.74377463408841e-07, 4.4596218388808496e-07, 8.816106738401173e-07, 5.169181865121844e-07, 3.4618693952681804e-07, 4.928246219379681e-07, 1.9157058709167888e-07, 2.728387775365455e-07, 1.0687945389260872e-07, 4.2541666295225807e-07, 4.2619259624702665e-07, 4.7550059948195364e-07, 3.073350170414749e-07, 3.6204084733987126e-07, 7.343481206801477e-07, 6.807930401693879e-07, 6.524754451815714e-06, 6.987284534904784e-07, 8.474528365674744e-07, 9.209507782038847e-06, 1.1932689584073605e-06, 1.1064619551769597e-06, 3.0910838430279647e-06, 8.033348424414404e-07, 1.6865373385611373e-06, 3.337153966810276e-07, 3.9265654737552887e-07, 2.0602980254764763e-06, 6.302296559576534e-07, 1.997617179274419e-06, 7.026701543557854e-07, 6.907478937986872e-07, 9.30004357659345e-07, 2.8282936203031665e-06, 3.813159598957275e-07, 1.1699367460835904e-06, 3.5737929096704456e-06, 1.14749502571035e-06, 1.081364370985999e-06, 3.4001624528939297e-07, 6.167118622811296e-07, 1.3669085972950827e-06, 1.3353926536390367e-06, 3.4695161598266917e-06, 6.88108138051018e-07, 1.9280583819606246e-06, 1.4061443526969975e-06, 8.776699747452934e-07, 2.1371066709877453e-07, 1.7468273039754361e-06, 6.211509694627778e-07, 3.762602838090321e-06, 9.396561797465082e-07, 7.767190063883864e-07, 1.8547211773532115e-06, 1.983730255786958e-06, 6.360208513400097e-07, 2.4521074575204446e-06, 1.7199234439385765e-06, 7.549183895237654e-07, 8.971329057583998e-07, 1.1029106584831783e-06, 2.4878027512586835e-06, 3.118025394327621e-06, 6.318046133856689e-07, 5.302529012902782e-07, 1.7690955506040303e-06, 7.309415756432111e-07, 2.596898593964476e-06, 2.4323200332159952e-06, 5.595699088162133e-07, 2.9664028506314394e-07, 9.728668257075955e-07, 4.4061638397844025e-06, 2.6009842999161424e-06, 1.3310525223279555e-06, 4.357077064679842e-06, 6.639613426424811e-06, 2.1607888695931428e-06, 2.2641489920470623e-06, 3.564537938425975e-06, 1.2886308423926052e-06, 1.8461329349229187e-06, 1.2744122112762411e-06, 3.604932057055187e-07, 2.2010944992898844e-06, 1.1212048846154803e-06, 3.405134828147486e-06, 1.291154714894769e-05, 4.800294964750609e-06, 2.1525795130153373e-06, 6.185250937752448e-06, 4.431339589148985e-06, 1.180485854019587e-06, 1.2815661647739662e-06, 1.8995740163779778e-06, 4.8332309677772755e-06, 3.176672567880828e-06, 2.4732916231193087e-06, 3.5974779563268166e-06, 2.1034020220856913e-06, 3.1805253596233824e-06, 2.152715901097047e-06, 1.927529413164933e-06, 8.573507054775334e-07, 4.236498311871626e-06, 4.329904555146914e-06, 7.60286875250187e-06, 3.533550684045647e-06, 2.505252776998199e-06, 2.2819455187194023e-06, 6.124610913119909e-06, 1.4430459768118304e-06, 3.5032638867817755e-06, 6.2880955768201244e-06, 7.540913786314964e-06, 6.497017998550109e-06, 8.114708210543535e-06, 1.2163186452192823e-06, 8.268981432968461e-06, 1.8906118035482984e-05, 2.0422193932814525e-05, 4.995774416501687e-06, 0.00022931914880451886, 0.00023483053431193974, 8.85126021245878e-06, 5.183429915332156e-06, 5.415805900940716e-06, 2.002404618253831e-06, 2.7206518825445878e-06, 4.727009891902803e-06, 7.4784926773682375e-06, 1.99163842074138e-06, 5.50406392537765e-06, 4.782828790433656e-06, 5.8392313991051515e-06, 2.2702637742397258e-06, 2.1204059757361036e-06, 3.543305153078077e-06, 4.888404029165111e-06, 2.730566614917192e-06, 4.50193494366978e-06, 3.5856084513564695e-06, 6.79719071427385e-06, 2.6327107245285784e-06, 1.672858101400918e-06, 4.169927751040693e-06, 4.660300660982441e-06, 7.678394725343435e-06, 5.928696610664549e-06, 1.9679939432655205e-06, 4.94780304581304e-06, 6.2291847326127255e-06, 4.066780959005208e-06, 7.932887715074575e-06, 5.18094072642458e-07, 1.060476896566056e-05, 3.5684666664307758e-06, 2.937818390339202e-06, 1.0635736666951494e-06, 3.5326325434318414e-06, 4.785830853212692e-06, 4.097683480644709e-06, 2.4253851538353917e-06, 1.798239221286881e-06, 2.5807540863698337e-06, 2.769581379565968e-06, 1.3770770075243424e-06, 4.233667059948808e-06, 1.2847873691084824e-05, 8.217616048679391e-06, 3.3247841880420566e-06, 7.840762259516344e-06, 1.6700540669141543e-06, 4.8574294700251575e-06, 5.282228415022027e-06, 2.3055660802582567e-06, 2.600758767304722e-06, 1.7032302969522732e-05, 1.1281564763737747e-05, 1.7152899352932866e-05, 1.1574787473365492e-05, 1.3035475700190039e-05, 9.407715791406594e-06, 5.119050945128276e-06, 1.0022941894262597e-05, 7.263363685971032e-06, 2.574863754217634e-06, 7.935636083082412e-06, 8.861862684767137e-06, 6.960737046635518e-06, 1.9747337615405063e-05, 3.2215018185589484e-05, 6.753031172402348e-05, 2.3805962530693848e-05, 2.5851898396325012e-05, 0.00019687711257013475, 0.0001691532925006825, 1.2871300525824225e-05, 8.304238727324332e-06, 7.0927202004285e-06, 9.263588679182545e-06, 1.8797805516677936e-05, 8.175370125845407e-06, 1.518280652425118e-05, 1.3416411347362656e-05, 9.542107575889578e-06, 5.05446263588618e-06, 7.520572449949497e-06, 4.272198577785535e-06, 3.7499610629006257e-05, 2.9007014453846613e-05, 1.0058379026343947e-05, 1.1098411774169754e-05, 1.1591719933425817e-05, 2.5219060561456444e-05, 3.540775936396955e-06, 5.740459081435617e-06, 4.026184444210849e-06, 2.361774368994679e-05, 2.0852128514022655e-05, 7.873143574548532e-05, 5.286986299137849e-05, 0.00014683710595600867, 0.00010732898182698687, 0.00011790792266352038, 0.00016713017668188194, 6.370022958570674e-06, 0.0001271726304900159, 0.00010318181076098072, 6.370279632731469e-06, 7.771323207347874e-06, 6.147305988406336e-05, 4.811676476559621e-05, 6.51718724006903e-06, 7.98401637061704e-06, 7.76915969726127e-06, 9.776892526159829e-06, 5.382307931710143e-06, 9.905133127299346e-06, 1.2124428264315066e-05, 1.559476835132259e-05, 1.0195046706996423e-05, 4.091641342980854e-06, 9.39300762066571e-06, 1.479422485506731e-05, 1.0652420386882098e-05, 3.4276408815976656e-06, 2.9075133309579883e-06, 1.6917164922371156e-06, 5.781029945277227e-06, 3.4347375185959807e-06, 6.828440398415822e-06, 2.0572667037183697e-06, 2.0462583425867915e-06, 1.7185607576303233e-05, 1.683607578229394e-05, 6.314427010291142e-06, 9.264251208904427e-06, 8.10662259886668e-06, 5.757225824132062e-06, 9.722892321054272e-06, 7.11894304553851e-06, 7.4396881622297324e-06, 6.129607781430907e-06, 4.69808486885671e-06, 6.4756204578382495e-06, 1.1907990892689439e-05, 1.2846743274020442e-05, 5.476621022666217e-06, 6.5465978070957794e-06, 7.68064856726381e-06, 8.44795344636712e-06, 1.0660315774154818e-05, 2.4664063795004682e-05, 3.276089066069797e-05, 2.5935613153794724e-05, 1.9538075946648423e-05, 3.60435513896394e-05, 4.32418598277323e-05, 9.36633428743138e-06, 3.362536817434761e-05, 1.5961854359818642e-05, 1.832558772778585e-05, 0.00021667217812291014, 0.00021096392320302333, 1.1758692750298266e-05, 7.006587398317337e-06, 7.067233887763272e-06, 7.491969895044563e-06, 7.638329160538506e-06, 7.961470851427503e-06, 6.92824648540389e-06, 9.995355649565643e-06, 1.560104413975956e-05, 3.869398582097117e-05, 2.903811908506258e-05, 4.359066907709308e-05, 1.380142963412051e-05, 1.0285713686747008e-05, 6.142452297493796e-05, 2.59553094189431e-05, 3.298610727246527e-05, 1.889436232593855e-05, 0.00017674079213314927, 0.0001356393008628109, 1.4430879203353795e-05, 3.288827419408947e-05, 7.74975568744843e-05, 6.908762694892695e-05, 0.00012416043726602355, 0.0001267523479617069, 4.954023005767418e-06, 1.7705122863563782e-05, 1.5677674947700898e-05, 1.3271413451603516e-05, 1.1407165763564915e-05, 7.552272545313294e-06, 6.802626778149606e-06, 3.0451141595195865e-05, 9.024350316167794e-05, 6.125202550391115e-05, 7.387687191730937e-06, 3.092081098276245e-05, 1.6728451731608716e-05, 1.1270939372805474e-05, 5.2611530446866e-06, 2.4109180369972958e-05, 2.6099895397066417e-05, 2.9277001604838384e-05, 2.7756539358595373e-05, 1.3517515361308516e-05, 4.575568060475937e-05, 2.0028328048696706e-05, 0.00020996079080474886, 0.00011483914838644915, 8.904921099085385e-05, 0.00024263550791292862, 1.55544065947385e-05, 1.7489389822151584e-05, 4.543706300622592e-05, 1.0712890283122245e-05, 9.49530314383519e-06, 9.385919426877588e-06, 0.00012518552544271046, 0.00017379545182224983, 1.6471755812773826e-05, 1.3852064519244987e-05, 5.2418786818857604e-05, 4.891039081718208e-05, 4.753284768123498e-05, 8.677297094618644e-05, 7.70049648776517e-05, 5.570560020483366e-05, 4.9274997301076076e-05, 0.00018546286127934643, 0.0001733133455536522, 8.8550115749146e-06, 8.944076427603854e-05, 8.225642731822613e-05, 2.0219804884526203e-05, 0.00014943891246834836, 1.313421137328152e-05, 1.3085121939182688e-05, 0.000911259791815659, 0.0007444666819162119, 0.00209508224561412, 2.537358404355801e-05, 0.0025908856476468873, 0.0005135758136850811, 1.0179071325298798e-05, 1.3895838503751541e-05, 1.903121175435609e-05, 3.654512153070486e-05, 1.7807746991281023e-05, 1.7604627283815067e-05, 1.2729168400974012e-05, 1.755198325231139e-05, 1.2268810666471165e-05, 1.1848685045340511e-05, 2.0960891189876215e-05, 2.0964392042717173e-05, 1.4411851503776573e-05, 1.792087470899445e-05, 9.501470230965671e-06, 7.818992881897678e-06, 5.795933272510089e-06, 5.8070714452291075e-06, 1.5717638740549485e-05, 2.8561793846421504e-05, 3.532731573037631e-05, 3.8764971899999245e-05, 2.7925789191858048e-05, 2.527333961495987e-05, 2.2616619183146096e-05, 1.869772937872064e-05, 2.0150474767251817e-05, 1.001355269119595e-05, 2.9072102864267125e-05, 1.5629256360436008e-05, 5.370022213619287e-05, 5.9217382529186975e-05, 3.773024920924326e-05, 3.065237675684728e-05, 2.873132798283857e-05, 2.8906833224839108e-05, 0.00022933250980793435, 0.00022244079387933628, 1.281031594105944e-05, 0.00011464282506517477, 0.00011970881434930869, 0.00012912816725464126, 0.00014285054228918462, 5.233278706585867e-05, 5.771786793309521e-05, 4.7246582434362744e-05, 6.659895418583599e-05, 8.194912942743848e-05, 6.999271363706759e-05, 4.177929283045068e-05, 5.060572819194638e-05, 9.090517731023322e-06, 1.7688562097060104e-05, 1.1017413648361028e-05, 1.1640130967109462e-05, 9.496508621414422e-06, 1.541047039473075e-05, 2.0062785264873036e-05, 0.0005348668049983318, 0.0008864026851067116, 0.0020663627290001224, 0.0036455756776235487, 0.0017915389583612047, 0.003675246517113834, 5.6708113289688035e-05, 6.204597094057751e-05, 0.00043160290890526567, 0.00022981440367373385, 0.0005879823644547654, 0.000991931002291941, 2.0900116379524846e-05, 1.530425729102854e-05, 3.821463980338727e-05, 6.190775101342857e-05, 3.0678777401052176e-05, 5.849637404259087e-05, 0.00012769161486467015, 0.00019885469379112732, 0.00010711275184961901, 3.794349182003932e-05, 4.2713958906304135e-05, 6.926775313170293e-05, 3.2531084588732344e-05, 0.00011834870156207597, 0.00016549886609010773, 3.478598194044133e-05, 9.793664198002007e-05, 7.037223685983511e-05, 7.042891047720671e-05, 6.97925628654765e-05, 9.038612786397009e-05, 0.00011967569513354818, 0.00010911319744825528, 0.00012427488413898605, 5.4013731896238845e-05, 4.7297190391884006e-05, 0.00018198454906761508, 0.00014503876654338362, 5.169394491459419e-05, 5.2785827492999324e-05, 4.968176591438646e-05, 5.3515772183607886e-05, 0.0032927747709288876, 0.003314897967261263, 4.852364262976219e-05, 6.814580259554199e-06, 0.00018592178670976645, 0.0001256766159063699, 0.00011601099818593993, 0.00010616853394108651, 0.00021843141543816471, 0.0001867963420425962, 3.620918396809915e-05, 4.3670491244914335e-05, 3.178413517510653e-05, 3.201926245172945e-05, 1.742019979920973e-05, 1.8438843675755507e-05, 3.07422286226521e-05, 3.928146829272489e-05, 5.464580529198443e-05, 4.425427023283307e-05, 4.320672234686383e-05, 1.0647175778671215e-05, 6.172365857991585e-05, 8.98775597272824e-05, 2.208154070305704e-05, 0.00018178816138566465, 6.519528789132474e-05, 6.418274354603734e-05, 6.727112305725979e-05, 0.00016788970704141126, 3.821188144090711e-05, 0.0001227623369790651, 2.510710620257937e-05, 2.544498771941077e-05, 4.2030447224761214e-05, 2.788042520512619e-05, 7.84581616255392e-05, 0.0011712557539045915, 0.0032806219367053145, 0.002169314652970582, 7.593447938598032e-05, 8.607752299372429e-05, 5.236012958407075e-06, 5.769699846111063e-06, 0.00011328261650948413, 9.764022042903724e-05, 0.00011544328166413148, 0.0001002572390024887, 0.000164556559496368, 0.00015985639011405455, 6.057742731479111e-05, 6.0569987006224055e-05, 6.052871143821309e-06, 5.983130823936031e-06, 4.3338320968173424e-05, 4.334740651187998e-05, 3.3833531198889874e-05, 3.382831342723613e-05, 0.0001501027259210485, 0.0001457528057535713, 1.1309984805751031e-05, 1.0798239739481221e-05, 5.664497715608884e-05, 5.7785925637468086e-05, 0.00010454317404279249, 0.00010455074931027471, 5.1525174977416635e-05, 9.019617719042897e-05, 0.00010004612204333862, 7.726524984575018e-05, 5.6733461940479257e-05, 5.8428991250345285e-05, 5.768139400624119e-05, 0.00014226006574127002, 0.0001967645979362201, 0.00021804855735898498, 0.00011671554209784742, 0.00011681729089702902, 0.00011132867306605274, 5.571773658624753e-05, 0.00022687859074900534, 0.00017943829023888222, 0.00016639612070916318, 0.0028658654182568367, 0.0028959690212487926, 0.004099871921514148, 0.004174095426882023, 0.00012731615360085454, 0.00013934250731683972, 0.00018818809954227893, 0.00013777642002144594, 9.319328773317732e-05, 5.359329358879968e-05, 7.115408019269368e-05, 7.36144779732256e-05, 6.459672446255245e-05, 0.00010505297318534909, 9.346699792288842e-05, 0.00012118809165427925, 0.00011063213228040714, 0.00015649659787421788, 0.00016233644330014826, 0.00031723494595248996, 0.00033807844783665053, 3.859737951480092e-05, 5.7005584978730793e-05, 5.1659216032655504e-05, 4.728322937583309e-05, 4.576684567862903e-05, 5.2891504424066995e-05, 3.257446554413447e-05, 3.692815303624641e-05, 0.0001175930816001449, 0.00013497709707961599, 5.48084439105275e-05, 5.496231438585898e-05, 0.0006174042855827958, 0.0009659340715565015, 0.0020672118483421723, 0.003756290379519571, 0.001536745214679368, 0.002655486689548439, 0.0006250993535878508, 0.00028903222788083984, 0.00017894710297239875, 0.00043889532767954964, 0.00339514151345267, 0.003162344751664439, 0.0007538179158077254, 0.0011897801381167954, 0.0003206220076719898, 0.0006939849464736312, 4.8152894518872124e-05, 1.4526301939670916e-05, 0.0003266693605726066, 0.00035165577752819285, 0.00025594220667599327, 0.00019295239907214258, 0.00011867539802191898, 0.0001568418825263543, 9.742920701841777e-05, 7.428951672377249e-05, 9.978387373825653e-05, 4.7775942706634464e-05, 5.872446999994689e-05, 5.895128255631906e-05, 7.186695146316126e-05, 7.16747336384197e-05, 6.231365463214423e-05, 8.214551255998035e-05, 0.0001631847542140515, 0.00013287316851181777, 0.0001226746005034198, 0.00022276617806601872, 1.6397640975828413e-05, 1.7519101360868076e-05, 0.003462549320283749, 0.003450033526688478, 0.0001203171817147131, 0.0001155560795857845, 1.4830750502880637e-05, 1.6171114399498173e-05, 9.661260223095941e-06, 1.2800763370240873e-05, 0.00013261572925619465, 0.00013259740085302276, 1.1391780268248397e-05, 1.086264897887669e-05, 4.2377801563641326e-05, 4.23769517771916e-05, 2.61183910131224e-05, 2.7817542964705957e-05, 0.0001411984990565341, 0.00014236737886651974, 0.0002928126290574093, 0.00029293532506170176, 4.785774925516411e-05, 4.558810209026938e-05, 0.00024744485603711596, 0.00022824362245221286, 0.00011290569114874483, 0.00012544648389039924, 0.0001728995570735832, 0.00017347992086908713, 0.00010787591371975687, 0.0001079629955472936, 0.0033754709265596, 0.0033770511734104117, 1.0103922282064809e-05, 1.1870664167454918e-05, 6.962479201320472e-05, 0.00012109157018431113, 0.002907571238246258, 0.002948965474937567, 0.003005798435032264, 0.003755001321451211, 0.0009924755358976074, 0.00032219040788158737, 0.0001481658807985866, 0.0001429465027880086, 0.00014579869026532403, 0.00028674778451457414, 6.53206523770035e-05, 8.341111995815981e-05, 0.00016632558655440465, 0.00043507947350865064, 0.00043523179326262953, 0.0006272387228755886, 0.000627579940841082, 0.003653776211927615, 0.0036701787434592803, 0.00023965443915512013, 0.0001300873189204233, 0.00012729316103214083, 0.0001448320707752757, 0.0001448732330854352, 0.001902773074311084, 0.00190321346938441, 0.0003751315159002799, 0.0004794281158454562, 0.00022308802291666857, 0.0001975553934968596, 0.0001430975734013526, 0.001876044195949061, 0.0018854877659227791, 0.00017601496324554442, 0.00014924636363283683, 7.175597343176066e-05, 9.282612480439582e-05, 0.002613448281835406, 0.004084898991092756, 0.0007651711370412313, 0.0014573250791468115, 0.004458231057403118, 0.003839820011252136, 0.0004508365839577495, 0.00013094977715808747, 6.516974637756948e-05, 0.00026646843761087143, 0.0007872520777184987, 0.0007825872728171051, 0.0001124577517392168, 8.099576998685103e-05, 8.253132295158872e-05, 0.00015200469745027762, 7.508145145924132e-05, 7.930095303586236e-05, 0.0002694604371675718, 0.00018310988803173147, 0.00016739684425501645, 0.00023524442411832893, 0.00023544513822105099, 0.00023115905138456144, 0.0002122636806144261, 0.00019949444059394632, 8.252957764011392e-05, 8.912146003166802e-05, 0.0002897582488523325, 0.0002925028567417821, 2.821638765864878e-05, 3.118594761747186e-05, 8.16715538258557e-05, 8.166529232439199e-05, 0.0001767423477463347, 0.0001885175719003298, 0.00013467852647874702, 0.00022541832959594593, 0.0002030889344384724, 0.00030848932696986785, 1.5479848768180114e-05, 1.5548691726998483e-05, 0.00023068308480221045, 0.00027789744979472977, 0.0015964613155581356, 0.0019326973661201318, 0.002625100097695609, 2.1930071464973864e-05, 1.4692203745493005e-05, 0.0032429036458858805, 0.00017114402135239357, 0.00019563019784322948, 0.00012480930577715257, 0.00012738845835501232, 0.0009081815528848658, 0.0020010922801272004, 0.0007660537803195433, 0.001562521467485596, 0.003371500352007938, 0.0038416913496150317, 1.884952177512545e-05, 2.1505683814119968e-05, 6.981923348858626e-05, 6.99414597530559e-05, 0.0002777137564217372, 0.0006345496468524951, 0.00011109772817936577, 0.00011182795271178977, 0.00015545006163088113, 0.0001554935820213321, 6.143016884916005e-05, 6.140352581694323e-05, 7.354577300435046e-05, 7.482780921475938e-05, 0.0003239211863656787, 0.00032388210090053294, 0.00023908710319685443, 0.0002424804124559363, 0.00018497618163706484, 0.00018252009080063858, 0.00025482433031053523, 0.0002546871359904251, 3.8005173982612896e-05, 3.763792384250269e-05, 4.163020413157987e-05, 4.015667307457291e-05, 0.004001884474630896, 0.004015943924704918, 0.004031153774484755, 0.00400490995957233, 0.00010623286334484594, 0.00011612923643492753, 0.00014767371895235608, 0.00012776504153657044, 0.00021404471039089518, 0.00021414466973236266, 0.0001729413572336658, 0.00017301357906848914, 0.0004622445927993993, 0.00041971705357007086, 1.883073715030017e-05, 1.8126861456445134e-05, 0.00041016802606172887, 0.00023743297099613884, 0.0004075958714905533, 0.0003996288859836803, 0.002947588733583338, 0.0032402792581026816, 0.0032476973792320086, 0.0005203254935515841, 0.0002885977522161395, 0.003947518589794746, 0.0028301287968230957, 0.0033793949889537, 8.032061579448279e-05, 8.314477784650645e-05, 0.0005500354780807456, 0.0008255572854576804, 0.00030840792971730414, 0.00014202737503689455, 0.00014093345076937304, 0.002153807205741821, 0.003374301902226825, 0.0003102436948702792, 0.0004069459869287104, 0.0003010090994068417, 0.0016017117608776782, 0.0005042070067228718, 0.0007002566460213563, 0.0003274279979442759, 0.0004277270766372429, 0.0005104766870161324, 0.00048273011293866147, 0.030734646813535233, 0.03076064283114175, 0.00017967610916173955, 0.00017240968721050502, 7.3346750674567334e-06, 0.0016267968315227688, 0.001790861686639392, 0.09716406548975749, 0.09787626560552373, 0.00015707900463410312, 0.0015282600778627026, 0.0019881069424339108, 0.0023262551470609456, 0.00048737997359887494, 0.0004940627022086437, 0.00032503017590152075, 0.00017893186207052647, 0.0001786511748370712, 0.003392367737511765, 0.004165988865190977, 0.0031447103976081172, 0.003703581804720253, 0.003650873957866823, 0.0031037459287515715, 0.00012589929080909085, 0.0006772469340036697, 0.0002170028672397216, 0.00032691682158449544, 0.0003159699982052046, 0.00028531138970453265, 0.000323589373492289, 0.00032380692362016884, 0.0002495301716162909, 0.0005302229177426187, 0.00043351677080439167, 0.0002677025294322992, 0.00019693554440314564, 0.0019311016320110103, 0.0018937694604976095, 0.00016619112043103225, 0.0003779194886647552, 0.00032291814181444707, 0.0009782645321785614, 0.0009808180491795786, 0.0009447408002469609, 0.0007427647081880213, 0.000562630763609755, 0.00017193346180402583, 0.003218609292900656, 0.002716116449293786, 0.005557542787758313, 0.00484345064186359, 0.0018193188621134422, 0.00182196484883053, 0.0038637981508113845, 0.0038110607915566135, 0.0014081109846948666, 0.0014072688743044686, 0.0002559481146269365, 0.00027061276966308835, 0.00019321846732131808, 0.00016512488090588068, 2.2297943899440153e-05, 2.2301376765041084e-05, 0.00040195623023385745, 0.00033794738619035146, 0.0004116374189772244, 0.00041137775682703457, 0.0009282367864374496, 0.0008094849592097663, 1.78280536455167e-05, 1.7852818061108012e-05, 0.0033251857400746986, 0.0031368573055183552, 0.00023780488117314846, 0.0002388058793314599, 0.0024962256282312217, 0.002450062031276314, 0.00023718179657069934, 0.0002373462571498461, 0.001713495811715868, 0.0012449111149719486, 0.0021957481388141407, 0.0013965468751091577, 0.0029923472386262726, 0.0014787050313233192, 0.005027475644167227, 0.004765084145639337, 0.0028186460312549233, 0.003696998663515626, 0.00020973115990890906, 0.00020969631195381607, 6.204519889122863e-05, 6.2048008460744e-05, 0.000249825974251969, 0.0002499615101585064, 2.6057930788667118e-05, 2.5711961110816376e-05, 0.00016716429876246708, 0.00016839867067302994, 0.00010830018460267913, 0.00010833238614828452, 2.1642204568887868e-05, 2.1632027014166524e-05, 9.299528355310005e-05, 9.560326995765283e-05, 0.00022680521809175346, 0.00022706521644100052, 0.000333027699725019, 0.00029981505739100036, 0.00040956496416311513, 0.00044741803490373175, 0.00016157345976213774, 0.0004477549234675843, 0.0004266915986764333, 0.0004839813507141141, 0.00040969735311532424, 0.00010141880510101737, 0.00013146574126781898, 0.00015669029776672465, 7.524704098028811e-05, 8.518928993523243e-05, 0.0037115033553607917, 0.0033792476299975643, 0.003897114597010776, 0.0032610757405577306, 0.0007343254873177883, 0.0005283196734114843, 0.00014543429381321774, 0.00014497342384485652, 0.0007808744370514187, 0.0007800621262267139, 4.4348583466434547e-05, 4.4460796166931324e-05, 0.0033043732217132044, 0.00037181497261260275, 0.00020914922070222158, 0.0032494163021798135, 0.0007643231831752347, 0.000763090138315018, 0.0017121184050397104, 0.0017177655392920951, 0.00037579149460435134, 1.1480547034074577e-05, 1.5563110577120197e-05, 0.003377932779667964, 0.0037212711225601534, 0.0008701345746369503, 4.6445529518201706e-05, 5.55341686969608e-05, 0.0011800819870861645, 0.0012084054422629763, 0.00024363852386508845, 3.796328672364536e-05, 0.034531480151770357, 0.034635329556726234, 0.0004012641387152153, 0.00017763807552232937, 0.007882013701987971, 0.000971776532443996, 0.0956219981272812, 0.09002595434399191, 0.00111846581697185, 0.0012062236479249114, 0.0007268387470751, 0.0006399229013757516, 8.564841641021016e-05, 8.960275869688632e-05, 0.00011049855568017956, 0.0001070574608067386, 0.0008855596042977285, 0.0007675435543894967, 0.00010718281583977148, 0.00010795902387046733, 0.00013867266334033695, 0.003131977636226574, 0.0026902900665913064, 0.002309081166635551, 0.003471706522651304, 0.0007745465412887913, 0.000799818562790584, 0.0012342761101213093, 0.001648329715868652, 0.0016500110426693336, 0.001586546866633746, 0.0018490531595419623, 0.0011303929986268939, 0.00021896968786667815, 0.00022287798949689104, 0.0009739460096542735, 0.0013360560470247907, 0.0013397609671607059, 0.0006251466502756619, 0.00034724139782109565, 0.00034827962320125016, 0.00014755162940862038, 0.00014553736174094286, 0.0001089223256140666, 0.00010709229167709542, 0.0006869840656984965, 0.0006940356773008313, 0.0037233384033813224, 0.003359019886998668, 0.00352249919437115, 0.0033664775430711003, 0.031037557565726338, 0.030872148986503103, 0.0005458491848311239, 0.000581373363479419, 0.0004173363950507561, 0.09659932554677786, 0.09678951978559538, 0.006725625879148287, 0.006475319765084021, 0.0001737021654757605, 0.00017429273015939322, 9.713242420338896e-05, 9.808893787843141e-05, 0.003456605530005858, 0.00343758055753986, 0.05669354203073705, 0.05673786844823785, 0.056927690447045785, 0.0569719557033278, 0.001541352118261107, 0.001540420943969226, 0.0009658834661054859, 0.004178769334662862, 0.0041795449102135515, 0.004475552618891389, 0.004512503878561487, 0.0008398619540535646, 0.0008393642134108295, 0.0036417211243882992, 0.0006695634971811335, 0.0006689630736876117, 0.0031987214691654394, 0.0015961976841405864, 0.0015950063031305926, 0.0009067790709094023, 0.000906954292726865, 0.00017309328590803114, 0.00017299368813107908, 0.005374159403821264, 0.005363461398002869, 0.005900651327818841, 0.005896728122950598, 0.000940003437812112, 0.0009399062330220935, 0.0007358949902950245, 0.0007360867135612613, 0.001958008397638197, 0.002034022932523126, 0.0031169026409394547, 0.003113022523807936, 0.000287142566801973, 0.00019171473844943086, 0.004056865794957, 8.657478955402283e-06, 6.754338111455151e-06, 0.003917260088703945, 7.970388233857172e-06, 7.943833341823309e-06, 0.0007049161573334591, 0.0007031422713075097, 0.003612211204529216, 0.0034015365552107213, 0.0011652436245649335, 0.001168258725662977, 0.002214717700166317, 0.002216530194407964, 6.900342917522768e-05, 6.942695720114233e-05, 0.0004714374788789808, 0.00046509359861660125, 0.0003913353681519632, 0.0003649422375346764, 0.00024910022349113883, 0.00024786519784475333, 0.00021419825088635772, 0.00021427915449013786, 0.0007089942324422899, 0.0007103227006954482, 9.86723002369525e-05, 9.860811538525624e-05, 0.0015502443519303652, 0.0015518401890076835, 0.0016576666722535932, 0.001610857305535385, 0.0004287565408437722, 0.0004333883319778903, 0.0002732577677052388, 0.00027434446201462316, 0.003588353670701976, 0.0034738577748219214, 0.00021809476894393067, 0.00021768776510495229, 0.0015657380535787709, 0.0016297761812289796, 0.02325102467467498, 0.0011770486553735857, 0.0011796858329589717, 0.00393493040561608, 0.03921322047812945, 0.02028456456363543, 0.0002358680734399357, 0.00023476625645700152, 0.09148390516546495, 0.09156658190085853, 0.003156058597063347, 0.0032933940504324523, 0.003975691762208773, 0.004460152207069813, 0.00014976990388714523, 0.00015117179282626194, 0.0002767512101355878, 0.00027919504588188644, 0.0007984780118323378, 0.0007993073453573266, 8.211630497846499e-05, 7.179500153359581e-05, 9.007597483752724e-05, 9.143580147103351e-05, 0.0031288333242259054, 0.003181333792711233, 0.00013356070808534385, 0.00013361930709420927, 0.00021469044769172497, 0.00021484834306181123, 0.0006070277351953678, 0.0006070159744013375, 0.00011877244642273893, 0.00011844145747156237, 0.00047998552338475984, 0.0004804303884637317, 0.0001124030622504527, 0.0001128104501096994, 0.0009769326401231075, 0.002056088908080789, 0.03695395698720175, 0.036239045590963026, 4.89801304379973e-05, 5.094326997094022e-05, 0.00017764985224700769, 0.00018310053335014942, 0.09417452827240552, 0.09408537939746806, 0.0002530819849284003, 0.00026041593431509416, 0.0004325368854874353, 0.00043269336635563344, 0.001956957796679927, 0.0019575670135980007, 0.0015195371184469491, 0.0015187367785907903, 0.0005750715113843131, 0.0002642836137985798, 0.0002644334572943559, 0.0005396986429498882, 0.0014282002791846742, 0.0022059134304305427, 0.0012527419997911528, 0.0023100586090449046, 0.0030950101424518568, 0.0022398707779171644, 0.0048309923036326885, 0.0038936400948320136, 0.002846469547090989, 0.002972030400319955, 0.003910168084295827, 0.004364469177606836, 0.004546490167998534, 0.004356929189631033, 0.001916018462144489, 0.0021131345768484588, 0.00272800036046294, 0.004191628017213791, 0.0036283627559651325, 0.005476354996497332, 0.02030063492952643, 0.02030305256751758, 0.02192901465547194, 0.021934859295305642, 0.001663930591918087, 0.0022556679662973384, 0.027432144644580148, 0.027411005370282047, 0.039843986472264906, 0.03982960190523947, 0.017020083690431516, 0.0169861203309106, 0.0005237267942645351, 0.0005241601475172091, 0.03198363366145168, 0.03201333903592064, 0.09553239873397631, 0.09764827499323064, 0.003736288607447627, 0.0063865193024714466, 0.0005906097009322337, 0.0005930209548914155, 0.0006717128042217453, 0.0006751053008230963, 0.0022736732639926, 0.0022806377602317923, 0.005482208712283348, 0.005481874454440423, 0.005444539728142743, 0.00544351583772621, 0.0038421890514426923, 0.003846337984300202, 0.0024811205061798253, 0.0023086836075840115, 0.05406147298443078, 0.05403448287637332, 0.002512065731625999, 0.002318618506784216, 0.07075758206077706, 0.07087493482012061, 0.05702127810482534, 0.05729166732217141, 0.0567104738776672, 0.05694830349359645, 0.008181977570083555, 0.008505690945739285, 0.007375417766037305, 0.00708839990481749, 0.0012779905769714148, 0.0012769028137118062, 0.0015958411602507302, 0.0015931352436383505, 0.0011352351716569856, 0.001239806322203677, 0.0031784003319366475, 0.0029728606023225394, 0.001634979536330619, 0.0017791005410065649, 0.0009522449163668489, 0.000991768662273206, 0.000993108757868226, 0.001033122617669474, 0.0020552906176387713, 0.002148074956781583, 0.002555094805440133, 0.002619411837977074, 0.0015332055211771, 0.0015333497860570253, 0.0006007066616678943, 0.0006191392637631029, 0.0023422518873087534, 0.002342069161150617, 0.002341560310472384, 0.003137160851140318, 0.00020480027927475918, 0.0002049782072160921, 0.003025989131356262, 0.003594587128818121, 0.0022942751542001576, 0.002597960912008116, 0.05815310854482169, 0.05682371896453928, 0.07766039536817672, 0.07692578936059924, 0.00013222734734070915, 0.0001328738961248179, 5.856146490024094e-05, 5.857161680713574e-05, 0.0017155181600106428, 0.0022045073105648794, 3.6315758182982075e-05, 3.631673586906476e-05, 0.00013508754022262324, 0.00013518295496584755, 0.000878342929254381, 0.0008779618875981618, 0.0005531684640250575, 0.0005552983491113825, 0.00010918425102846425, 0.00010918682870661904, 6.14266738086307e-05, 6.142681681390359e-05, 0.0003536861386978423, 0.00035354781619888247, 0.00031313020793945657, 0.000313119065518334, 0.00026276613833485323, 0.0002629714872893, 0.0006510773863083638, 0.0006520603649747999, 0.0006763724910211609, 0.0006769855560870347, 0.0006057875796434133, 0.0006066598220447628, 0.00036011178073369263, 0.000360424104111582, 0.007346084015897641, 0.007345301317133133, 3.291453912832306e-05, 0.0006385796676902707, 0.0006390086204603048, 0.00019770791015571705, 0.00019815217669998602, 0.006466564095539565, 0.006461470953302644, 6.901418985514212e-06, 6.919890513531539e-06, 0.0002988738895775847, 0.0003001840109066409, 0.00060334839349446, 0.0006067528383144455, 0.04081345681757669, 0.04095805783963404, 0.0017090563576945233, 0.0017234620816615994, 0.00117585408509307, 0.0011747805675660819, 0.0016842889114511534, 0.0016871260440573614, 0.0002313629905545335, 0.09044095756792474, 0.09055623930728864, 0.0007898614353633337, 0.0007899365573773215, 0.0034882677773603542, 0.0022397213944694637, 0.002274284926813133, 0.0025051629363128467, 0.00379634017071676, 8.465915010542164e-05, 8.4625352027989e-05, 0.05586309459735002, 0.055561513302235785, 0.05589235984218656, 0.05559153121949734, 0.0054264568991338885, 0.006183072496021635, 0.0009879356988207377, 0.0009892392480976735, 0.005584526031808246, 0.005586629223992429, 0.0051322509890865545, 0.004682337312154908, 0.004688422128350747, 0.0010323624886853934, 0.06417367134222446, 0.06413222032269261, 0.06937699903851656, 0.06929427046166237, 0.00020575287808817313, 0.00020575104226425688, 5.419283753053551e-06, 5.419251559288008e-06, 0.00358782844445686, 0.0035118672691542823, 0.0035187873659319126, 0.003594837340571294, 0.05709352693633006, 0.05710152948645195, 0.05701792620177195, 0.05702513202909955, 0.004038894456059887, 0.0037297957969419453, 0.004158495006181445, 0.0032431423804871935, 0.0034404488216203577, 0.002121272634541525, 0.0022617942805670892, 0.03753868956432939, 0.037437559075710114, 0.004399518035743034, 0.0025378926824572404, 0.0028295867645740723, 0.09432635935723893, 0.09384593407154684, 0.0038832896112947967, 0.004112098118873024, 0.00010853744060192018, 0.00010966257240727277, 9.95955525775066e-05, 0.00010067116393141606, 9.177578009056454e-05, 9.179176294675378e-05, 0.001465169355268475, 0.001860199681740638, 0.007119636842634847, 0.007623661191390993, 0.011010581009558488, 0.010330724599155313, 0.0032607821408466666, 0.0033295213208155414, 0.05648697445801442, 0.05288206153400496, 0.07301351528008963, 0.07083246572498447, 0.003394134720333564, 0.003394599107527151, 0.005927935023558622, 0.006402329496200823, 0.005903196856430165, 0.00634324394367301, 0.00023798825631381594, 0.00028681605658429087, 9.65451246408866e-06, 9.65476958966089e-06, 5.30796781813493e-05, 5.256602627974679e-05, 0.0027811260018450294, 0.002714522844910003, 0.00011607815133861908, 0.00011609203177035298, 0.0003197759960389088, 0.00031996300686264466, 0.003459516191157548, 0.0036527211299271943, 0.005640225603636895, 0.005933522133053009, 0.05688293568424474, 0.056915618909257275, 0.057196471617089975, 0.05722924270496148, 0.0001190878244994085, 0.00011909079012265734, 0.0017270348020032974, 0.001724300201609317, 0.001859801969617191, 0.0018610726171171012, 0.0014285351093234239, 0.0014285262080376423, 0.002567335262424969, 0.0025775993604674067, 0.0018125298365487144, 0.0018125814527656745, 0.0004009834447649771, 0.00040091426147102364, 0.0025149621047072974, 0.0025152895595503054, 0.12788658973348788, 0.12788446423613542, 0.0005001836704481588, 0.0005001300073770589, 6.220772320598693e-07, 6.21380179287277e-07, 1.2937511715058393e-05, 1.1735414343939418e-05, 0.06781314827727508, 0.06774936931752254, 0.08268019622580228, 0.082612298196478, 0.000288992488754387, 0.00028907363515336826, 0.007621451622154455, 0.007948972809608577, 0.00011780245381312771, 0.00011779500363710945, 2.4936449523895266e-05, 2.487917423332268e-05, 0.05589167333648292, 0.05599232006628952, 0.07111125389961002, 0.07139398126117175, 1.0167653285357869e-05, 1.0180658774380706e-05, 0.007154630150903066, 0.0071847174854411736, 0.007313955544589287, 0.0073388916533837865, 0.000172136661457805, 0.00017239934145897375, 0.002407991063522372, 0.0023801988278926677, 0.05183304876934116, 0.05154962999774324, 0.07668724577542502, 0.07644992161109557, 0.015681029742536337, 0.015676028641729945, 0.05682991595248083, 0.05683686020388469, 0.043365317916371014, 0.04338775000714402, 0.0024054880851828156, 0.0024023502238836804, 0.008596228776867092, 0.008594902818775561, 0.0013467484147088996, 0.001349577426499928, 0.0010383142209847652, 0.0010383664006148726, 0.0010623750154738465, 0.001062630146613623, 0.006564896161295536, 0.006552032223060545, 0.06016510710482226, 0.06017362461950351, 0.06008759435275141, 0.060097592036100836, 2.355068344807982e-05, 2.3552012740062885e-05, 0.0022457063965869977, 0.0004214930081364377, 0.0004213327674121145, 0.0020909658843158286, 0.0003559072721450842, 0.0003558890124239698, 6.249551361857763e-06, 6.248572431199457e-06, 0.002764405446351924, 0.00277035224474147, 0.003856082637360133, 0.003917279764042513, 0.04682712117677175, 0.05226127722088805, 0.0423910408827387, 0.06347773320549495, 0.02674138979624675, 0.006649868453139432, 2.6650608956443103e-05, 2.7408824427508608e-05, 6.559420568228579e-05, 6.558726966073819e-05, 0.0189099212546294, 0.01974155284464353, 0.016373722484632574, 0.013099342398850092, 0.004153431526443083, 0.004134321642813079, 0.004497234044912444, 0.004514856766631008, 0.0056640093493520735, 0.005668567798751344, 0.004003335382162032, 0.004014328514988076, 4.479322027270694e-05, 4.489702694514791e-05, 0.0008809767313126776, 0.0009601115221883799, 0.05742750169549957, 0.05743109370512291, 0.05732252797709849, 0.057325862799437716, 0.0009873161203236176, 0.0009874084013334551, 0.0007402219724620125, 0.0007399934768462156, 0.0025915007511108927, 0.0026705616347968268, 0.05082648735994021, 0.050921679770081704, 0.002407120236020215, 0.002154019719287552, 0.08484187217219742, 0.0843426327442791, 7.703051335244941e-06, 7.716828305109042e-06, 0.006035255758253314, 0.0060473116457444845, 0.0059981341242473915, 0.005984685813145426, 0.12290364910705864, 0.12277287851038943, 0.12305668652751456, 0.12291758532599961, 0.002091159024914037, 0.002108266112388685, 0.007133335182600896, 0.006934467875920702, 0.007154385546839624, 0.0073761461591382695, 0.0020028113665510783, 0.002006641417490276, 0.05991645517669595, 0.05964719254101668, 0.07159629173478045, 0.07130130210073408, 0.055577728161962665, 0.055714335477893034, 0.05444656537643164, 0.05459728525501226, 0.00015077990746433068, 0.00015099966874864635, 0.004307902760569735, 0.0043130156366789395, 0.0685209282829266, 0.06863434063106286, 0.07491460741121857, 0.07486740630409644, 0.022959296814329073, 0.02291879248978527, 0.03346751304924272, 0.03326048622256878, 0.026317349830974234, 0.026576254862830898, 0.0018298647710072876, 0.0018296312735963242, 0.00012683781404129545, 0.0001268584560461237, 0.03704584396274194, 0.037013866687244434, 0.0026149490802580256, 0.002615034920599395, 0.0016668909930479567, 0.0016665097279833293, 0.0012174547174831631, 0.0012167202496716578, 6.576455175312645e-06, 6.5764441306457695e-06, 0.0010090872908310499, 0.001009042245957804, 0.12766626893707322, 0.12765560226275274, 0.05705420015107731, 0.05703326960587556, 0.056327663710517735, 0.05635571077619944, 0.004113350138613661, 0.004115321083223215, 8.608479535167047e-05, 8.614712964781232e-05, 0.006337930872357805, 0.00661229302110635, 0.0012432063879912298, 0.0012431772998744612, 0.0011941270178504179, 0.0011952853608276227, 0.003787525011634678, 0.003787469525804998, 0.000380867063812195, 0.00038095952248485936, 0.05974370539818721, 0.06097266959716742, 0.00012924990579985088, 0.001805746271886275, 0.07797702664362212, 0.07776564884506951, 0.0001763274675708021, 0.00017710551776737828, 0.07296455363511262, 0.0707916823623801, 0.07053284288506133, 0.07283409215596115, 0.0014741059587940416, 0.0014743666726566617, 0.0014563620290203227, 0.001457127843117572, 0.03164566224796076, 0.031658466463256735, 0.037457222047352176, 0.03746173994742184, 0.12796886379292072, 0.12796537865233282, 0.03477792549493076, 0.034779834716901464, 0.02824423302000059, 0.028357824235712745, 0.003609675970467534, 0.0012612898360585914, 0.001171608106883377, 0.0007339689077877606, 0.0007383639345365534, 0.05295824690715543, 0.05300367377491704, 0.013088611342953225, 0.006838571052890048, 0.07503003535987833, 0.0001615422756700208, 5.255219511594021e-05, 0.06963931751464973, 0.000588668090243657, 0.0005900236670421715, 0.00958197108581824, 0.009709796347141333, 0.0086530623650756, 0.00878553269041619, 0.007467277233635567, 0.007467853177320659, 7.291854136220765e-05, 7.292092180107292e-05, 0.05882735172644926, 0.05918331684638675, 0.05860259742444421, 0.0589859973307373, 0.05754172073670163, 0.060596370730043536, 0.05622768211503147, 0.06367017585716389, 0.00416312295352292, 0.004162783594328185, 0.004217526264131329, 0.0041327973400366366, 0.022135030689845136, 0.011518826928200868, 0.01532882932173308, 0.01488830330788467, 0.01242378675459665, 0.0682996736709845, 0.06823660599646227, 0.06924375160400027, 0.06916793267311937, 0.007164700424671079, 2.4110318352117415e-05, 2.41102544314124e-05, 0.0071717252634153385, 2.9559214655138312e-05, 2.9560175864440735e-05, 0.00205214077735993, 0.0020544007190045855, 0.002284974572935601, 0.002285826717338271, 0.002080719264678969, 0.0020807242089506597, 0.0020439997551526183, 0.0020440192618225053, 1.6954518761125857e-05, 1.6954678092014804e-05, 0.12159216446000232, 0.12170432693968292, 0.12323520173522762, 0.12334903342782977, 0.00014067733848213403, 0.00014067734419875803, 0.022012596032920502, 0.022006826229413037, 0.024651282601708912, 0.024659201556365747, 0.04233508016105381, 0.04231427773956917, 0.03974924877350212, 0.03973759864461103, 0.12989296393251126, 0.1299383891509417, 0.0067676929792011035, 0.006783034406615316, 4.625418625760862e-06, 4.625418483248821e-06, 7.5796600164513824e-06, 7.580464003898626e-06, 3.658430628459995e-05, 3.6584306477131766e-05, 0.05576419498159429, 0.05578753831370276, 0.05736740908848066, 0.05741176792519682, 0.00014293864638827096, 0.00014293777022272465, 0.004724401504705457, 0.004724363144138722, 0.006915271066326103, 0.006908961369493552, 0.06825473187900342, 0.005573634731830838, 0.005408624184869798, 0.07040088687174455, 0.07332176316751735, 0.07579187641963248, 5.5305613732970085e-05, 5.5329615244139955e-05, 0.12223228333071745, 0.12223095932400863, 0.1238786223339029, 0.12387555049946186, 0.002937915188490155, 0.002939044106158771, 0.0021714814553148725, 0.002170130477557719, 0.054476459275527356, 0.05580926910239774, 0.07730152803812951, 0.07846569830595666, 0.05531712942471317, 0.05540194039131999, 0.05653411626217439, 0.05660707668447072, 0.13028445106110886, 0.1302392450407054, 0.024607752050166562, 0.024607872967296076, 0.02442621782467354, 0.024424630995475802, 0.05369078316868506, 0.053690921198550456, 0.053731536106661794, 0.05373163259105156, 0.00018748054707306875, 0.00018748029744444254, 0.06303286118703576, 0.06305802918524658, 0.06294349116799902, 0.06296434404688037, 0.0001431425718404649, 0.00014318045733600402, 1.2068256973625072e-06, 1.2067615749080646e-06, 0.051855347323337235, 0.05274397781222395, 0.08513975700075188, 0.08543479766867268, 0.01899931314359101, 0.02391668004847492, 0.018756586558480167, 0.02341061439667066, 0.009227752540162958, 0.009058504840991601, 0.05251391216505895, 0.05383147808493545, 0.022946698043911282, 0.02038985843089153, 0.033097446211425505, 0.038072083503129975, 0.0007372928131693191, 0.00020651505817278823, 3.741653354907281e-05, 3.739707030178804e-05, 0.0008363920381165115, 0.0008363934382655404, 0.013309968157447234, 0.01112356704772061, 0.06123908341730315, 0.061245061873917525, 0.05914786728167451, 0.05916199195788109, 0.0006546726181224522, 0.0006546865993675771, 0.0037269917136821882, 0.0026083951141148746, 0.0037559036783159287, 0.0025332515325628482, 0.12768523737771098, 0.12772098728220171, 0.0016843570372180841, 0.00168435689560567, 0.0017239045800154403, 0.0017239032348227543, 0.011840531050750717, 0.011887561891293265, 0.08075317390988453, 0.080886588498292, 0.08219012986150248, 0.0821986492392035, 0.0026862852063850007, 0.002687389077106804, 0.0028087048345975738, 0.0028089905247886716, 0.008453806454144295, 0.008701585022230326, 0.0029347249237702804, 0.0029357441457611914, 0.005797718428246217, 0.005641860360278687, 0.002273087204382532, 0.0021438677446104777, 0.06069315871240502, 0.06070990123911276, 0.06021866234882488, 0.06020810303648016, 0.06223890038284498, 9.228520999812913e-05, 9.119921563195766e-05, 7.026433435497035e-05, 6.98077294700936e-05, 0.07868104901334477, 0.060383130857979826, 0.0766309368332009, 0.00011916477861289662, 0.00011916497047986601, 0.0030508444008676317, 0.0030510389869356424, 0.06057524820368006, 0.06055766196652428, 0.06574785087766707, 0.06574612531151551, 0.11959559810847598, 0.12012903899719996, 0.12367562137586208, 0.12422593525270831, 0.004060084945435924, 0.004059963644355337, 0.004074274625552018, 0.004074377827576811, 0.06967563956660318, 0.0700351578203294, 0.06929400451009626, 0.06965574397155525, 0.12917156400640095, 0.1294141024583687, 1.0131041321996755e-05, 1.0378662675099725e-05, 0.0006977849748084537, 0.0006982546465381015, 7.5670196569479915e-06, 7.567648744783781e-06, 0.0010929291126303665, 0.0010929020003960519, 0.001236612345127244, 0.0012365510574680683, 0.0002834970328752321, 0.000283495958239578, 0.11087577282797301, 0.11063922965247919, 0.12509637834764464, 0.12479797252113278, 0.13627804393034149, 0.13671831947656987, 0.07517769738964462, 0.07638795608075472, 0.07648352617869222, 0.07369199577525173, 0.009510035041442166, 0.009654712250775585, 0.012030928466292607, 0.012020282529818911, 0.05555261438327307, 0.05582967971844673, 0.07555256617503023, 0.0755673833315279, 0.07533556065832461, 0.0756642415663344, 0.06990749244224256, 0.0702351356399007, 0.05169726710979803, 0.05171296425077817, 0.04832274557638324, 0.04833479546922822, 0.08309638239448726, 0.08311373710155749, 0.007867367888597234, 0.007863098927295954, 0.056388523417552655, 0.05640454575078822, 0.004380663687552701, 0.004379822685166904, 0.05132241061958907, 0.051304365968268255, 0.04932633562126332, 0.04933286547528378, 0.09727782880681367, 0.09728584691521804, 7.362907148047049e-06, 7.362956300727152e-06, 0.12529877617643637, 0.12538443032404656, 0.004779073141604778, 0.004779129137238108, 4.926780723422988e-05, 4.926776708009912e-05, 0.12888101093204907, 0.1286734049102748, 0.1265937898656443, 0.1263843284977788, 0.003265900681477824, 0.005719207529674197, 0.03005845132570008, 0.030371562653492168, 0.030927297000874758, 0.030915907855361722, 0.005384621577245125, 0.005135520889638301, 0.0500077604387533, 0.04993693278330427, 0.04960963927260245, 0.04961038188681854, 0.0642079540322869, 0.06420296120021404, 0.06015576224920131, 0.06015269539858639, 0.007225552778621193, 0.007235200023313686, 0.0025625998742452053, 0.002564521236253304, 1.326558536562247e-06, 1.326560982322638e-06, 0.01558432028125067, 0.00018677509139964073, 0.0001867363517537069, 0.11766864875850702, 0.11774268080746697, 0.00014156458066022777, 0.0001436962644847303, 0.12574255823016667, 0.1255108819759283, 0.1385043903903047, 0.13872892181808683, 0.00887673847029769, 0.00888186359736442, 0.010450678527135594, 0.010463538651202132, 0.01092353252674647, 0.011002839902645688, 0.010254831380194193, 0.010433624594678214, 0.13206621925182926, 0.13191821780425117, 0.0020956293997974667, 0.0021002584211317183, 0.00037888211844605275, 0.0003788822000700257, 0.0025171425992104833, 0.002569346624501995, 0.01495687520565021, 0.1286233675941617, 0.12849047589640505, 0.016590689777034144, 0.006908375842801962, 0.004753318194781531, 0.001954017268478613, 0.0019540149825597406, 0.12640116383730826, 0.12789145341369723, 0.12694563572898554, 0.1284263506698209, 0.08124196891223352, 0.08058312454113008, 0.07910884542998485, 0.07980202515412813, 0.004691308872741233, 0.004695624050119622, 0.005875361841582237, 0.00589858359404543, 0.0024456044865971234, 0.0024456181183663862, 0.05195350573584475, 0.05195411315342756, 0.051509311407056065, 0.05150622136387585, 0.07384413303369046, 0.07410883147614512, 0.07409008525764015, 0.07438906656645776, 0.1589929910038954, 0.15925530863016396, 0.05626937386560101, 0.05629310976321481, 0.05647423768194888, 0.0564579530100273, 0.039421599197226216, 0.0003336706042212891, 0.00033367069072400213, 0.06090391106387, 0.0607591440451919, 0.06649570792852738, 0.06638306288363748, 0.07845794971722542, 0.07529583394624653, 0.08070888501944842, 0.12497177816135485, 0.1253623748013164, 0.06173104192656604, 0.1278040177770824, 0.12692382503144617, 0.1315012394327032, 0.13060127320391057, 0.07040111724791673, 0.07042810355091308, 0.06978327458386621, 0.06980203856310409, 5.180747508684384e-06, 5.180826050618824e-06, 0.0011953819345221467, 0.0011953886421317266, 0.0010947961223618775, 0.001094797010098559, 4.997517894412543e-05, 4.9975178944127204e-05, 0.12199242059785087, 0.12158551632647063, 4.6201660705956444e-05, 4.620150611652371e-05, 0.004889818093011522, 0.00488985902399444, 0.1211514740121129, 0.13105133476383546, 0.12256176547003061, 0.13246828531585342, 5.4181315161109173e-05, 5.418147920552624e-05, 1.9037449848595995e-06, 1.9037449848515934e-06, 0.00020667234952441945, 0.00020636238608479196, 0.012560111304984002, 0.012532106636256854, 0.01282753210431857, 0.012802996405431588, 0.048167845095708685, 0.04852567932890459, 0.060373489174691146, 0.06073866780046348, 0.042363507740482455, 0.042368813170698655, 0.04209000471646073, 0.04209772853993541, 0.12619431575057558, 0.1261934344785712, 0.24805834646316208, 0.24728745681582515, 0.25001042173115534, 0.24994615607796067, 0.24335406160201037, 0.2447291604589784, 0.23173309938999456, 0.23394321974636856, 0.056389382813885336, 0.05649336683938683, 0.053222164282107194, 0.0532233909910141, 0.08084661819844961, 0.08096201557172973, 0.08234898068913997, 0.0824406137393155, 2.76874609506658e-06, 2.7687468876610755e-06, 0.010531521878255151, 0.01053080687701772, 0.011140374323156482, 0.01114283019482667, 0.11983010353774726, 0.12068529686149077, 0.12353779970338918, 0.1244283890182637, 0.13461319233842817, 0.13500791984267746, 0.06829747537126363, 0.06900188971897928, 0.06645295511591674, 0.0672860110671319, 0.06086919983930265, 0.055896853653374906, 0.0742153396452084, 0.06925072193280697, 0.0023992954614513668, 0.0023993011734801703, 0.00042087078272881633, 0.0004208591701692041, 0.13543012903740315, 0.13494120970238854, 1.6655258480610344e-07, 1.6655258480851478e-07, 0.012431470598008133, 0.012719458549990776, 0.019291508669638115, 0.016012995533147438, 0.08465593740613347, 0.0789357900719996, 0.08623785030305409, 0.08614020222032442, 0.0021030960162487346, 0.002103097829348741, 0.1142986864421417, 0.10907853477192031, 0.11065310320266686, 0.10318006514572087, 0.13558837642794752, 0.13164866595978664, 0.04544520969109102, 0.13187790477594405, 0.043354066859239614, 0.12067486220678336, 0.12112619556757742, 0.12288056054476004, 0.12402282231794826, 0.12347308917966505, 0.061853197585856355, 0.06201189981449014, 0.0668902211548271, 0.06693787994566565, 0.14416534703796835, 0.14365192424950746, 0.14610105334284096, 0.14559192381670083, 0.08142124042875028, 0.08158118386949217, 0.0820432334955401, 0.08219656017098713, 0.161293467650649, 0.1612940581914979, 0.1606222650037218, 0.15813580553513518, 0.16132189069956737, 0.15878311779823373, 0.05277281933279837, 0.052822041727038756, 0.037103298698256584, 0.037111641889015064, 0.05433951501474587, 0.054339079713702484, 0.05420206164134781, 0.054206399454710466, 0.056709331478982355, 0.05676935595059114, 3.380883120151517e-06, 3.380883120146068e-06, 0.04341403426117827, 0.04343914628900247, 0.06467213484955377, 0.06468092199640137, 0.08896033425756139, 0.0889633939212335, 0.1251719581351357, 0.12495625894083384, 0.001338333376701684, 0.001338337184983404, 0.0012089638647787336, 0.0012089624180711554, 0.11164542900680763, 0.11177799856743004, 0.11115915457494624, 0.11133209331435004, 4.0310169899153814e-06, 4.031016989912417e-06, 0.054277226713164595, 0.05427679056383875, 0.05425767051142644, 0.05425722330565928, 0.12333029894424286, 0.12283202153590544, 0.004676831890743018, 0.004683257779705495, 0.13418809986697378, 0.12582344767703268, 0.1359694933360296, 0.12762475072982205, 0.04195104852585908, 0.041950991305049555, 0.041937688218012574, 0.04193772559639676, 0.0860707703422722, 0.0856002936307073, 0.12614676127260602, 0.12613726141192128, 0.0038812961390288325, 0.0038812982107721897, 0.0036304015153299017, 0.0036304832216711306, 0.07929634375542441, 0.07978807408234209, 0.0028319741807403065, 0.0028319766059829677, 5.3447516740174384e-05, 5.344749554633195e-05, 0.12234133417189652, 0.1270596030401957, 0.12202340753767171, 0.12674910144525764, 0.01491268556080693, 0.0049025622893477065, 0.004901793447194559, 0.015067866809343518, 0.015223017987248264, 0.015247212130133745, 5.843533748027392e-05, 5.84353374802824e-05, 0.050114737005697435, 0.05007928207927318, 0.0523074807864264, 0.05218910398166851, 0.12651087038049447, 0.13054774170401695, 0.12619940811860575, 0.13017707113268173, 0.0004960140505533801, 0.0004960126455664612, 0.059042221488630295, 0.05905099791034931, 0.06352767785285321, 0.0635298490507622, 0.01990214657338805, 0.021274074207687944, 0.0023376971695145436, 0.002337697104867596, 0.0008908389314791273, 0.0008908383638118471, 0.106906385986126, 0.10675090583452884, 0.10713979390606532, 0.10704504630042155, 0.002398498707561118, 0.20640342033927295, 0.18066747829291374, 0.17861953614874065, 0.14538977029346017, 0.16245295885485994, 0.1435582886356549, 0.18192957991304448, 0.19606533859119468, 0.15480565974034355, 0.15475438550931775, 0.15169358565917046, 0.1516174317897363, 3.75436613126029e-06, 3.75436613126553e-06, 0.0011935929723484613, 0.001193592944477648, 0.0014121411895791406, 0.0014121411850667235, 0.0009587472654838116, 0.0009587466699112368, 0.11809591299386979, 0.11095915386951483, 0.12463275935683005, 0.1110177034285228, 0.11400485119552821, 0.1267317500654102, 0.09186762447046003, 0.09784895784455563, 0.12310155099967846, 0.12246986238582869, 0.12472362773349677, 0.1281240208844977, 0.00421244142304145, 0.004212442732894028, 0.1430861528446703, 0.1427925531973701, 0.004080349491665456, 0.04685493148796526, 0.04683921260287568, 0.12902643663977065, 0.12763617277726025, 0.12787773966213645, 0.12655024436616957, 0.08710950815376872, 0.08711872798045663, 0.004261197629888874, 0.07206209043658773, 0.07206804726439785, 0.07166512100225375, 0.07167066241497258, 0.1597446475154385, 0.15789104228403317, 0.15986981488588636, 0.15763746408613455, 0.08802120177306055, 0.08792201296180417, 0.08801161393037646, 0.08785901253456348, 0.1474497400010107, 0.14745091921237738, 0.115109616789566, 0.1147913848607437, 0.11342124230265363, 0.11353196822877062, 0.06959537471725774, 0.06816150650313875, 0.050852278205233026, 0.05013693561220345, 0.26686153498811505, 0.26683218262635267, 0.11503768293700023, 0.11344558933867221, 0.0442962919612694, 0.04483744242475832, 0.039117979134179706, 0.03911834377349813, 0.10260616302205415, 0.10235635907906843, 0.14767984885614127, 0.14794727541764405, 0.08910555861111825, 0.08910835060122385, 0.09297883047702882, 0.0936761588134335, 0.27001785580948634, 0.2701463046226996, 0.05465977663838454, 0.05465964198805883, 0.054621704693612994, 0.0546220093550812, 0.07432360917063613, 0.07429810557786201, 0.14162164316525727, 0.14313369759544525, 0.076296531276553, 0.0788986954836314, 5.224253396130494e-05, 5.224215327815889e-05, 0.06283808480815907, 0.0626823125988296, 0.13134624925892335, 0.1302049450381445, 0.038475000354710784, 0.03863144587108586, 0.026153700693188786, 0.02697397242907172, 0.07239707056370961, 0.07240935376490418, 0.05449647912490353, 0.05441976100264072, 0.059717096755695455, 0.059718432913082715, 0.050520137554616, 0.05046884105407725, 0.004386789636713053, 0.004416825530549449, 0.04638514555549793, 0.046385189139577246, 0.04847224852271372, 0.04844201408070774, 0.14515921629274306, 0.14482745584947865, 0.1629909941691573, 0.16023497926275487, 0.12231848557933966, 0.12588555810619806, 0.006918535526660999, 0.006918583569181589, 0.007092178996861916, 0.007097954532629246, 9.541789964053385e-07, 9.541789964067538e-07, 0.11452524647629136, 0.11461577538619039, 0.11392945126084675, 0.11401548916385618, 0.01132865091100344, 0.011335680787407498, 0.002703452207589184, 0.002703452277564874, 0.11636912018397572, 0.11670063393897578, 0.11632343812985613, 0.11663864901008292, 0.1471035676680883, 0.14447184382046419, 0.14686638411278752, 0.14408633670025495, 0.048243602977554076, 0.04819833653136647, 0.08741915358936306, 0.08736549421224139, 0.135843004128002, 0.1316217223813202, 0.13692583907846678, 0.13248978656000743, 0.027955223022954126, 0.03198190497793131, 0.08392140233605355, 0.08858330321082658, 5.1223942488633504e-05, 5.122394249410678e-05, 0.13029524898240397, 0.1291258303583943, 0.13015927424503182, 0.1290679972023029, 0.07452619816700556, 0.0745300001860758, 0.0739823307943351, 0.07397823898074479, 0.16101364204498392, 0.1606153797780856, 0.17000530529077462, 0.1705574827451225, 0.04623009763217973, 0.046278202242467044, 0.08804928648492813, 0.08808000639108313, 0.03429087565521465, 0.033111074622428856, 0.12076339839838629, 0.12050345558916747, 0.11682561730577311, 0.11569041205467284, 0.09729806205684599, 0.09729951450829677, 0.09350882627021473, 0.09351014334870622, 0.09103889583720447, 0.09080328739365394, 0.08988028276947033, 0.09004653326460339, 0.1480416379653571, 0.14804214654113218, 0.05491183667954171, 0.054911871795834656, 0.05371653909023904, 0.05370375656222377, 0.11440825429376245, 0.12158762307932391, 0.1138309342503041, 0.12115354789929778, 1.3609948084931496e-06, 1.3609948084938583e-06, 0.017342435784405773, 0.017385527283355216, 0.05521284135377054, 0.055384207649652684, 0.03849187438161794, 0.03849185175329578, 0.054641498316617396, 0.05464242798497371, 0.046049084058672606, 0.04627027541901955, 0.07197400816808386, 0.07194174215330773, 0.31503736557961226, 0.3150212940399607, 0.18066351132208103, 0.18134050795430978, 0.16451538763195683, 0.16339117033222894, 0.07263970380991049, 0.07274951738865469, 0.0908081124840874, 0.09084565494207747, 0.10337754319034231, 0.15472428213756895, 0.09778811008689314, 0.16980455172481435, 0.08016681702733963, 0.22218242797571464, 0.08620426639348677, 0.20760986439216433, 0.11096130232545354, 0.11252613779485843, 0.11114466686059432, 0.11276065061652196, 0.07641098289808185, 0.07651865113438956, 0.07706439118180325, 0.07705924920303965, 0.1617912426281058, 0.18934654189933378, 0.1432015879181674, 0.14272571543659085, 0.1721625426737028, 0.18453022887598702, 0.00574829717889224, 0.005748693378844335, 0.056742026690842495, 0.05679157170656374, 0.07296963448962311, 0.07300335400627407, 0.031283023254432364, 0.0313988241221021, 0.10261006610143697, 0.10261993586270624, 0.10392944450868435, 0.10400581099384876, 0.1641190337600743, 0.16394015110452342, 0.16591806756248906, 0.16672837070140922, 0.1489426159573933, 0.14913114657210638, 0.06350988226719875, 0.0636631075066888, 0.0718183378638539, 0.07195455164339312, 0.10581668398186517, 0.10190724127689386, 0.12577757823756985, 0.10318176202319666, 0.16080476689419607, 0.19482709947263294, 0.001544677834307835, 0.0015446778538870357, 0.0009095522362978135, 0.0009095522003987876, 0.020257499786816343, 0.002604997967136954, 0.002604997967136928, 0.17836306682921876, 0.1786971807551038, 0.06705749888985636, 0.06705750547600352, 0.06136323384224496, 0.061363246388323564, 0.05879444419223603, 0.05882861168433588, 0.07573148868109816, 0.07576958844429088, 0.14845675287586046, 0.16661077075115394, 0.15074356686740836, 0.15074383410413844, 0.0979482193856788, 0.09680024683293423, 0.09953564801916875, 0.10070511307913854, 0.06445944150900648, 0.06391912201093125, 0.07364858302952147, 0.07311558833803804, 9.667314639208269e-05, 9.667314639206395e-05, 0.09689224770535076, 0.0968959820444879, 0.10060939455962425, 0.10061339537940761, 0.04200221554801779, 0.04200203939789567, 0.055190533625869044, 0.055190977141403925, 0.31194593241366375, 0.31195174997948283, 0.07018983033125248, 0.07019356024938683, 0.07234159245062555, 0.07235971878309912, 0.04237746761384211, 0.04237736927096229, 0.06867363904105067, 0.06869790161564723, 0.05711683089349447, 0.05708727482785808, 0.08023704731151644, 0.080267712438134, 0.11261494120841342, 0.112630756485251, 0.11150119798660052, 0.11150831030581065, 0.18862488206540284, 0.19322378565091547, 0.1718853232903942, 0.17984513534515756, 0.10132187789966693, 0.10165093983390014, 0.09594628302746656, 0.09627144285197116, 0.06724299114351207, 0.06724076520822941, 0.25483532889374194, 0.2548492362080773, 5.395141074582871e-05, 5.395141074583105e-05, 0.12091541298788511, 0.12091562747746287, 0.12063032583445965, 0.12063055266069989, 0.18154830715294643, 0.18177846627534003, 0.10774126263961752, 0.10788832517096053, 0.10578192279755283, 0.10957169673687572, 0.056187765744346245, 0.05627605415656987, 0.077055408824908, 0.0771278295973608, 0.11459603118157091, 0.12041908380509536, 0.037269167878220884, 0.037269128580595785, 0.036874531583555616, 0.0368746572301351, 0.15018264243657453, 0.15526302658408753, 0.14105728019981845, 0.15381293907033033, 0.04030046142868845, 0.04025090186753462, 0.0019823980127974174, 0.0019823966180730845, 0.002573113889831909, 0.0025731138763468585, 0.09360986858614118, 0.09424068596199331, 0.20901877441892466, 0.20976597438697486, 0.1800875261940035, 0.17547824343166105, 0.156361412605642, 0.1570782280021319, 0.14952726498313795, 0.1493252272533491, 0.20937013598068277, 0.2055255096577957, 0.2346275812631749, 0.23307191072581557, 0.15679356085633678, 0.15703545089357962, 0.15704317239801469, 0.1572655657279266, 0.25820709490440713, 0.1629945873515799, 0.1949269834738225, 0.23396675564469513, 0.1619547909513407, 0.24195664835051622, 0.08442680835587522, 0.08455572541197076, 0.06186681053141906, 0.062028983672707774, 0.07338892919015456, 0.07352602302549492, 1.4478050998169189e-07, 1.4478050998172783e-07, 0.03539065923738764, 0.035390637822208956, 0.038846591121659946, 0.0388465033496195, 0.07889787558664907, 0.07887077813932097, 0.35750540221203597, 0.3574624601732008, 0.15981130132413537, 0.15981150292905427, 0.11981804039780652, 0.11944103130219208, 0.12435547650479284, 0.12371377685801443, 0.06698393212205617, 0.06792405885833093, 0.0744605140587964, 0.07396031967099485, 0.12230914982667107, 0.1222079085461818, 0.14341103190530924, 0.14336201747647814, 0.2900428587091528, 0.290043931176724, 0.09808650556508847, 0.10393180990957107, 0.0980133100704409, 0.10384141308618422, 0.16046552853801188, 0.16046576538293492, 0.05930020520998904, 0.05971576202860564, 0.07259906598181096, 0.07225245046640562, 0.057323156849747606, 0.0570956164923798, 0.07569010019895867, 0.07539286551194005, 0.1901417981043826, 0.1569755952192151, 0.1614034951958372, 0.1852817719652804, 0.0028556433789748647, 0.002855643312404544, 0.008585214154479952, 0.06811491451117602, 0.06811644502289627, 0.26150087767108066, 0.26149938178571464, 0.06697707896870203, 0.06686360551389574, 0.08020049693166673, 0.07994647068868563, 0.17041105685854951, 0.1808242486185116, 0.1706620072088573, 0.1810054215405297, 0.13255397156153848, 0.13255389631115067, 0.12109994208443697, 0.12110011274553811, 0.06040777462709305, 0.14751297514119505, 0.14751321642363818, 0.038859681639694436, 0.03885644712782645, 0.04599171295194086, 0.04599256213351301, 0.26018499702889697, 0.26011359059794603, 0.06163372814718249, 0.06157087688668361, 0.059017220872311565, 0.059087526043106284, 0.07328124148607855, 0.07321514471497702, 0.11411520377333813, 0.11929992008032692, 0.07117009311215045, 0.07120058594538284, 0.07128027280348967, 0.07130527219815495, 0.10306278611921577, 0.1028790960100886, 0.0014338114273718156, 0.0014338325079746846, 0.15668443682040523, 0.15763523720691908, 0.15697066557778372, 0.15782493505216066, 0.11003154398873209, 0.12090348674022988, 0.11086762172868855, 0.12177759260150872, 0.05409259402096455, 0.0645033199193957, 0.0562270927489643, 0.0547304713803188, 0.08143207255711121, 0.08456237117520682, 0.08150898313629769, 0.08477917182775443, 0.1792397813099924, 0.19366723945869024, 0.17812464020659313, 0.16390467090558813, 0.089545522240573, 0.08959904025705445, 0.07455277899597057, 0.07461176008102566, 0.24129963493722006, 0.24134458228088507, 0.0821686325609432, 0.08219033162226796, 0.05988360799517629, 0.059699228570099405, 0.07384293263180212, 0.07411570888159082, 0.11266096559610943, 0.11266096728355841, 0.28965592532380446, 0.2896548233629517, 0.02073672212888647, 0.01516242311001607, 0.13439183221176582, 0.1397800458941231, 0.09596837363890431, 0.09596868456738061, 0.10611799252153664, 0.10613790628775654, 0.04435644410851114, 0.04435637161234929, 0.19619061012497474, 0.19619072794662362, 0.0633562276933097, 0.06362826983311223, 0.0639049045880182, 0.06415887409980324, 0.0732634591369278, 0.07265741215780679, 0.07885391769901677, 0.07915646760172973, 0.08178288710884665, 0.08171693672327376, 0.08284747980374053, 0.08279198942831954, 0.11967998725011719, 0.11967863473634766, 0.13173674835005367, 0.13173827182611575, 0.13613262764831657, 0.137537015223618, 0.1947340002717835, 0.19434182958711285, 0.07224974527748154, 0.07182585192965968, 0.07318791732911058, 0.07296158321582005, 0.0026242824408132907, 0.002624282440813232, 0.18079832348087999, 0.18040609246006944, 0.18482348625930467, 0.18042348568184396, 0.18689090062751912, 0.20205769266865137, 0.16843296574021374, 0.450290029692184, 0.11729130319758738, 0.11846286880022594, 0.4118853583515668, 0.4248026443549231, 0.09186438335460434, 0.09288322755710776, 0.3163534847961187, 0.31634981463782896, 0.08771027818634933, 0.08715342385964134, 0.08783136967008674, 0.08730809572579169, 0.0015585894290229435, 0.0015584011840468765, 0.16504642951816106, 0.16570022849563715, 0.19553815943179897, 0.19583675380950605, 0.08625639329772383, 0.08613465521987262, 0.2969063687208219, 0.2969908988783432, 0.017604135651479336, 0.017604135651464067, 0.038503361309348734, 0.038503361309348644, 0.027947663602216555, 0.027947663602232522, 0.08200473525225334, 0.07908998144831564, 0.09215510500066602, 0.08882387242556751, 0.13379228961679934, 0.13379213913447408, 0.11982472720723003, 0.1198246753903226, 0.12880141243810786, 0.11642524727845503, 0.0822500408305454, 0.0724365039330528, 0.056607297274425594, 0.05417235138090683, 0.10577236897778952, 0.09898742491942536, 0.14545833417162385, 0.14718375286633473, 0.2959598807686752, 0.2959491572516817, 0.11342510715206704, 0.1134251080055788, 0.08331209805812718, 0.08330581623685587, 0.06482668563796633, 0.06450608964659091, 0.06511708412039029, 0.06478768125916108, 0.2974821745010807, 0.2953957656173605, 0.18267364229907812, 0.18465981678279442, 0.04199174631259017, 0.04199168147501653, 0.20217695504513855, 0.20217692941352117, 0.17581506548528766, 0.17581506228237465, 0.03945548810091672, 0.03909227619609052, 0.08073044496538831, 0.08037451178649402, 0.2126807628068912, 0.16549495631716526, 0.15042498199908194, 0.15032062676824676, 0.16595987137054924, 0.08453215951436627, 0.08416850129783207, 0.0851554684650189, 0.08438192114739725, 0.0018878068219579667, 0.001887161362604737, 0.07381147632728086, 0.07308714876796113, 0.07375048647137794, 0.07309916763117946, 0.29346347599987377, 0.29220950537874746, 0.19479768915815143, 0.200516859592667, 0.22123082874207, 0.22124085865283727, 0.3030287406231773, 0.30516081102783044, 0.05472342783164075, 0.2004589675475913, 0.05483514135958922, 0.20035623832087068, 0.2030522069944517, 0.17310824081013876, 0.18931636384214667, 0.19106467351335854, 0.11409535121376876, 0.11410266626180246, 0.12135773494107635, 0.12136512181792788, 0.0018205206069225588, 0.001820939693488212, 0.10813314567940924, 0.11113368375031452, 0.2372303960644846, 0.2369170945208805, 0.09344176054574285, 0.09715745722324104, 0.053777785667945645, 0.05439402037941406, 0.31305845698112345, 0.3130637160284677, 0.18538054433183018, 0.060403464643937636, 0.06018190134787079, 0.06069846567043164, 0.06050415371926478, 0.1225028052489937, 0.13705161911030467, 0.12293894277802327, 0.13751572499777287, 0.0920557005446564, 0.09205890922600402, 0.09853787866550101, 0.09855418847316533, 0.1120126957770882, 0.11201269571060972, 0.001619536637012075, 0.0016197867619551348, 0.06212753410773698, 0.06102478760210435, 0.11893494867503204, 0.11222391225376545, 0.23307809151415748, 0.2360911415003779, 0.05259683814643401, 0.0512001969137833, 0.22034597396288946, 0.21962137813334348, 0.20479625237118082, 0.20481263965233087, 0.3511780260791527, 0.35119559829244495, 0.10330982481643969, 0.10329634049696756, 0.11843192247349721, 0.11843193757344772, 0.10370418219558031, 0.10370356115810253, 0.09770525505023489, 0.10192020601185402, 0.10242503034997417, 0.09721582805751736, 0.0031088122308458796, 0.003111507534021589, 0.13341265638697408, 0.12075980036876191, 0.13338833768031422, 0.12038594160683427, 0.07411986783519371, 0.07413510927825911, 0.07408724743912064, 0.07409479311225499, 0.08521413430257258, 0.08201032461256798, 0.08639129117717259, 0.08236350487662127, 0.2125447327860437, 0.2115666820512061, 0.2616464986816849, 0.1664235876939324, 0.0035758472801910774, 0.00357272628165106, 0.1206550728622057, 0.12065507296386176, 0.3135786860873173, 0.3135783874916216, 0.0753126952619817, 0.07531091208816265, 0.24231754205499356, 0.24231607640303443, 0.09946459423253318, 0.09480514620195475, 0.09940046855994839, 0.09488062341455254, 0.10093351691264128, 0.09631266352681048, 0.10086450930071787, 0.09633392901393058, 0.0030207953710324805, 0.0030190410282614974, 0.003468469017405608, 0.00346572505772226, 0.002980998794099576, 0.002979149561295558, 0.24890010709695165, 0.24890257741081712, 0.042590338190412025, 0.04259033471547746, 0.20782701006530202, 0.20782702937094455, 0.3406110615342297, 0.34053681739391006, 0.005100919921786753, 0.005100919921786022, 0.0020411757590398476, 0.0020364762296792654, 0.09597288743224994, 0.09494635165811571, 0.09836432644290123, 0.09394114548854766, 0.3407431942808351, 0.34074257634688265, 0.07913319353254267, 0.07913375523653698, 0.0037510289918903034, 0.0037475456924987416, 0.09334769322405438, 0.053357038871862175, 0.053794989248239666, 0.06079959022319636, 0.06113127720436682, 0.0992406843096647, 0.47393346268657965, 0.30098588379506397, 0.27539638165239533, 0.1964723600108393, 0.16953356271185527, 0.16953369376917515, 0.04130191853896581, 0.041301914330464706, 0.0854609684460888, 0.08545581079393944, 0.08562018661712495, 0.08530138527312409, 0.07833878372558152, 0.07834265911248649, 0.07785888001205137, 0.07785931427681247, 0.3207990420939657, 0.3349885085924704, 0.3349902174388788, 0.12286274697239516, 0.11517241777135949, 0.12286462591815778, 0.11517425714455923, 0.255707331290969, 0.29748136344070764, 0.12041767708081519, 0.4362022665719739, 0.10897514167435697, 0.11964911185697816, 0.11638745860364422, 0.12840042300663634, 0.006140284339323893, 0.006155772779313532, 0.08809573061061615, 0.08943753370026986, 0.25338658332944586, 0.25438396717345946, 0.002712735915376012, 0.002714191368246175, 0.32160301342305786, 0.3216046662070302, 0.14108509302097377, 0.1410850919594485, 0.1548217854244709, 0.18062416685786864, 0.15443804593546015, 0.1812732858684189, 0.004310489500599005, 0.004320653107631409, 0.1528139312430522, 0.1529493384915807, 0.002898040662399594, 0.0028930631866650692, 0.12094166325460692, 0.1209416632546027, 0.2796589497952571, 0.18781887037723033, 0.3191884072716844, 0.3626400708868145, 0.3344505818732122, 0.2937256443641867, 0.05242858545824025, 0.1881052018082483, 0.0844385400878874, 0.08443629797540081, 0.08357736400011628, 0.08359247453782924, 0.008186673993072635, 0.008195916221786951, 0.06648915125200872, 0.06658180862397085, 0.06636757857817902, 0.06645713575841836, 0.05752828202219656, 0.012239920788796075, 0.08208744855526012, 0.114377856320508, 0.1201066641740405, 0.12155181219969678, 0.12827721012204318, 0.04007731738004124, 0.0072047453923478515, 0.2131467679326216, 0.12527319840125345, 0.22590583292178826, 0.09731967322775831, 0.094643118647411, 0.09589137244479529, 0.09610028250717947, 0.008303212875379187, 0.008314175774852384, 0.07956225121296412, 0.07956526782011841, 0.25201901727202636, 0.2520267110410901, 0.3182986355448598, 0.3182772280608006, 0.11951320834996138, 0.12849454786642525, 0.11951258793956684, 0.12849042263348276, 0.1846404547432367, 0.16151917742504096, 0.17255736940043134, 0.22934017482177807, 0.23084154687930158, 0.23084154723649597, 0.04354995191046873, 0.043549952561063976, 0.3385396093761771, 0.33843352801375515, 0.00418128629259379, 0.004137450371495527, 0.3321371882907317, 0.3320909487658354, 0.0036492097417863143, 0.0036512458042395183, 0.06860524779605948, 0.0686052666048137, 0.19500228328255798, 0.19500230094924587, 0.0811693582107991, 0.08117267096062894, 0.08364056325493717, 0.08363622523445005, 0.008922182640663119, 0.008934627040812135, 0.2803900166432838, 0.2803900298294, 0.23077905871379834, 0.2306767962665366, 0.22007127076823718, 0.22007605532349916, 0.065981773722945, 0.06598541445659245, 0.00789642425098334, 0.007870882219925667, 0.11537769720420057, 0.11518477107681133, 0.1193089137051163, 0.11125060306821194, 0.3697669796365606, 0.3699185298988419, 0.0689768128118384, 0.06907666732523639, 0.06871407179340283, 0.06861549177511563, 0.3771521174365646, 0.3774664067963083, 0.004647335027076574, 0.004669050873177365, 0.004315935261082148, 0.004316308641821549, 0.2624471757307574, 0.26255349363897507, 0.04026606364212093, 0.04026608486784822, 0.15564874453325206, 0.15564944688980842, 0.15770702281686777, 0.15776992802356793, 0.181855266746056, 0.1817692044691381, 0.3490542996128929, 0.34905430526071113, 0.06916388095948822, 0.06916389208362916, 0.19682389901829656, 0.19682391064893956, 0.09874340704865914, 0.09872935977032893, 0.3026974239076895, 0.3027036044703473, 0.08289692729842149, 0.07631638988193194, 0.11831656635629431, 0.11187461818739994, 0.2806674300740486, 0.2806674300740126, 0.15952199174524906, 0.15952195797662613, 0.13938189290561237, 0.1393818927740844, 0.007307869187815393, 0.007058847598098763, 0.1901807254233908, 0.19323700060899168, 0.20665975384359458, 0.17471932019732472, 0.030265782800557837, 0.030367570268648916, 0.05857545988122215, 0.05847744698150416, 0.03850158940884679, 0.03857041552720498, 0.028853989141865714, 0.028871150593145562, 0.03143639551903786, 0.03155416479157629, 0.1000256706898022, 0.10429412564705727, 0.09990623686213138, 0.10417402300610125, 0.17881218550268208, 0.17311734667923698, 0.1898478553668801, 0.16209513954120988, 0.28018957250991994, 0.2801895725099137, 0.14540828454395488, 0.14540827333711298, 0.16172083736509238, 0.16172081820556825, 0.07951467776581, 0.07951479114438131, 0.20159003021090172, 0.20159014298504374, 0.053350394739170914, 0.18568703034013934, 0.05345322823626664, 0.18577594783805151, 0.05887744886550057, 0.05881074680748244, 0.0604289197782407, 0.06033756914292105, 0.022232368735647094, 0.022253213232046317, 0.027938029655795085, 0.027815462326817846, 0.13193681054549167, 0.13314472817992717, 0.13219480475171386, 0.1334024822722144, 0.16005265397721333, 0.16005265604506752, 0.2294530799713026, 0.0032053118844958947, 0.0036388996746829607, 0.0032066742587658, 0.0032030018070366368, 0.3852288150920782, 0.22966978775434954, 0.1880985189077956, 0.32960959846454513, 0.3610162261761581, 0.2148273333688583, 0.2148273535584727, 0.0758656762236074, 0.07586569420066358, 0.2929162308522535, 0.09046640686538306, 0.09026767535480205, 0.0905873593514398, 0.0903855790959292, 0.26722311230467666, 0.2672231128232072, 0.34029893314367, 0.33901498026373544, 0.17745933751968923, 0.17857186700423922, 0.1602604460292529, 0.16026042791496184, 0.13154127205360655, 0.13278040491461074, 0.13154501330400326, 0.13278414671291183, 0.2936709332004446, 0.29367093324854476, 0.058756524071092775, 0.05875660424710494, 0.16683253367089035, 0.16683285098671663, 0.3702913851316, 0.3711189503398682, 0.1839176874597943, 0.1839324273434868, 0.01206108122415571, 0.012053659418242841, 0.01208975596678718, 0.01205841148336393, 0.3397336944128808, 0.3396177497705536, 0.11615290488178054, 0.11604540577786149, 0.26515371048579706, 0.2738183362669995, 0.22034207519251314, 0.21859615314895198, 0.054148212752258014, 0.054102646691404535, 0.27470325552239294, 0.27469890430652755, 0.05312741805589069, 0.053171334120178826, 0.04263896080878252, 0.04283746004098321, 0.14220193738906267, 0.13998773519476135, 0.15915394730745247, 0.15915376211346074, 0.13080048035869762, 0.1320614434281514, 0.13081983924049534, 0.1320808088041413, 0.1539084550279502, 0.15390845504882228, 0.16408256781189806, 0.164082422469916, 0.03185892132668331, 0.03182736270856958, 0.03191645314245098, 0.0318163435938127, 0.14296503155432366, 0.14006931896523578, 0.24463331131472144, 0.24463331155877654, 0.08652934298669346, 0.08652934313449134, 0.1695534025126112, 0.05311241427575464, 0.17306549399538795, 0.12855930211006872, 0.12737280146800434, 0.12864268047803906, 0.1274559679709385, 0.15427852259688504, 0.1542785240832492, 0.24347691623437534, 0.2425047209318505, 0.24353700072460466, 0.24247686452136374, 0.23333244521643487, 0.2328230827077368, 0.23349108585085293, 0.23277710681504354, 0.2618167898626753, 0.2618167379180507, 0.09691647132915059, 0.09677965797015131, 0.09712147925283278, 0.09682253670501874, 0.054862096767294144, 0.1569514083279525, 0.15694599862069247, 0.06440739891691936, 0.06440739814622604, 0.06730756648663141, 0.06730756575409437, 0.17424871898239402, 0.1788179771235891, 0.14030902681280416, 0.1403180549004501, 0.1541533450158114, 0.1541533450226357, 0.18516694590533295, 0.20306001754707897, 0.1876276826986601, 0.1876276833190971, 0.0922072413045324, 0.18149985796264534, 0.15488914529368572, 0.15488914529368614, 0.06787157364876409, 0.06787159121833718, 0.09894511796198546, 0.09820941352575352, 0.10374865229696895, 0.10301040969005182, 0.2772641270145524, 0.7964259970999246, 0.19198862777047576, 0.19130937589164088, 0.18875166743726102, 0.19097336177911928, 0.17208729538413114, 0.17208645063281436, 0.17411655513380386, 0.17411666887033062, 0.06410210320542195, 0.06410214235948383, 0.06695826717864116, 0.06695830429418978, 0.42409320098560066, 0.4241788903981907, 0.14346929426059046, 0.1434692965738761, 0.18231027578772852, 0.2091294648390245, 0.1675309056406044, 0.16753090564060358, 0.0736447924297128, 0.0736448431353587, 0.18952802694201298, 0.1892879939489871, 0.6828857916405973, 0.6828848975746022, 0.13893225734467968, 0.1394924025885666, 0.05855898121401989, 0.05856148745831197, 0.051560027726949564, 0.21476991061830497, 0.0024104703572204256, 0.06800515945096779, 0.0684034269846169, 0.12875185925321583, 0.08318313506923691, 0.08318313530724566, 0.0796491597027465, 0.07964915997093017, 0.1418852027163631, 0.1418852417738467, 0.0024335573844432444, 0.0024335579086641, 0.05260916506085782, 0.05509622384088902, 0.05515870430119038, 0.6804334260921348, 0.002434446589721358, 0.0024344467154528223, 0.19766966864116942, 0.13395822812851232, 0.08647824472721055, 0.002463519197792423, 0.002463519487535428, 0.25619028112814196, 0.3035487440997423, 0.6206663342366614, 0.6209786431411395, 0.17379239503734345, 0.2734986766885325, 0.2735152045141219, 0.0019492220358671383, 0.001949233538043783, 0.006019537250601748, 0.0031583812560119938, 0.003158381396786995, 0.09012345505292434, 0.09337020740778562, 0.004250359994491421, 0.004251228753138073, 0.24803541292426168, 0.6076000119513498, 0.5063404031761567, 0.5064089592999679, 0.13686701361525888, 0.18328918587100707, 0.1361995704471906, 0.13625204818878098, 0.3202991768563535, 0.3321698636251218, 0.17068348854120274, 0.261595793340323, 0.2601476523626012, 0.10030124763260148, 0.16330571179172057, 0.0030006210442304203], "D10 Expectation": [7.873835473587156e-16, 3.856806057816165e-16, 4.974192860634795e-16, 5.717620605977496e-14, 3.34431677187015e-16, 3.0229403029939494e-14, 1.508386801098662e-14, 3.0231205404562246e-14, 4.571793888335555e-14, 8.552543125665777e-15, 4.0393637862689514e-13, 7.760237405251161e-14, 1.2766970416186853e-14, 1.2878160776141918e-13, 3.525817585054143e-13, 1.011663195047712e-13, 2.232656085464301e-13, 1.3019589466394105e-14, 4.912464382482914e-13, 9.204578986902586e-13, 2.8539894154890866e-13, 3.158788699841193e-14, 4.0852854127792004e-13, 7.057299961274755e-13, 3.423965305610727e-14, 1.1842768177316745e-12, 2.606381259733191e-14, 4.4825823637751757e-14, 6.8535199674795e-13, 6.30304407624446e-13, 1.1165771437574735e-12, 1.0416683180767824e-13, 2.73112771350483e-13, 3.774244998744157e-14, 1.1559146697326782e-12, 8.675242376529708e-12, 6.923048998327439e-14, 1.4317048956806067e-12, 1.8908447262393025e-13, 2.782277519866223e-13, 1.0845828454308323e-12, 5.607351528511244e-12, 2.629769978017311e-13, 1.8375811281813283e-12, 2.0837513487835233e-12, 3.754932361006994e-14, 2.0178336077381845e-13, 2.4256465622889545e-12, 3.555477653217234e-13, 8.233566601289454e-12, 9.60278525806203e-13, 6.527399515923004e-12, 3.02063706410405e-12, 2.9299423306909095e-13, 2.1065643978014557e-12, 1.4814140869369784e-13, 1.9269202003085838e-12, 2.182603932405247e-12, 6.212981116455526e-12, 3.4888549142787966e-12, 2.956894726617156e-12, 1.5091229811419881e-12, 2.1644146021948037e-12, 6.013744761120372e-12, 4.572498621020686e-12, 4.616841724055174e-13, 8.64093123386077e-12, 8.094333623032682e-13, 3.233119944652632e-12, 1.234869026177831e-11, 7.36892521344124e-13, 1.0133640547399433e-11, 2.7643348044752217e-13, 4.299568260484823e-13, 2.0651162310263647e-11, 3.6221481661981476e-12, 2.6150784725674e-13, 3.4470036782761985e-13, 4.784954108070821e-12, 8.405149924943462e-11, 1.488057990413519e-11, 3.999438350468197e-11, 6.740012788050191e-13, 4.687000189058023e-11, 2.5680684416429146e-12, 3.943812809097579e-11, 2.586748128380799e-12, 1.0007935034702601e-11, 2.5635718667993096e-12, 6.160671010921261e-12, 1.651585850873906e-11, 8.66215756875294e-12, 6.074135657935183e-12, 8.33791302395799e-12, 1.828033814147445e-12, 4.824411880098587e-12, 7.183171815018675e-13, 4.827827263838352e-12, 7.555336452028154e-12, 1.0378992985453636e-11, 8.096444279883882e-13, 5.565105892827603e-12, 8.0592526931e-12, 1.3450682987784364e-11, 1.560587222557703e-10, 3.873216931326737e-12, 6.140828444015167e-12, 2.2698606244343395e-10, 3.341569966236595e-12, 1.0250393487034239e-11, 7.014559537199582e-11, 1.1207369556844646e-11, 3.2185065665036354e-11, 5.23089139078113e-12, 6.215623849655052e-12, 4.099237814633816e-11, 1.2031567044374656e-11, 4.270962201581272e-11, 7.348537195474021e-12, 1.4210336469609038e-11, 1.8435322594085113e-11, 5.914107076066151e-11, 5.974043242477883e-12, 2.2306975997442937e-11, 7.154902401507041e-11, 2.6658614088292486e-11, 1.6589668019167626e-11, 8.635302743662666e-13, 9.88369432299721e-12, 3.078180074420394e-11, 2.0454888975627048e-11, 7.760040840287652e-11, 1.3051218746290754e-11, 3.6399939570478986e-11, 3.424545035561531e-11, 1.4907575605823587e-11, 1.906300218467321e-12, 3.309460592876903e-11, 8.982458721411893e-12, 9.754765490186227e-11, 1.968653108060508e-11, 1.4464823598675198e-11, 4.2374991760528115e-11, 3.909276959703013e-11, 1.1385824654801608e-11, 5.983884965880068e-11, 1.2719628076324042e-12, 1.5209348841481645e-11, 1.7277076459308064e-11, 2.1170696175391723e-11, 5.963394932116438e-11, 6.797092384825132e-11, 9.021162743612924e-12, 8.404661086455724e-12, 3.7597880346890774e-11, 1.0275383314440657e-11, 4.4741768794471014e-11, 1.8239122165277653e-11, 8.95980722889548e-12, 4.125297318847641e-12, 1.839761174252464e-11, 1.0073341586979531e-10, 5.397276283323809e-11, 2.2947769195111457e-11, 9.024115813127093e-11, 1.51878335853904e-10, 5.736255997358435e-11, 3.745242166302644e-11, 1.0180873172276682e-10, 1.2170922650615787e-11, 3.337569291843716e-11, 2.8125096344009382e-11, 5.083988199391933e-12, 8.609471049471632e-12, 8.560021451014565e-12, 8.588702365757182e-11, 3.74658672903524e-10, 1.2038244519644967e-10, 3.232902603150971e-11, 1.3604258126919152e-10, 8.876215402166006e-11, 1.7633814098548882e-11, 3.5023634496612514e-11, 4.5009899709393255e-11, 1.0185639629701787e-10, 8.118884640459853e-11, 5.382271415106911e-11, 1.1278192072970654e-10, 4.0211684400446095e-11, 7.723329882957373e-11, 4.0466670454399404e-11, 5.4293406993715505e-11, 1.5854316334954885e-11, 1.3214374258546378e-10, 2.6774052210752784e-11, 2.3360811170553914e-10, 3.075413201947191e-11, 4.635278142000246e-11, 3.7645946627525185e-11, 1.895295277540097e-10, 2.4529039008100088e-11, 8.0817319643448e-11, 1.4665127020041855e-10, 1.59505170209609e-10, 1.7976927871169892e-11, 2.0984518397664183e-10, 1.6655823009154414e-11, 2.833423977316217e-10, 7.535267643949323e-11, 8.30218826821308e-11, 1.2817071428184943e-10, 8.638284524866607e-09, 8.841592434918185e-09, 2.768677190392229e-10, 1.2102846634643702e-10, 3.363176909972766e-11, 4.1875703930754446e-11, 4.924603730714412e-11, 1.2147305634171266e-10, 2.07919087249924e-10, 4.251311553320419e-11, 1.1302341247892462e-10, 1.1530027640767975e-10, 1.1889400842298385e-10, 4.084598017995172e-11, 4.662300218347104e-11, 6.819399246644115e-11, 9.904577421369654e-11, 5.190241746863544e-11, 6.683616436999755e-11, 4.313240764282259e-11, 1.620296237094764e-10, 5.890160745714156e-11, 3.201504184275579e-11, 7.327239335696457e-11, 1.2187024545642616e-10, 2.324887735260123e-10, 1.5350875562033211e-10, 3.618348248256062e-11, 1.0630678732979001e-10, 1.3925579253766382e-10, 6.793572843988316e-11, 2.073392919354449e-10, 9.992076195571205e-12, 2.2729496915479916e-10, 7.98246290328024e-11, 7.376351629167266e-11, 1.7463835070484817e-11, 9.976234076602045e-11, 5.29814316071783e-11, 1.0718424543488278e-10, 4.7520117518971014e-11, 3.113925714652882e-11, 4.702351101267686e-11, 6.526811668165891e-11, 3.251243692325986e-12, 6.059184770931484e-11, 3.8847605884494046e-10, 2.409412727670242e-10, 3.8702512783933156e-11, 2.45567777403973e-10, 3.633662550847681e-11, 1.0720270227517364e-10, 1.1230060837078966e-10, 4.113439494571983e-11, 3.309787557777593e-11, 6.490384098801997e-10, 1.2707074143064779e-11, 6.774469602826192e-10, 2.2529749938346668e-11, 4.760229255062312e-10, 1.984990402691964e-11, 1.0985474118528931e-10, 2.3151196072153993e-10, 2.275551449213522e-10, 3.442458659020631e-11, 7.480660179564117e-11, 2.113825424151461e-10, 1.582304442146722e-10, 4.407988773874092e-10, 6.688151208737755e-10, 2.517621700895633e-09, 8.278962263658487e-10, 6.680807543237335e-10, 7.402354203300041e-09, 6.253528930036167e-09, 3.372623767325102e-10, 2.5122112754512957e-10, 1.056423151420964e-10, 2.1138226955685053e-10, 5.481297079533156e-10, 2.2107868379171687e-10, 5.699208471934415e-10, 3.7889492220044665e-10, 2.1564832646561997e-10, 1.3158908209747774e-10, 1.841183866739718e-10, 9.309546727020115e-11, 1.5479990906423152e-09, 1.3606066576496268e-10, 1.1996943179534356e-10, 2.2513453068799734e-10, 2.189233278582302e-10, 9.5778487501397e-10, 7.592579274146081e-11, 1.3110901650800643e-10, 1.175687721052415e-10, 1.5980962455068461e-10, 2.1227761036752774e-10, 3.557074793972788e-09, 1.131523247055147e-10, 5.802174787412577e-09, 3.5627706406568985e-09, 6.693762153185398e-10, 7.715886479906125e-09, 1.2649387608603654e-10, 5.304275534845214e-09, 4.212858160288494e-09, 1.1120873656123963e-10, 1.5307585945621888e-10, 2.475264021587797e-09, 3.538286511204335e-10, 1.5330649358067554e-10, 2.1812374642718334e-10, 2.1888655054153529e-10, 2.207728991166447e-10, 1.1883683417567793e-10, 2.6443674593257603e-10, 3.3951240793476176e-10, 1.537614531953894e-10, 3.1952929956510934e-10, 7.775245270842429e-11, 2.0894686505817575e-10, 4.4498743385146073e-10, 1.093437091246793e-10, 9.14316962725045e-11, 6.862555096005282e-11, 4.0704237490364444e-11, 1.4420728339653594e-10, 7.548494890996818e-11, 1.9860074124744712e-10, 8.188292067523898e-12, 2.6015971445002867e-11, 3.521060076539355e-10, 4.1568686000719793e-10, 1.3523351686994972e-10, 2.2153300883970003e-10, 2.2507292938408173e-10, 1.3727857084461011e-10, 2.5084892964686926e-10, 1.876381574136782e-10, 1.456412348852501e-10, 1.7554415695054063e-10, 4.533959802515362e-11, 1.0688057512630387e-10, 3.3401739419843627e-10, 4.343559598345908e-10, 1.0563428925159921e-10, 6.689812934895455e-11, 2.2562006517284973e-10, 2.4365031080575324e-10, 2.776894353369467e-10, 7.37665204862386e-10, 1.1152043297405026e-09, 8.850726253162826e-10, 5.681232322627128e-10, 1.3018138276338879e-09, 1.1910169676193893e-09, 1.2755656374225205e-10, 6.141479633501379e-10, 5.134140179859656e-10, 2.0997133972794596e-10, 8.016378982465884e-09, 7.728711989819686e-09, 3.202549927173126e-10, 2.1270009084094003e-10, 1.5288704913402076e-10, 1.3792949395737635e-10, 1.8385922310909545e-10, 2.2333272481757347e-10, 1.7937607467831907e-10, 1.6697777794432782e-10, 5.176343054807737e-10, 1.402216739611118e-09, 8.176647040116031e-10, 1.001613242873621e-09, 4.6308590522917955e-10, 2.366982265155505e-10, 2.2884048018221093e-09, 6.587895239008658e-10, 8.258568613138629e-10, 6.873382998481723e-10, 6.991118213625773e-09, 5.278311124562527e-09, 3.980694678273468e-10, 9.71243430457701e-10, 2.4779135782583137e-09, 1.992082482544302e-09, 3.7034085975592573e-09, 3.725498071495007e-09, 1.0066698981099523e-10, 5.096209974065783e-10, 4.1814170129515447e-10, 3.628996983516504e-10, 3.232452446663566e-10, 7.913582134465015e-11, 1.5734393664522682e-10, 6.585034222363868e-10, 3.269226515845707e-09, 1.37183443091594e-09, 2.0949461884235972e-10, 1.0900602035738189e-09, 3.8832280138792234e-10, 2.924460026579975e-10, 1.4281219693580788e-10, 5.744785037469554e-10, 6.827905719876676e-10, 4.4339490107451146e-10, 4.992165774069988e-10, 2.63307463248888e-10, 1.8300521347164872e-09, 2.070964199437995e-10, 9.012515382879236e-09, 3.833299381398532e-09, 6.703963803099002e-10, 1.1852703224921213e-08, 4.5610245232265043e-10, 1.6062024947376968e-10, 1.7889837233414033e-09, 1.8928242269346822e-10, 1.719715285171139e-10, 1.6870127953502496e-11, 6.929528050065271e-10, 8.67338119280824e-09, 4.2515118073815334e-10, 1.9013000738532333e-10, 2.0655372479840544e-09, 1.9891789307430158e-09, 1.548048926998084e-09, 3.4716209152872286e-09, 1.0604124929265712e-09, 2.5953412585594655e-09, 2.2534606205526676e-09, 6.7823615480853195e-09, 6.392582185718655e-09, 2.3276792142509786e-10, 3.4797715493411183e-09, 3.2948474697118336e-09, 6.039618381705534e-10, 9.052657826227824e-09, 1.8580793836623028e-10, 1.0176131009351518e-10, 6.351757309217446e-08, 5.349341406480226e-08, 1.6063148346007458e-07, 5.305020062513758e-10, 1.9710597358353174e-07, 3.583895603916051e-08, 7.963523229663667e-11, 5.579066377564295e-10, 5.080867640938896e-10, 1.8532236770716565e-09, 6.650110978512492e-10, 3.9849059223532773e-10, 3.562107044468146e-10, 4.570381706033364e-10, 3.340124378547438e-10, 2.7005009004394883e-10, 7.040303017687291e-10, 3.896663128830927e-10, 3.0269404211225995e-10, 6.621053164513936e-10, 2.3191914766472817e-10, 1.8000742454380962e-10, 3.4574607671665274e-11, 7.355279060952056e-11, 3.660551433944976e-10, 1.014181587653891e-09, 8.857135253797906e-10, 1.6021861351172924e-09, 7.45065725324028e-10, 7.040430310931562e-10, 7.863176039006869e-10, 4.673497414188569e-10, 5.697256095358209e-10, 2.887660016772565e-10, 9.104771999925101e-10, 4.4643376833522015e-10, 1.7147911934477607e-09, 1.7815005078548625e-09, 1.1271628397497358e-09, 8.480336063894255e-10, 7.086245362601048e-10, 6.653874703874841e-10, 9.391854520478989e-09, 9.071673600642066e-09, 3.1415455297055835e-10, 3.334855147488851e-09, 3.7048221377461488e-09, 4.016735790384187e-09, 5.037483706711604e-09, 1.154682543924621e-09, 1.8183496248019003e-09, 1.0943994828354217e-09, 3.671779871758751e-09, 4.387607531833231e-09, 1.4975328950735451e-09, 1.6489546436350656e-09, 1.83580031774315e-09, 1.8331075267629967e-10, 5.339249147516132e-10, 1.93993732449459e-10, 3.0586932594279553e-10, 2.0931272045328445e-10, 3.752350117626518e-10, 6.081280760335459e-10, 2.468172598663026e-09, 7.30659793724773e-08, 1.1286623458183114e-08, 3.148702290002449e-07, 1.4403664587203054e-08, 3.0811363058219884e-07, 4.777558772201506e-11, 3.234884883793326e-09, 3.766276322890156e-09, 1.8562630548189146e-08, 8.959266838177874e-09, 7.50759546475494e-08, 6.436995982206144e-10, 3.5744788628802623e-10, 9.212111094845188e-10, 1.7297159010252135e-09, 6.454681407778118e-10, 1.5867911791414268e-09, 5.566760177051397e-09, 8.24496981332597e-09, 3.765157482918131e-09, 9.465701870274288e-10, 1.3955926901432066e-09, 2.200752407235062e-09, 1.1063283486193761e-09, 4.001246754477013e-09, 6.44189634722333e-09, 1.2376458324281312e-09, 3.4514441165878555e-09, 4.4294523601834823e-10, 1.778051781168964e-09, 2.651676573726399e-09, 9.825446860083517e-10, 5.825679040766934e-09, 3.75729299615653e-09, 4.355864214212427e-09, 2.153631493034712e-09, 5.491308404438848e-10, 7.365651290000886e-09, 5.606084584389539e-09, 4.3989808512217106e-10, 1.5097643244320984e-09, 8.410359895578648e-10, 1.969344737338149e-09, 2.522182641351052e-07, 2.539009524659972e-07, 2.857337991667103e-09, 1.4162642735741277e-10, 9.729888472817946e-09, 5.171837352621149e-09, 5.0598687806531635e-09, 1.6132668235763237e-09, 9.095631552721914e-09, 7.267444772983852e-09, 6.540943032999273e-10, 1.7970348769854004e-09, 3.93752149958837e-10, 5.519512687630914e-10, 4.103235826343013e-10, 5.233913050339664e-10, 3.771710240489412e-10, 1.6422301720140224e-09, 2.3287314213935315e-09, 6.747118898515502e-10, 1.5931085611761039e-09, 2.42299030678167e-10, 3.1734069798180797e-09, 4.319579858596591e-09, 5.87762652730179e-10, 7.88556464782852e-09, 2.9266704281341864e-09, 2.016333534137556e-09, 2.617202222936524e-09, 6.957002919331691e-09, 1.0852077790962945e-09, 5.265139022251235e-09, 4.6347467518155296e-10, 1.7796681399352606e-10, 1.190368233568143e-09, 1.121358878247409e-09, 2.7442733197144796e-09, 9.454683575544925e-08, 2.659626839103446e-07, 1.7382370586319656e-07, 2.6684960239238802e-09, 3.3338173529157082e-09, 1.2497447513498612e-10, 1.8079957669708893e-10, 5.574967316772812e-09, 2.9848388887755676e-09, 6.026594812985946e-09, 3.2770565056523517e-09, 4.988764330256896e-09, 4.646702050068876e-09, 2.346554238326327e-09, 2.3901405342353e-09, 1.6443974653335267e-10, 2.1811337648727744e-10, 3.7046482586913766e-11, 1.4759399283230758e-09, 5.5740508000579946e-11, 1.0351295002902107e-09, 5.204771969155144e-09, 4.0907919770514934e-09, 3.111016297596491e-10, 2.5701046298077305e-10, 2.067857970138889e-09, 1.8830907072874457e-09, 4.626639293776911e-10, 3.522599038562517e-09, 1.838156340878684e-09, 1.521099619020346e-09, 4.5828078815028605e-09, 3.211775017674365e-09, 1.2193572097222737e-09, 4.2517893327913623e-10, 1.6470361290055145e-09, 4.983391635738393e-09, 6.875133954920881e-09, 1.0726531446537815e-08, 3.001024550665845e-09, 2.820160625162496e-09, 4.877142891219869e-09, 1.350483350315277e-09, 1.0530629799828032e-08, 7.382460775903091e-09, 7.663899620914391e-09, 9.472275318522215e-08, 9.435896269986207e-08, 3.148467008073338e-07, 3.204232896302876e-07, 4.700290367138135e-09, 4.387499995988189e-09, 1.0710018255162449e-08, 4.969183956614002e-09, 3.6931516399403736e-09, 1.7166650179127712e-09, 2.7473985854075424e-09, 2.610487330022584e-09, 2.112404534036009e-09, 2.6765856502316317e-09, 3.67383741801863e-09, 5.167606718193475e-09, 2.060644109454635e-09, 3.872986582615387e-09, 5.384836504097802e-09, 1.934853417324682e-08, 2.0915107323532834e-08, 1.1525579274037138e-09, 1.4259992041068988e-09, 1.2722948436177344e-09, 6.238149756816306e-10, 8.564804638172765e-10, 2.791560634369862e-09, 6.318871849446039e-10, 1.4107023874571912e-09, 2.5414329855588696e-09, 6.311526524038642e-09, 4.142630536619607e-10, 1.252280689843189e-09, 4.169991067178738e-09, 8.519877842303361e-08, 7.9220488510234e-09, 3.4738817797200513e-07, 9.011367235805242e-09, 2.4252502512836186e-07, 4.870834140065987e-08, 3.922534997349802e-09, 4.980399166950603e-09, 2.7032568718471844e-08, 2.612819982751022e-07, 2.4362210447453577e-07, 2.188666642336509e-08, 8.906798240527361e-08, 9.834382177294387e-09, 5.213687382031274e-08, 1.349801731522665e-09, 3.5020560802669485e-10, 9.066343179626082e-09, 2.2404387276043016e-08, 1.4278256994152547e-08, 1.975635813499335e-09, 4.118797175818462e-09, 5.242096807289676e-09, 3.2830213882383815e-09, 2.0565029837005287e-09, 4.033737463163823e-09, 1.7292490774147612e-09, 1.283875838887435e-09, 5.725511750775286e-10, 1.3462111962779222e-09, 7.427384339871374e-10, 2.21501205597677e-09, 2.3754087200307404e-09, 6.808885037584893e-09, 6.368400088428001e-09, 2.5307608896266778e-09, 1.0069345040876845e-08, 4.901017418877441e-10, 3.9159783938966123e-10, 2.808358111282096e-07, 2.803140452555471e-07, 4.893621849295089e-09, 4.9423614458506395e-09, 2.762576390821587e-10, 5.664250521624099e-10, 2.136705653445935e-10, 3.348943538627129e-10, 3.676665848672265e-10, 5.5787043302636814e-09, 3.50490463362079e-10, 2.8753055819705424e-10, 1.221124327140103e-09, 3.482195201145508e-10, 7.020969215012873e-10, 1.0348395352162997e-09, 5.716528867980681e-09, 5.8898678427550445e-09, 5.089153228147362e-10, 1.4169969443855287e-08, 1.655101360942445e-09, 1.2072461122158003e-09, 1.1003153675718355e-08, 8.05508006029659e-09, 3.951629873948048e-09, 6.60085646376281e-09, 1.0215224809098935e-10, 8.442752247453643e-09, 2.9670972760143615e-10, 4.551043505481398e-09, 2.870030288011181e-07, 2.87081757511598e-07, 2.562345879399747e-10, 5.712781570949068e-10, 2.293440559967542e-09, 4.6282436739013566e-09, 1.403546440309429e-07, 1.962892758137071e-07, 1.463766099608559e-07, 2.4670278502173333e-07, 6.169071782992504e-08, 1.5690652673710005e-08, 3.2209445897234543e-09, 4.111683725019001e-09, 5.217316875871934e-09, 1.3314009116619048e-08, 2.4958684087074225e-09, 3.5778297371489267e-09, 7.293904810724295e-09, 5.07167723781542e-09, 1.708398821034154e-08, 8.657453104799477e-09, 2.2933694824600372e-08, 2.6956454007983237e-07, 2.7116273095838914e-07, 1.0984904128606787e-08, 5.751366573258635e-09, 4.274151926612023e-09, 1.2808157456698847e-09, 4.572106297847294e-09, 8.144959434858662e-08, 1.8619414508236748e-08, 4.771002175785693e-09, 2.122214997601123e-08, 5.520042396890166e-09, 6.3161466343310185e-09, 5.089086494898678e-09, 1.2613950626186452e-07, 1.2587448211259551e-07, 9.21941469526009e-09, 5.399934167907071e-09, 3.167577710471821e-09, 3.363619303051746e-09, 1.976396051199082e-07, 3.0691425148452953e-07, 3.741295713010478e-08, 1.0146770372228516e-07, 2.4593996428424395e-07, 2.1657046874266228e-07, 2.4275276997596646e-08, 6.975653346595372e-09, 1.277973594551086e-09, 1.1697160616551137e-08, 3.979571854432432e-09, 3.5633673635030095e-08, 4.4759322238694825e-09, 2.3570449595856732e-09, 2.6643130385579605e-09, 5.5213507966965115e-09, 2.0678012073664944e-09, 2.6048396016188075e-09, 1.2906209840836342e-08, 7.0043570904242726e-09, 5.42140267005395e-09, 1.4438094241793763e-09, 1.0018911249299127e-08, 9.882833158070825e-09, 9.104183008219434e-09, 4.739410248152738e-09, 3.0737592638112e-09, 3.60885232926817e-09, 1.702063732916905e-08, 1.689423117778329e-08, 1.0352750199115753e-09, 1.0218050729655488e-09, 1.430445995397433e-09, 1.0489191111032444e-09, 7.694632600443467e-09, 7.786639627003614e-09, 6.581894681590263e-09, 9.208010415324506e-09, 3.5503528530554244e-09, 2.590420974194292e-08, 2.747747844637805e-10, 3.5305683014000416e-10, 6.753963548696922e-09, 1.3853653886715724e-08, 2.6546754564935004e-08, 2.7909754703152712e-08, 2.410510903645544e-07, 9.362603232528834e-10, 1.497342562179537e-10, 3.0086370572214625e-07, 6.6343368461288335e-09, 9.225023762175495e-09, 2.5986295011213616e-09, 3.3052752695472855e-09, 5.849870288578193e-09, 1.6627365087263221e-07, 7.713093161220728e-09, 1.266684598701441e-07, 2.7249872551021084e-07, 3.061236609068069e-07, 4.5543492934885737e-10, 5.93713325316249e-10, 1.6205853861823282e-09, 1.1292732681088009e-09, 1.579757414155501e-08, 3.850241757677665e-08, 1.4846154752280425e-09, 3.2860932097198023e-09, 3.3773200037549207e-09, 3.388310206626983e-09, 1.1959851462653133e-09, 1.143521738684167e-09, 2.770311466268676e-09, 2.904882770693955e-09, 9.072936366804227e-09, 7.959908110063832e-09, 1.0908722112798836e-08, 1.1420949776731056e-08, 7.3649616273755286e-09, 8.143188900290153e-09, 7.684185447499901e-09, 6.458046127224675e-09, 1.4641525660273055e-09, 1.4953498261525519e-09, 1.3602991637879104e-09, 1.061399772978291e-09, 3.1352804046232743e-07, 3.1528322659718205e-07, 2.6848026774287695e-07, 2.6559934171669865e-07, 4.105312468747621e-09, 6.09217213305159e-09, 8.145188828398783e-09, 3.9293059805945214e-09, 2.498726795863141e-09, 9.126845887746817e-09, 1.0523929296561858e-09, 6.4109398474697895e-09, 2.828743729318513e-08, 2.0310921975645133e-08, 1.1388019082957683e-09, 4.739844757679044e-10, 2.886011020985882e-08, 1.1661885766977261e-08, 2.1650162531249943e-08, 3.7199923285145262e-09, 2.5439664172818495e-07, 2.864206757881028e-07, 1.8869956811245327e-07, 3.2825122071163245e-08, 9.504303661950666e-09, 2.8094111305125533e-07, 1.6090040650342155e-07, 2.3100737145833736e-07, 1.676132994480368e-09, 2.0708797234564414e-09, 2.7316077614542298e-08, 5.366997338684003e-08, 1.3660887803280052e-08, 3.7135882604768253e-09, 3.3628094356973786e-09, 1.5992567550534828e-07, 2.62170835160606e-07, 1.5010099259963016e-08, 3.0149402584354316e-08, 1.1818696423099714e-08, 1.2029856331574203e-07, 1.813525356393416e-08, 5.222417572363342e-08, 1.16014740337365e-08, 1.0605671491760939e-08, 1.0830937214160177e-08, 3.783238911704006e-08, 3.4263953196431964e-07, 3.4108397876983623e-07, 6.48583436918545e-09, 4.142894963813817e-09, 1.3223314522949916e-10, 2.1789230803463913e-08, 3.311077268791556e-08, 2.767778377279913e-05, 2.787206193084801e-05, 5.412031612901187e-09, 3.587303047239532e-07, 3.036022904572907e-08, 2.0611438640233775e-07, 3.8581932786704755e-09, 2.5186490915242997e-08, 1.6147398443726574e-08, 2.6179378868253152e-09, 8.106220949470386e-09, 1.6703343135008836e-07, 3.0709478401020825e-07, 1.6287124939790662e-07, 2.66222676760569e-07, 3.2439437024677244e-07, 2.750148598526861e-07, 5.2112416493732175e-09, 5.588071702409799e-08, 7.585648185888485e-09, 1.8936907372001345e-08, 1.1760937489957869e-08, 1.3033111795271886e-08, 1.530411995368592e-08, 4.35666684988932e-09, 1.5970545769476362e-08, 3.054690530507392e-08, 2.203846537437144e-08, 1.493824138460477e-08, 3.314000647946809e-09, 1.7491593745096544e-07, 1.7129490583622004e-07, 6.0143540725636405e-09, 2.2165486082082134e-08, 1.611425459141272e-08, 1.4054484458647784e-08, 4.1792618886795684e-08, 5.383808551787097e-08, 5.505819810754612e-08, 3.0573924993849494e-08, 1.220133002975655e-08, 1.752193861165176e-07, 1.4352446882895206e-07, 3.8828338356110053e-07, 3.37475622797548e-07, 2.2576732049525313e-08, 8.366880688467142e-08, 3.264061737069962e-07, 3.225452950052098e-07, 6.891192278924096e-08, 1.4571192851976463e-08, 9.416976741180434e-09, 1.1072362016302755e-08, 1.2160439063790268e-08, 4.777742335159987e-09, 4.022149041087915e-10, 4.2228223603002096e-10, 2.8627197693483538e-08, 1.1917233463359181e-08, 2.1651923434854254e-08, 2.311798147304661e-09, 6.55187579946769e-08, 3.373238012761818e-08, 5.633778244865243e-10, 2.006560929146597e-10, 2.1481399063851336e-07, 1.467088394017784e-07, 7.37017709425071e-09, 3.989102203567472e-09, 1.435240829596711e-07, 1.0829246582178622e-07, 3.4452663058079933e-09, 7.106316228071126e-09, 1.3245766395602137e-07, 1.4230785686066926e-08, 1.6781150198831967e-07, 2.674802346661636e-08, 1.8538957853050714e-07, 8.121241912770987e-08, 3.516840777272976e-07, 2.737768409210061e-07, 2.030337604497911e-07, 1.9800131746954677e-07, 5.519008459652764e-09, 5.513664880228449e-09, 1.5291848216980718e-09, 1.2290186537664304e-09, 5.975110758583477e-09, 7.805917713126072e-09, 6.990358246495589e-10, 5.966170487957129e-10, 3.85100095231486e-09, 3.939348967824739e-09, 1.6408146638957501e-09, 3.649010780400993e-09, 5.406947570229073e-10, 2.726153707456382e-10, 2.56018310138599e-09, 3.213551978619943e-09, 6.4807652832888695e-09, 4.643256845610301e-09, 2.0639234146917897e-08, 1.5463666353905226e-08, 2.3966870180490893e-08, 2.5524995992217756e-08, 9.441368530496917e-09, 2.9386603520480358e-08, 2.6154243579158306e-08, 3.101547799973829e-08, 2.4034871998844712e-08, 2.6757938250146687e-09, 5.1791572440825626e-09, 6.80485534933494e-09, 4.328454971090007e-09, 5.667761820041858e-09, 2.7804339656684843e-07, 2.5915541781850853e-07, 2.5253671710678646e-07, 2.004450096649788e-07, 4.542617953405248e-08, 3.051713043760629e-08, 3.877538251881798e-09, 3.89213189922291e-09, 3.2851388175225016e-08, 1.3013870886124737e-08, 8.476555553821416e-10, 1.418055762617094e-09, 2.856883086900901e-07, 2.1150181023656415e-08, 7.768693795632663e-09, 2.806682706616395e-07, 3.1400140335835046e-08, 1.761868131776537e-08, 4.455337197678857e-08, 6.720489058438963e-08, 2.2340054260187763e-08, 6.77908188435488e-10, 6.935735234571251e-10, 2.6179533854645357e-07, 2.88808421521744e-07, 5.477479375748655e-08, 1.679460895775451e-09, 2.8602294290725422e-09, 3.929211384549229e-08, 3.7682580049044676e-08, 1.2946930476487751e-08, 1.080755184742346e-09, 1.7955681014012404e-06, 1.8019175130099865e-06, 2.1033994204743103e-08, 6.080666210025575e-09, 1.727328947256367e-06, 2.6715172455901064e-08, 2.682977474903127e-05, 2.5111500433130974e-05, 3.399081891001737e-08, 5.5392121321959804e-08, 4.507007552488465e-08, 2.8052167650019253e-08, 1.867168017717511e-09, 2.764121640243806e-09, 2.368524421279761e-09, 2.259484481875641e-09, 6.821373928458288e-08, 4.1373096227428426e-08, 3.384420432735255e-09, 3.3253419910088965e-09, 5.908142528888672e-09, 2.2572967870969126e-07, 1.7540049135766252e-07, 1.477384136704922e-07, 2.441499082039895e-07, 3.196449065349549e-08, 1.832697398216236e-08, 8.417201213018179e-08, 2.7675303895386024e-08, 8.67144070482266e-08, 1.1092518945562985e-07, 1.1254239730165121e-07, 5.268048880729823e-08, 6.5660203285661875e-09, 7.499189668678418e-09, 7.606345262896517e-08, 2.0570049647036587e-08, 7.145417967439269e-08, 3.8329908348213945e-08, 3.2036597556802427e-09, 1.967064805217671e-08, 3.840232181861223e-09, 6.542519020473956e-09, 5.1566490331210314e-09, 3.807299059525637e-09, 5.8393450512191395e-09, 4.1874879828189357e-08, 2.697566732809889e-07, 1.573410116402642e-07, 2.4902690990325345e-07, 1.5202026027022818e-07, 4.1483067212231443e-07, 4.1228371045523923e-07, 1.9833334407493883e-08, 9.033398663434438e-09, 1.8427891924284985e-08, 2.8226543005815893e-05, 2.8292343741962533e-05, 1.0247692354374263e-06, 9.59184489690235e-07, 2.9878646928613154e-09, 6.231892667438053e-09, 1.6555218547478764e-09, 6.1338922252156225e-09, 3.209723450251698e-07, 3.184139234382273e-07, 9.145547792407819e-07, 7.380978055563639e-06, 9.175935141697977e-07, 7.411387501988176e-06, 9.744790531469777e-08, 1.500680067173245e-08, 7.362969430201451e-08, 2.68233844815451e-07, 2.6374572969811183e-07, 3.197292277938193e-07, 3.2388155237326066e-07, 3.573162346042415e-08, 1.604462643560584e-08, 3.1631740734505844e-07, 3.311704810658761e-08, 1.0407010922787413e-08, 2.6544625169507046e-07, 8.993196569689e-08, 1.1972809446555175e-08, 2.3150159695586014e-08, 3.5055908164835474e-08, 5.0068867383629486e-09, 4.103476484067557e-09, 5.14016930093029e-07, 5.124849351129076e-07, 6.625659629788614e-07, 6.62218281150866e-07, 3.9833148151198555e-08, 2.2094872397104252e-08, 2.7668090172751042e-08, 2.15319585739936e-08, 5.489132368015703e-08, 6.518544527744136e-08, 2.086550614760931e-07, 2.01908273316129e-07, 1.0657200641223519e-08, 5.116611047600771e-09, 2.5910460943731244e-07, 2.623481602787133e-10, 1.3088045065971002e-10, 2.407250161247091e-07, 2.0663747705729889e-10, 1.9294777375779972e-10, 2.5078219489911937e-08, 1.9315858964156815e-08, 2.529840840271379e-07, 2.3069811373717834e-07, 2.984120777562917e-08, 3.3122040291765366e-08, 6.168141972076136e-08, 6.234297296090591e-08, 1.8201697502577427e-09, 1.9083817774823807e-09, 2.245495473083028e-08, 2.149422186320229e-08, 1.8973990606746368e-08, 1.3617527693240995e-08, 6.88733606164484e-09, 6.706695700915491e-09, 4.160814273304185e-09, 5.982161146451992e-09, 2.0244158340007505e-08, 1.977266732154118e-08, 2.983169430766985e-09, 2.004189408721341e-09, 1.3037654734762555e-07, 9.629570081211963e-08, 1.33423115748049e-07, 1.0119955198372193e-07, 1.4869704298931053e-08, 1.0744941539103831e-08, 7.459251414268596e-09, 7.556537061864498e-09, 3.122743470806226e-07, 2.1224824316625511e-07, 7.380329005943206e-09, 7.815161503796876e-09, 5.576835250871689e-08, 3.402447587734792e-08, 1.8710344229172203e-06, 3.6870838523573764e-08, 2.193264110754932e-08, 4.0442046747766805e-07, 3.3596168939372375e-06, 1.7267974425362972e-06, 6.631038306649625e-09, 7.321792667032977e-09, 2.5291172629600243e-05, 2.5326931384720343e-05, 1.7311994355385905e-07, 2.4749096471775783e-07, 2.301519823181962e-07, 3.018267730178626e-07, 6.826031911309546e-09, 3.6391097055447597e-09, 1.0912030506111022e-08, 6.991661864373095e-09, 1.895049512250051e-08, 2.6896892346321326e-08, 2.2690639243285267e-09, 1.4342112502179964e-09, 1.7413311863152985e-09, 2.1660280133321977e-09, 2.317627668679259e-07, 2.3571242486874276e-07, 3.189351966919377e-09, 3.848909830572739e-09, 6.028290185631717e-09, 3.828505406706163e-09, 9.815355737238773e-09, 2.2257898667046798e-08, 3.325186887181421e-09, 3.5554522179726173e-09, 9.62244650773149e-09, 1.6675708393724832e-08, 4.5030438655661385e-09, 3.742465519177292e-09, 6.156337182327305e-08, 1.395390570838e-07, 2.4526708655674417e-06, 2.4050054438080125e-06, 1.0240962862221717e-09, 1.749118852621446e-09, 7.3293504767719825e-09, 7.923534511050254e-09, 2.728770389514457e-05, 2.7248009476062656e-05, 8.60440779147067e-09, 7.519478542193354e-09, 1.3342015456411755e-08, 1.21095021361366e-08, 5.789125770616637e-08, 8.442203464775847e-08, 6.717670155068711e-08, 5.077730875107213e-08, 3.16510900864356e-08, 1.0203106005037804e-08, 1.0468146319031196e-08, 2.9500596200605226e-08, 9.695586578094889e-08, 1.940403485363997e-07, 6.985927315789818e-08, 2.0902597242406446e-07, 1.6024497865950897e-07, 1.1386286261532654e-07, 3.320474858977233e-07, 2.475074561477547e-07, 1.4300328149220504e-07, 1.400797938407036e-07, 2.5171388390714134e-07, 2.8261164919935404e-07, 3.978735905759211e-07, 3.9007740477663166e-07, 1.3251751085585193e-07, 1.0601252096547373e-07, 1.062172034811471e-07, 4.251001459511598e-07, 1.640390002174185e-07, 5.33211135590616e-07, 1.8119567668017578e-06, 1.1687762985571354e-06, 1.9545384310199013e-06, 1.292245600051551e-06, 8.564546262559662e-08, 1.887099108590237e-07, 2.0195916898073337e-06, 1.930590611582654e-06, 2.911863590616734e-06, 2.882416028588427e-06, 1.2003772976854746e-06, 1.1876152707423814e-06, 2.101044479347345e-08, 1.5286483871261117e-08, 6.527779229264306e-07, 6.492716776151939e-07, 2.843894713546978e-05, 2.9337977717553658e-05, 1.1141733127761495e-07, 1.0472303642200663e-06, 1.3022421542983566e-08, 3.438089099982003e-08, 1.2174935866658493e-08, 4.51713458174016e-08, 4.5602535302894597e-08, 1.587611644998429e-07, 5.775365575479334e-07, 5.776908690261523e-07, 5.637539285165605e-07, 5.636953627218026e-07, 6.086974996937956e-08, 2.461641629212389e-07, 1.8459345266360708e-07, 1.700314807337697e-07, 1.0083990276236356e-05, 1.0081278818902037e-05, 2.1422925007945626e-07, 1.8302722497116307e-07, 1.65117489900963e-05, 1.6522785620314787e-05, 7.69448199846402e-06, 1.025887374216826e-06, 7.625526273512733e-06, 1.0370977758650577e-06, 1.0888901340780033e-06, 1.1382337250986037e-06, 9.150571700211137e-07, 8.806182218098728e-07, 4.1667702017300665e-08, 4.469169299985448e-08, 6.65707687269478e-08, 4.025714754429089e-08, 5.557241450484692e-08, 8.869804861509318e-08, 2.2995315402875602e-07, 1.4963246664264765e-07, 7.392420738149298e-08, 1.224207936610954e-07, 3.235598083020311e-08, 4.508696854297442e-08, 4.094204899055019e-08, 5.5323726274674876e-08, 7.293618528161815e-08, 1.0483540903742164e-07, 8.680352182499466e-08, 1.056181283973906e-07, 4.004336788235634e-08, 5.1025233316407126e-08, 1.7092163656551726e-08, 1.9022764694598733e-08, 7.30072346546528e-08, 7.354372507976116e-08, 1.1736531620969935e-07, 2.3840764595641853e-07, 4.154759519174264e-09, 7.079879339692635e-09, 2.34425652494897e-07, 3.419323115009198e-07, 1.7913943424447823e-07, 2.2659230471124106e-07, 1.147403410952927e-05, 1.1280811670050447e-05, 1.786110059948719e-05, 1.7729868933799174e-05, 3.791807739696833e-09, 3.4947424666704606e-09, 8.236271447622804e-10, 1.6567065120081494e-09, 9.444613266825079e-08, 1.586073840491596e-07, 5.855727549851903e-10, 9.135040107134778e-10, 3.0990272955413197e-09, 4.8055027107822766e-09, 3.1565573106618736e-08, 2.3613393104918785e-08, 2.1522864324195147e-08, 2.1222257382360905e-08, 2.463274953820281e-09, 3.3565545273168896e-09, 1.395495378720896e-09, 1.5104341260843074e-09, 1.049137613031875e-08, 1.1197100707232869e-08, 1.0141455762238328e-08, 1.0422816899041585e-08, 1.1667148216472402e-08, 1.404394329759749e-08, 1.5599769972654276e-08, 3.280089158235286e-08, 3.3898991837731664e-08, 1.8047277521717975e-08, 1.8115488912332164e-08, 2.427414098832554e-08, 1.4696753461815406e-08, 1.1924439834519722e-08, 4.687055327013321e-07, 4.667527391705326e-07, 8.088369182160777e-10, 2.196950750425639e-08, 1.7956474820516615e-08, 7.238067856419453e-09, 4.203434703159128e-09, 3.4601421015085724e-07, 3.4457106155086804e-07, 2.16175261601166e-10, 2.677351583074982e-10, 9.376002419459667e-09, 9.522529508615595e-09, 1.8213700165728915e-08, 1.5635258564177826e-08, 4.422625209414576e-06, 4.422920651223166e-06, 1.36751403746194e-07, 1.3769437088255492e-07, 2.6049756947514954e-08, 3.882205767653179e-08, 3.307323203016572e-08, 6.263752676286687e-08, 5.091474403564703e-09, 2.502754363900915e-05, 2.5024046360185645e-05, 2.1015661763990534e-08, 2.6038583922929854e-08, 3.700019670127803e-07, 8.667272926645001e-08, 8.975609095865516e-08, 1.0106327464475245e-07, 2.384239400357639e-07, 3.6116542015280695e-09, 3.0873401153282062e-09, 3.219994355997613e-06, 3.2716248366813737e-06, 5.540277813531788e-06, 5.430486603401392e-06, 5.677424395544211e-07, 6.467786905165856e-07, 3.4165171404680354e-08, 8.981623427431776e-08, 5.307911621978512e-07, 9.058565437429363e-08, 5.191632673744643e-07, 3.651034559589233e-07, 1.2140707063008085e-07, 6.361884099393419e-08, 1.3012654838742022e-05, 1.3016421526620333e-05, 1.6088138407542496e-05, 1.6077467738424702e-05, 4.594412472026965e-09, 4.849178585629661e-09, 8.002530009844896e-11, 6.75397946204622e-11, 1.8691872872516314e-07, 1.8302290400622628e-07, 1.8394770525631187e-07, 1.8817751465625462e-07, 4.2712746841064874e-06, 4.532060042279327e-06, 4.293853591849816e-06, 4.4968962530401595e-06, 3.1801159772890806e-07, 3.0738910287016857e-07, 3.472157221286981e-07, 9.919252241652134e-08, 1.7632832667458843e-07, 6.175467037566722e-08, 7.503830510302439e-08, 2.9814786828669854e-06, 2.9769387991471415e-06, 4.1584012548644083e-07, 7.603149330973532e-08, 5.886142349996616e-08, 2.828379964430006e-05, 2.8030579218831387e-05, 7.113225858679651e-08, 4.2473890783795284e-07, 2.418502024139721e-09, 2.4559903394889374e-09, 3.590689944566293e-09, 3.406554005856986e-09, 1.4593266039272469e-09, 1.4595661473946228e-09, 1.2135840036084142e-07, 1.5170054000209933e-07, 7.419851419587286e-07, 1.0102320209643629e-06, 1.535911648596489e-06, 1.660148158557563e-06, 1.2857909966327134e-07, 1.3339560249588485e-07, 1.1888151936479267e-05, 1.1177475556744427e-05, 1.6140334918787326e-05, 1.5541131128613507e-05, 1.1529812054749423e-07, 1.3459194921155687e-07, 6.653492490672343e-07, 7.755855762868242e-07, 6.579952589187649e-07, 7.560661379219683e-07, 2.3320071967299846e-08, 2.78016650842062e-08, 1.7369990667368961e-10, 1.745331450816061e-10, 3.0024215623692715e-09, 2.8830636949162527e-09, 2.3784033547813908e-07, 2.1002648239309376e-07, 2.2627198924978277e-09, 4.2996844087898205e-09, 1.2009485341269738e-08, 1.0405364479523327e-08, 2.724252322813517e-07, 3.4048600132609424e-07, 4.6691705134691796e-07, 5.570426806002391e-07, 1.8082507934518233e-06, 7.107030651429796e-06, 1.826137208143708e-06, 7.139980774347272e-06, 2.8985343163568945e-09, 2.5113721787480224e-09, 5.0461949198589845e-08, 4.947585506477988e-08, 8.825945251350524e-08, 4.8573504890389635e-08, 3.798022142005037e-08, 2.308066501075196e-08, 9.288667552302456e-08, 8.436214645308202e-08, 6.132773532253087e-08, 4.409109470753126e-08, 1.4323937278812258e-08, 1.1003770585998635e-08, 6.645815079077798e-08, 1.0920786569320327e-07, 0.0008937989078081632, 0.000893799932632243, 1.1146779841509332e-08, 1.1238864225618914e-08, 1.5103458233162735e-11, 2.457026702010443e-11, 3.8601077551696274e-10, 3.1059677987833194e-10, 1.8435836717135162e-05, 1.8439299972837434e-05, 2.7971387906530414e-05, 2.7972182058229592e-05, 8.09127057669857e-09, 1.1847909592176872e-08, 5.17167494897184e-07, 6.162989438819366e-07, 2.804342906368922e-09, 3.6807278874601484e-09, 3.0225400265380856e-10, 2.8240260805116167e-10, 1.054930446868156e-05, 1.0489592110788325e-05, 1.508464127916768e-05, 1.5065571131589705e-05, 4.223383681419168e-10, 3.3360144648765046e-10, 5.748378212734363e-07, 6.054139559004294e-07, 5.941998906618495e-07, 6.107408910210588e-07, 1.1185036502215917e-08, 1.0236236725157614e-08, 1.2467010747270027e-07, 1.1674772749558974e-07, 6.916571553097184e-06, 6.9131103732253745e-06, 1.7918903057777212e-05, 1.7926949313910986e-05, 7.669404006458688e-07, 1.7448023159953156e-06, 2.850364923730978e-06, 6.86834639294633e-06, 2.175846058996803e-06, 5.0982386530335375e-06, 1.211224621578222e-07, 1.2696172044920578e-07, 1.2703548406598745e-06, 1.2650962468813508e-06, 7.506817404210227e-08, 3.995159439151975e-08, 7.333549116944552e-08, 4.156836598035388e-08, 5.228534287426134e-08, 5.026872979190737e-08, 3.575860013745442e-07, 3.5684838548658034e-07, 4.206050899193675e-06, 6.725015645060223e-06, 4.23222899002902e-06, 6.685479097229932e-06, 3.779917805732622e-10, 4.6023463368419526e-10, 1.7203516138336626e-07, 1.7138978340580968e-08, 1.6813436087210522e-08, 1.5674018697206115e-07, 1.0682526309468652e-08, 1.0298069052791073e-08, 2.2228356603730826e-10, 1.8322755694706685e-10, 8.711115559720079e-08, 1.099036593432511e-07, 1.51383571968132e-07, 1.9326095869250974e-07, 8.602099931768752e-06, 9.71455003544444e-06, 9.166754089030396e-06, 1.4275467541281765e-05, 5.448277954974704e-06, 9.063796027701592e-07, 3.751838474881579e-10, 5.241740815684629e-10, 1.536649985224941e-09, 2.5152710735296555e-09, 3.234068166242709e-06, 3.318826206374072e-06, 2.648134317324822e-06, 2.053820456498564e-06, 2.6556995290313903e-07, 2.5268964053230805e-07, 2.3458028992739924e-07, 2.3600500514843828e-07, 2.2458100140901934e-07, 3.876480706288236e-07, 2.078451317647666e-07, 2.2613350374741221e-07, 1.9278989387467885e-09, 1.9195869319771575e-09, 2.8295045208971565e-08, 3.688895052218578e-08, 4.050953725166496e-06, 5.550349779918006e-06, 4.0233691252437956e-06, 5.559956938522008e-06, 6.113142068066662e-08, 3.394655098976382e-08, 3.934862965447001e-08, 2.726757875234925e-08, 1.0926939286243932e-07, 1.2344038511075175e-07, 9.098234411080953e-06, 9.13090757587595e-06, 2.493645176483412e-07, 1.3126590036807559e-07, 2.3658093755849624e-05, 2.347714742592076e-05, 7.527598645860562e-11, 8.32306526305712e-11, 9.251447727668624e-07, 3.3912851167021174e-07, 3.367283389152267e-07, 9.428847300930847e-07, 3.007382059219153e-05, 3.00808166290489e-05, 0.000709545517118077, 0.0007097262414656167, 6.721886719126747e-08, 2.4332227540168905e-07, 9.494279268857655e-07, 8.08942930593274e-07, 8.397018032423485e-07, 9.965370844493293e-07, 6.149664287753567e-08, 1.0508655193833032e-07, 1.4738207085691187e-05, 1.4706947019894658e-05, 1.4667530865190364e-05, 1.4644209053622745e-05, 2.619235731830484e-06, 5.36482453518989e-06, 3.0447092313580162e-06, 4.6903503000655635e-06, 5.0178424798240905e-09, 5.630738198310052e-09, 2.334178998806406e-07, 2.0573824225602846e-07, 1.3543743946628977e-05, 1.3936339609359787e-05, 1.3488995004801422e-05, 1.3528195731921918e-05, 1.1490699943079303e-06, 1.9140331899420444e-06, 1.3371386566705504e-06, 3.208787498960836e-06, 9.696579949241675e-07, 2.4657529239649465e-06, 6.36792390256253e-08, 7.122359306400844e-08, 2.4987668748185516e-09, 2.7718644805556256e-09, 2.024273677330238e-06, 2.8026302727432873e-06, 8.900804434075135e-08, 8.899456232904658e-08, 6.970714576979132e-08, 9.007144985499515e-08, 4.201534504156681e-08, 4.000910375571168e-08, 1.524408395822867e-10, 1.5038257643334906e-10, 3.8321074793849105e-08, 5.230274999819137e-08, 0.000905367247257541, 0.0009053669986378869, 6.183034983452113e-06, 2.6119675072288337e-06, 2.2852314056041416e-06, 6.357914411369006e-06, 2.3530195397663962e-07, 2.3652067585549654e-07, 1.7511616811216003e-09, 1.6214174437312543e-09, 3.7056299657979397e-07, 4.0444735054813585e-07, 2.494996695149931e-08, 2.2875343795104575e-08, 2.5032649802165063e-08, 2.0253380667451247e-08, 2.1457216725727934e-07, 2.1393311161466528e-07, 1.2584421063425766e-08, 1.4066422741131378e-08, 1.439145111787732e-05, 1.475871974853913e-05, 3.574372974585381e-09, 3.7682569157568335e-07, 2.2080755812303262e-05, 2.210143415789521e-05, 4.3737382569426585e-09, 5.22478574158409e-09, 1.989082623879772e-05, 1.8798563573142918e-05, 1.8795948638936006e-05, 2.0009853064699972e-05, 8.679669523555265e-08, 6.420590088611405e-08, 5.4125236176247895e-08, 8.453380655355971e-08, 3.40055755135589e-06, 2.1996111973459087e-06, 2.7859700922298903e-06, 3.846592473164198e-06, 0.0009030029607997989, 0.0009029590314212935, 3.889639428335401e-06, 1.857604585912134e-06, 1.2391302645103789e-06, 3.319279407410026e-06, 3.207607288461707e-07, 4.448677869218546e-08, 9.097671927950806e-08, 2.5364198122056275e-08, 4.05166626795295e-08, 6.881872017113359e-06, 6.962123499034192e-06, 1.933360037751474e-06, 4.075391742013901e-07, 1.7944946824183347e-05, 2.4232429455826766e-08, 1.3541610335529831e-09, 1.6372395331388473e-05, 2.3218069945245897e-08, 2.3442460371875965e-08, 1.0111937683754209e-06, 8.569469622336827e-07, 1.1713875107313769e-06, 1.01999543988952e-06, 3.408951363777709e-07, 3.853771858436431e-07, 2.542628169272234e-09, 2.542251381079974e-09, 4.169602844732355e-06, 7.3517328811957345e-06, 4.194544492897852e-06, 7.372178257233781e-06, 1.1357769581742411e-05, 1.1973896892756873e-05, 1.2465506559987848e-05, 1.4203877878535483e-05, 2.0504857052283365e-07, 2.2525843859739526e-07, 2.525595334149374e-07, 2.0518831074979657e-07, 4.28503143057087e-06, 1.6977220482161425e-06, 2.7197349562534777e-06, 2.321136506240696e-06, 1.6867070094303897e-06, 1.5164934396659894e-05, 1.5144368147792153e-05, 1.5684520031217633e-05, 1.5661674914626778e-05, 9.470917950887594e-07, 2.2280443523527726e-10, 2.236601714055132e-10, 9.338088242814321e-07, 2.7762799806504017e-10, 2.7337992750222287e-10, 5.364773950499645e-08, 5.4170837708366924e-08, 6.986185304997574e-08, 7.00928619748567e-08, 6.047125636378114e-08, 6.057975778431886e-08, 6.005893330219245e-08, 6.011620968030985e-08, 2.768647719572495e-10, 2.7582421310457575e-10, 0.0001451461481360913, 0.0001451464453312217, 0.0005971428556134405, 0.0005971424329059008, 2.5237442997288013e-09, 2.5245713031158017e-09, 2.147532785405373e-06, 1.0595952206015065e-06, 1.2737671244976748e-06, 2.3852144100007064e-06, 3.3065767934663922e-06, 3.5504665458241146e-06, 3.032748636006386e-06, 3.3585668767388635e-06, 0.0009275893896247983, 0.000927589012268907, 3.7949708937061324e-07, 3.824274276824772e-07, 9.921995113807991e-11, 9.920880812606254e-11, 2.1997613746512421e-10, 2.8857491465188336e-10, 6.29519677146731e-10, 6.295079493794958e-10, 5.639443187909377e-06, 3.204088181577463e-06, 3.538058594898415e-06, 5.397940066929671e-06, 2.1137845515167923e-09, 2.20420239523171e-09, 1.0485554645543056e-07, 1.0485378966007198e-07, 4.84950203171211e-07, 3.39570673685711e-07, 1.463814249097516e-05, 2.47054701121903e-07, 4.4057033768050255e-07, 1.521025629188434e-05, 1.4448930402428787e-05, 1.4817215556869189e-05, 1.4432055661153319e-09, 1.7641969042186726e-09, 2.6407370743248804e-05, 2.641133041672742e-05, 0.0007109800790418295, 0.000710868515282384, 1.299772290705271e-07, 1.3906513605840543e-07, 6.88933143200324e-08, 9.460177642881769e-08, 1.2244822362625852e-05, 1.2161059954185126e-05, 1.7413783022934965e-05, 1.731201251189769e-05, 4.5009235330699845e-06, 3.9078967236491885e-06, 4.829966448540026e-06, 3.649681811246259e-06, 0.0009386131880862124, 0.000938621518019631, 3.456546686965654e-06, 3.567819039705205e-06, 3.444625323861232e-06, 3.549929580636088e-06, 3.5419590394048338e-06, 3.5289763256336382e-06, 3.528257512477867e-06, 3.523861948822177e-06, 5.097716085260618e-09, 5.169263293041498e-09, 9.733332666287293e-06, 9.917098356276752e-06, 9.728142701193163e-06, 9.892063738206009e-06, 2.488651565014209e-09, 2.368894801212452e-09, 6.5774967496807e-12, 6.683821274768322e-12, 1.0384947132976371e-05, 1.0391239271459351e-05, 2.4480330170513606e-05, 2.461939978781518e-05, 3.312862884923766e-06, 3.938527071899716e-06, 2.4652006082307295e-06, 3.634825320029675e-06, 9.418495367766035e-07, 5.219469086839879e-07, 8.200993431658333e-06, 9.702880395200284e-06, 3.3758683048075302e-06, 3.0422399609649776e-06, 4.679448593292753e-06, 6.64599297726799e-06, 8.054447546130899e-08, 3.3014538635964364e-09, 1.4069848628092722e-09, 1.1921641959651096e-09, 2.5631590324670805e-08, 2.5827307226339527e-08, 2.1710074921742268e-06, 1.6894464434771528e-06, 3.4475836246758727e-06, 7.960097623873571e-06, 3.2127593838518455e-06, 7.6238500577863985e-06, 2.318368925106783e-08, 2.4038177073296772e-08, 4.0207152361400377e-07, 1.454619250523336e-07, 4.136146344927741e-07, 1.5952034961842726e-07, 0.0009158288179753076, 0.0009157966653875724, 3.703383661465058e-08, 3.704133736634712e-08, 3.8244249700425015e-08, 3.824752619501836e-08, 1.262364368268138e-06, 1.3091822334750427e-06, 3.004868027214485e-05, 3.0133253010925793e-05, 3.103196845159529e-05, 3.10006091550932e-05, 1.4193724885632155e-07, 1.289077660050613e-07, 1.058225533712951e-07, 1.0871027732765728e-07, 1.0145536276309767e-06, 1.0660983558272466e-06, 9.638679418374571e-08, 9.676845272572905e-08, 5.069902375643406e-07, 4.887306034741023e-07, 1.0949583514247714e-07, 9.180029625141822e-08, 4.899084627152081e-06, 6.376368456812424e-06, 6.281996117682828e-06, 4.824576440476634e-06, 1.4160779960742446e-05, 5.1035753321798115e-09, 4.187969132776278e-09, 3.2674778685143706e-09, 3.185254999444838e-09, 2.4282805366463723e-05, 1.3437446245687544e-05, 2.358798720473563e-05, 2.6019661796815803e-09, 2.6186780227579787e-09, 7.333772983898655e-08, 4.8901915623679544e-08, 8.022942880667195e-06, 8.01078768067824e-06, 7.544985883611906e-06, 7.536779377995266e-06, 0.00023025123250711426, 0.00023025713179634303, 0.0004995255238815119, 0.0004995104497567195, 2.0774913189445826e-07, 2.069927136148542e-07, 2.0760170470500918e-07, 2.0656497777776243e-07, 1.6088520414935754e-05, 1.626296804188004e-05, 1.5947704183676798e-05, 1.6135716517483337e-05, 0.0008994646028860239, 0.0008994653601944468, 2.983625226289824e-10, 5.985182661459002e-10, 2.6043372169343485e-08, 3.0611194234380744e-08, 1.4636725748797602e-10, 1.5212301703445116e-10, 1.902140239599745e-08, 1.9235193185803564e-08, 1.82926287903517e-08, 1.8409336296240444e-08, 5.427802146644831e-09, 5.428762984443605e-09, 0.0006846658708590958, 0.0006847200953139653, 0.0005867388333279547, 0.0005873547229260842, 0.0003425877735573188, 0.00034283728673999603, 2.2815425105886217e-05, 2.2655294401390584e-05, 2.2392034526868972e-05, 2.2296161507137835e-05, 8.064754671529725e-07, 9.44865604195797e-07, 1.0050320000187602e-06, 9.85484426274834e-07, 8.269808092257306e-06, 8.223303609293694e-06, 1.8723823024697907e-05, 1.9046422148687318e-05, 1.5295227167679922e-05, 1.5836015335837447e-05, 1.5431631374834652e-05, 1.601727037766811e-05, 2.912133376532264e-06, 3.826013656462461e-06, 2.608401749853595e-06, 3.1652633569102212e-06, 6.320340370494397e-06, 8.140073458458544e-06, 4.7248122777488984e-07, 8.287968246782732e-07, 3.995611364491121e-06, 5.67179226314333e-06, 1.6598442484578422e-07, 1.4294250002648513e-07, 3.2506973821093055e-06, 2.3190531630157633e-06, 2.756521422783162e-06, 3.464189495573513e-06, 7.71810960901544e-06, 9.167384759000656e-06, 1.3496329465169132e-10, 1.3102290596552936e-10, 0.0008854531136585702, 0.0008854496650568158, 1.0610938856811011e-07, 1.0601680744812497e-07, 1.0562063884196068e-09, 1.0569134654088004e-09, 7.82191854162057e-05, 7.823117659818954e-05, 0.0007037064199940912, 0.0007037701753263438, 1.1013684378052771e-08, 2.943131094936155e-07, 4.35523973221978e-06, 4.8775786956321034e-06, 4.969994880062691e-06, 4.39837304764536e-06, 3.14947084424595e-07, 2.7481287979035043e-07, 3.5531916594846244e-06, 3.5466230838271345e-06, 3.5153805117626007e-06, 3.533327851366605e-06, 9.673304210438595e-06, 1.0931187674080985e-05, 9.028401988403952e-06, 1.0275456948686093e-05, 8.36702981680983e-07, 9.422057608518279e-07, 1.9397736629000785e-07, 2.0611906225712123e-07, 7.842770013020836e-12, 7.858807912012613e-12, 2.0067061643826655e-06, 3.3235079640959765e-09, 3.35189253929454e-09, 0.0007740996399360344, 0.0007740541807784895, 1.985010278955521e-09, 3.939601605900997e-09, 0.0003876391856545255, 0.0003876317846116666, 0.0006106160791538988, 0.0006106124201787685, 6.168979575099517e-07, 6.259853437047912e-07, 9.37816521694859e-07, 9.400304288426192e-07, 1.0703259255587288e-06, 1.084781171696692e-06, 7.240873456460545e-07, 9.294912268699425e-07, 0.0009814289021367222, 0.0009816543290384612, 6.06792667615233e-08, 6.129852424042369e-08, 8.53461128455444e-09, 8.534814939093825e-09, 7.469336876024638e-08, 8.250007301717332e-08, 2.07289858758256e-06, 0.0009260779809318521, 0.0009262246192436135, 2.298700376225284e-06, 9.522076820369954e-07, 2.569368319630207e-07, 5.515962741736354e-08, 5.5145118695686304e-08, 0.0004051416435080794, 0.00040506573080445517, 0.0004060716485766021, 0.00040601893570793725, 3.097954828711891e-05, 3.048025680495743e-05, 2.8130076673201598e-05, 2.8150099017939162e-05, 2.5998600287448226e-07, 2.5687946924764987e-07, 3.126689325912439e-07, 2.823934196042351e-07, 7.115072657548155e-08, 6.816693594260152e-08, 3.825531546095882e-06, 2.7573734719031045e-06, 4.112375767632154e-06, 2.3285675964900685e-06, 1.9331042530297238e-05, 1.955940518370793e-05, 1.9308055742406695e-05, 1.9602506557894094e-05, 2.585553723496444e-05, 2.5863699355292183e-05, 3.3417249281107075e-06, 5.324532763214299e-06, 4.986024335565947e-06, 3.667755815375411e-06, 7.988521296274443e-06, 6.555244181000042e-09, 6.5558248938858926e-09, 8.199175959730287e-06, 8.026374705291747e-06, 7.791387412413738e-06, 7.6257982259282555e-06, 2.300340727075955e-05, 1.900704141863287e-05, 1.7949048968476142e-05, 0.0008343674779511995, 0.0008329857100387727, 1.5039488288796421e-05, 0.00045657446855938884, 0.00045667814016907, 0.0003488931051788206, 0.00034901158807185584, 9.400525332654144e-06, 8.668778525971101e-06, 9.314249318031826e-06, 8.482594370281889e-06, 1.0874234278068416e-10, 1.0926958411365166e-10, 1.8927856171526865e-08, 1.9159038709600735e-08, 2.068442238813459e-08, 2.094105867717784e-08, 9.977821947825108e-10, 9.977821947848952e-10, 0.0008366126457161687, 0.000836610917847995, 2.84611837497118e-10, 2.8226936622641175e-10, 1.0953884603772822e-07, 1.0954080778182858e-07, 0.0003525476815298591, 0.00035256446652701557, 0.00045508798701155914, 0.00045507366975718457, 2.2875294936847342e-10, 2.321884050589414e-10, 2.6997752807142015e-11, 2.699775250419244e-11, 4.239468054048878e-09, 4.651780768631976e-09, 1.932105588648384e-06, 1.9276884092349703e-06, 1.8911164467680655e-06, 1.881590168285112e-06, 5.550163736647007e-06, 5.557765355543461e-06, 8.657648606845545e-06, 8.644926464372695e-06, 1.6875677705078862e-06, 1.6485882984710743e-06, 1.6594679896639626e-06, 1.6635424993842287e-06, 1.2283175633989876e-05, 1.2583695237376022e-05, 5.4054469967479654e-05, 0.00033286693946571455, 6.005849733808817e-05, 0.0003747547662939513, 5.418914920323842e-05, 0.00031585526192667087, 4.783655439811251e-05, 0.0002777348919242211, 4.643965584237912e-06, 8.13007023260513e-06, 4.0262016777724065e-06, 4.079109754243205e-06, 1.2258865392423991e-05, 1.9521701100374945e-05, 1.3178613471454454e-05, 2.036770036200605e-05, 2.947608743800843e-11, 2.944203365302207e-11, 6.472160235933779e-07, 6.537633548781443e-07, 6.414231421800616e-07, 6.401598935305155e-07, 0.00038763143987620695, 0.00038766810872766384, 0.00041972554147266355, 0.0004196863923107662, 0.0009291222619406156, 0.0009291118702482036, 1.2489546057533954e-05, 1.2765805349343248e-05, 1.235718026699311e-05, 1.2618326726469176e-05, 7.784027621258097e-06, 7.915615106803323e-06, 1.1545330895034133e-05, 1.1684027829543268e-05, 6.868335536055555e-08, 6.868271022549731e-08, 9.738760450503329e-09, 9.710670879443962e-09, 0.0009973634721796886, 0.0009975858889873363, 2.763786150348533e-12, 2.7637861502336212e-12, 1.0281325626638321e-06, 1.079145416060235e-06, 3.2825145204542795e-06, 2.7399639014447044e-06, 3.158389294171303e-05, 2.8978236465733007e-05, 3.5651980371310915e-05, 3.471065086156443e-05, 5.122179570036775e-08, 5.1225572769382864e-08, 0.0006984788219590501, 0.0006986096381203649, 0.0006401626355913646, 0.0006418978022800417, 0.0009375709781092535, 0.0009429607491074018, 3.871439176158465e-06, 6.679759139130008e-05, 2.0374933821293884e-06, 0.0003888284168878528, 0.0003889177658512212, 0.00039619247955305934, 0.0003958043299989812, 6.066823128839337e-05, 8.419186780113034e-06, 8.520309327957284e-06, 7.895097436145356e-06, 7.936056458380292e-06, 0.00031290817450213836, 0.00031293237523194565, 0.0005831327897163526, 0.0005833420288907905, 2.201303210708681e-05, 2.207389932799189e-05, 2.7558806601987645e-05, 2.767193303756701e-05, 2.7062808098017297e-05, 2.7067918200542336e-05, 0.0006004200119132373, 0.0006033764432496919, 0.00042181728111364246, 0.00042424409099417124, 1.1078997402742805e-05, 1.1553984991458168e-05, 6.723569167665542e-06, 8.444229851901973e-06, 3.913942514453591e-06, 3.868195706962711e-06, 4.438167415074958e-06, 4.877972323203812e-06, 7.2228111951790185e-06, 1.0201016188700235e-05, 6.954040742168146e-11, 6.954040742069038e-11, 0.0006823478246304959, 0.0006856033821643628, 1.3751204798291921e-05, 1.268822194512269e-05, 0.054171714919256264, 0.05417027135794028, 0.000868921239539669, 0.0008688258228837765, 2.724169699960261e-08, 2.722214399306629e-08, 2.7716940915347743e-08, 2.76958081352275e-08, 4.3583437612079094e-05, 4.638703529559018e-05, 4.3131624090325226e-05, 4.608646157111239e-05, 5.110785532572779e-11, 5.1107855325068824e-11, 3.578988296371737e-06, 3.5785606395009793e-06, 3.5764168289788497e-06, 3.5758989956331467e-06, 0.0008510989037738884, 0.0008511168697607568, 1.0694475330033837e-07, 1.1459747573473163e-07, 0.00038103459291629455, 0.0003811259498429179, 0.0004971394607087517, 0.0004973698486696116, 1.6516067488338462e-06, 1.6543426957069586e-06, 1.6538519686428423e-06, 1.6556886705867387e-06, 2.5111787372315775e-05, 2.534096979686921e-05, 1.3288266769285334e-05, 1.2966050945465656e-05, 1.2628557806038776e-07, 1.2660100649099846e-07, 1.2790518410114422e-07, 1.2776232895532336e-07, 2.348838415107578e-05, 2.37564669124395e-05, 6.014723409568367e-08, 5.99417716974152e-08, 1.9133059982548478e-10, 1.9153402238812143e-10, 0.0001729781553180233, 0.00017308955187130538, 0.0005958898033144658, 0.0005958827303675059, 2.146944489078727e-06, 1.220312919345936e-07, 1.221418750923025e-07, 2.065849477956931e-06, 2.1726340673193934e-06, 2.0186275398780514e-06, 8.232408215839594e-10, 8.232408230329316e-10, 2.9868565055057475e-06, 4.193580687273224e-06, 4.319050086387554e-06, 5.171613362989217e-06, 0.00029160856900013266, 0.0002907825337101957, 0.0004916237396410978, 0.0004901116041353855, 1.3472801544959773e-08, 1.347751626950945e-08, 7.4238459996558894e-06, 7.431063618766238e-06, 6.928531521381894e-06, 6.920584376616424e-06, 1.7216780219500433e-06, 2.229748444708642e-06, 7.495814459324366e-08, 7.495915128435124e-08, 2.9110167122832672e-08, 2.9110412147431004e-08, 0.00016326498441512438, 0.0001632666786714145, 0.0001644751369052595, 0.00016446596643140932, 1.291426424864434e-07, 0.0008539425400060469, 0.0009171882413393023, 0.00019249101817411893, 0.00013249879812969994, 0.00017665488102864375, 0.00012917592291917203, 0.0009513009726369983, 0.0009089850276832092, 0.0012514915644271285, 0.00125139896999314, 0.0012101071877719132, 0.0012098722114122005, 1.1742499593135785e-10, 1.1742499593170966e-10, 1.89901827100861e-08, 1.8990337455090674e-08, 2.3187025458988648e-08, 2.3186797166167594e-08, 1.2292180846706932e-08, 1.2292190168220827e-08, 0.0006910977716630122, 0.0006922234099216907, 0.0006532574957978129, 0.000661277544072786, 3.393538537374621e-05, 4.2932105852744906e-05, 3.3209153834276975e-05, 3.266759454661652e-05, 0.0004495281439935057, 0.00045044594475492853, 0.00034562020089542604, 0.00034804479452022114, 1.410838643293273e-07, 1.410868941722499e-07, 2.7995662420212726e-05, 2.8552341389088098e-05, 1.4415345237942444e-07, 0.0030911157825513464, 0.0030911628928726557, 0.0002803126462672756, 0.0002804439461037532, 0.0005273012559947881, 0.0005271865914751869, 0.05193998811999401, 0.051939987218131325, 1.495816020187571e-07, 1.687798876617304e-05, 1.740484256431027e-05, 1.68240079540544e-05, 1.7335897567339805e-05, 0.00036026089041307454, 0.00036047159675836897, 0.0006793982000673997, 0.0006802005301650894, 3.880292491804687e-05, 3.880680645750787e-05, 3.92025746387953e-05, 3.920610066177792e-05, 1.2479539505405774e-05, 1.247968473859174e-05, 5.010963612638905e-05, 3.495703744949326e-05, 3.466069666874294e-05, 4.957030217078567e-05, 1.1864255452730936e-05, 1.4204509912717888e-05, 6.706704542496888e-06, 8.033374919701524e-06, 0.00033071080598088464, 0.0004466907684621472, 0.0003710907026382655, 0.0005093754650060846, 0.0009120252410123522, 0.000917616202484249, 1.2546193966755063e-06, 1.3025069425777544e-06, 3.328484351833851e-05, 2.442128701861811e-05, 4.1503915817202095e-05, 6.856285961414873e-05, 0.05401373623647573, 0.0540094313793063, 0.00040522525576275944, 0.00048282938397184384, 0.000392402586005256, 0.00045528702236987876, 3.8447637681784545e-06, 3.853370375956877e-06, 3.878616794021559e-06, 3.949345066136639e-06, 5.641929813824433e-06, 1.3414832749231769e-05, 0.0011196183501037567, 0.0011081116627142556, 1.6999951431043384e-05, 1.6210558431602788e-05, 1.6591910027952419e-10, 1.5640169923010679e-10, 1.095086457808685e-05, 5.354490268763845e-06, 0.0009639505210550402, 0.0009628855388827853, 4.409486826789462e-06, 6.013651648491586e-06, 3.1461014886911252e-06, 3.41382240971414e-06, 1.7380265087688955e-05, 4.6147818945477135e-06, 4.134244666966414e-06, 1.1446584654799795e-05, 9.008699283561562e-06, 9.011088143976422e-06, 6.5261415481815094e-06, 6.140243599625756e-06, 1.1887364519038654e-07, 1.3941635453176109e-07, 2.5266190111798604e-06, 2.5362909075091294e-06, 2.660267060724459e-06, 2.611255536765903e-06, 1.8497802006135774e-05, 1.916546000192765e-05, 3.213085996343634e-05, 2.8246823430272525e-05, 0.0008468817820863543, 0.0008430697430041635, 2.8981292969564424e-07, 2.904144278700316e-07, 3.0726225449993513e-07, 3.260117702296393e-07, 1.6755113232757177e-12, 1.6755113245423978e-12, 0.00025256665654308256, 0.00023866867374573874, 0.00025253136542619447, 0.0002387720201731728, 9.74813527186815e-07, 9.749256491859696e-07, 1.2705400794827754e-08, 1.2705281462712626e-08, 0.0002481028280843049, 0.0002481444640517612, 0.00031074022196714865, 0.0003109081704850474, 0.0011128415471057533, 0.0011126545990644827, 0.0011151627398350993, 0.0011150328724009542, 0.005284517905493478, 0.005284515721294356, 0.050144331770486675, 0.05014454398963794, 0.0009404414672225258, 0.0009405697097377715, 0.001049238238697781, 0.001049220458365818, 1.11407912691417e-06, 1.0244916230262115e-06, 1.405853496168367e-05, 1.3867668341402367e-05, 1.2123640808436902e-10, 1.2107858027459066e-10, 0.000306388614835953, 0.00030645755329340827, 0.0005303202377237155, 0.0005302156372782337, 1.719064486668388e-05, 1.7142259569262714e-05, 1.727354018415881e-05, 1.7231730367194734e-05, 0.0004180919022554461, 0.0006992424509961096, 0.0004190415811875039, 0.0007017457911392224, 0.003221623288489946, 0.003221611759740074, 0.052673483698812654, 0.05267323131816387, 6.822167449532225e-06, 7.753616936882879e-06, 3.506833573981916e-05, 5.0999791738343293e-05, 4.4752825917875996e-05, 3.076591467987459e-05, 0.00017016520011135553, 0.00017037736306278658, 0.0001700977157836394, 0.00017016402560401196, 3.890034872489803e-05, 3.92968956546798e-05, 3.900686543340933e-05, 3.93930664573151e-05, 1.2684656342310799e-05, 1.2684778890571556e-05, 4.136281436504048e-06, 4.131395142100748e-06, 3.883693476880491e-06, 3.9697291933115216e-06, 0.00012413384753272053, 0.0001240809848959757, 0.0005738410297173683, 0.000573867687394551, 5.752747453249739e-12, 5.7527474533166055e-12, 1.7109442223155445e-06, 1.7212114584677428e-06, 6.353493783332033e-06, 6.409475272808719e-06, 1.139964889919622e-06, 1.1395457472365952e-06, 1.961765093893462e-06, 1.9613386610410274e-06, 4.178306082802318e-06, 4.212837994229369e-06, 0.00044892882533725613, 0.0004639075670993723, 0.0004489733668817036, 0.00046375139372043433, 0.0008190606107761818, 0.0008190516640526774, 0.0009740314045163375, 0.000973983298623088, 0.0011416639132254228, 0.0011416439465262906, 0.0538958601481903, 0.053895950678894765, 0.0007679566160742578, 0.0007641711913209577, 0.0007770261888981021, 0.0007721570497811404, 0.0007720596033928314, 0.0007618765080134504, 0.0007729279775605202, 0.0007636674170608582, 0.0002768541478405703, 0.00027711643561230057, 0.00033284142627525675, 0.0003325120888426953, 1.7064790552334944e-05, 1.712629197646718e-05, 1.752994783439938e-05, 1.7461335303015396e-05, 6.725799389725536e-05, 9.544065246465536e-05, 0.0004818261795973141, 0.0006735223862089449, 0.0006552853930214476, 0.00045546273386731973, 1.4343366982232902e-07, 1.4358536931021408e-07, 0.016100920457138068, 0.016100894357554237, 0.03505719181027342, 0.03505718952254505, 4.637410109716833e-06, 4.632215701406601e-06, 0.00012351211674145902, 0.00012384574873239735, 0.00012475647062256355, 0.00012505616585869794, 0.0013623446899583274, 0.0013608614195627622, 0.0013591944503769378, 0.0013573493240505593, 1.7072753897670178e-05, 1.7146105750219848e-05, 0.022019775035296694, 0.02201976797355033, 0.031769168014463625, 0.031769182292541776, 2.9026857243772166e-05, 2.36503467466669e-05, 4.604741596385174e-05, 2.236366486947927e-05, 6.996036305192912e-05, 9.871449897834432e-05, 1.7640499815967737e-08, 1.7640789373405307e-08, 1.2189640268698931e-08, 1.2189900541690937e-08, 1.8203786999984976e-06, 1.2922771634652678e-08, 1.2922771634623917e-08, 4.5336423904882565e-05, 4.549187604182334e-05, 5.613194389342598e-06, 5.6130776442191625e-06, 5.00774881285803e-06, 5.007969952172252e-06, 0.016755264796868605, 0.016755362687770024, 0.03652866241236031, 0.03652866250356637, 0.0013093958007442852, 0.0012834879753581975, 1.2930058746618676e-05, 1.2930183651228214e-05, 4.059882615889859e-05, 4.102966335092958e-05, 4.041932657033336e-05, 4.0893995522160614e-05, 0.02359889650199367, 0.02359889894637218, 0.03439401308348562, 0.03439401427976846, 2.2210836036412962e-10, 2.2210836036301424e-10, 0.00017057624859891075, 0.00017036386937282398, 0.0001706483698348062, 0.000170752558266829, 1.9084012011345205e-06, 1.9003201067824943e-06, 2.4241610537789168e-06, 2.4252702376644e-06, 0.00043598406693767957, 0.0004376847992569588, 0.000437926895583766, 0.00043935999571007337, 3.258982934643977e-06, 6.8076817300021875e-06, 1.5490400416132207e-06, 1.5441803646750688e-06, 9.627542699091983e-07, 5.182262631041916e-06, 0.01535665422804087, 0.015356655956079754, 0.042317972398970005, 0.0423179752026859, 0.00023636953088896885, 0.00023519334274338177, 0.00023635642601182533, 0.00023514926202623947, 0.0021389746148568387, 0.002141490053388732, 0.0019174711768468395, 0.0019209282981740637, 0.019638063680649312, 0.019635582164431967, 0.041568603262890344, 0.04156506443798229, 0.0007794349216875534, 0.0007796594925251995, 0.000765552532942469, 0.000765762799721569, 1.6793743413402174e-10, 1.679374341412445e-10, 0.00026102455439843574, 0.0002610171958187347, 0.0002610101977365819, 0.00026100091804406964, 4.027039366912168e-05, 3.9975027647250364e-05, 2.90263613486025e-05, 2.904647732180342e-05, 0.0006383268097391896, 0.0006382065289827969, 0.014363600987671123, 0.014363613353683073, 0.03891284061376164, 0.03891283220487354, 0.0007440185403380243, 0.0007422013461463287, 1.1656164426823545e-06, 1.1654804708667572e-06, 1.1650908481485034e-06, 1.164400423070292e-06, 0.0011772453592866902, 0.001176531456413027, 0.001077466071733949, 0.0010776835686626934, 5.4673808179959165e-06, 5.3541730927357e-06, 2.0111786962785425e-08, 2.0333709499000012e-08, 1.2970906396101758e-08, 1.2977723787915957e-08, 2.5172518181974674e-05, 2.5217489843320297e-05, 7.802626104079475e-05, 0.00028292518944836764, 6.727878801823988e-05, 0.00021590713623562412, 6.230825644462587e-05, 6.518435902937405e-05, 6.0144959548787966e-05, 6.240592947078573e-05, 6.0600115961423483e-05, 0.001096472692389543, 5.005748652780029e-05, 0.0010292139184267608, 0.0012738817782204468, 0.001273644862453724, 0.001276023797437105, 0.001275741458067155, 0.0006627785045695282, 0.0010337976692202414, 0.00020636730100089426, 0.0003935785504478877, 0.0010387613937726321, 0.0008540243388451699, 1.550235740639363e-05, 1.5807269379601277e-05, 0.0197413485465857, 0.019741082461270966, 0.033182179009946376, 0.03318184478312582, 4.619732766014542e-13, 4.619732766236594e-13, 5.274083504133127e-07, 5.275814706482845e-07, 1.209386640041919e-06, 1.2071960950184473e-06, 0.0005761955785710905, 0.0005842802953712823, 0.0005747525243969902, 0.0005832072993079947, 1.3490159435305061e-05, 1.349041728480501e-05, 0.0003814557692141759, 0.0003679692120322929, 0.0003489102801794834, 0.00033030619797044434, 0.023284280330968802, 0.02326923291574967, 0.03210295794714792, 0.032106106372864866, 0.00037774572646568727, 0.00036831763181864087, 0.0004085202738728287, 0.0004048738800400824, 0.000904845812461629, 0.0009049043728450205, 0.0002205495479910539, 0.00022029428377459725, 0.0002595395414951587, 0.0002598138362610062, 1.4350836793106717e-05, 1.4350419808019797e-05, 0.017409494968388516, 0.017409461174918768, 0.0326461522328931, 0.0326461429744915, 0.015472530752502815, 0.015472508142737144, 0.036646602256742794, 0.036646701413420205, 0.0008338623365002171, 0.0008343821572001047, 0.0008052533421046, 0.0008053290548252576, 1.4977110207974277e-08, 1.4977114501478106e-08, 2.569890675926898e-07, 0.0008010252972177407, 0.0008011762724177164, 0.000786995752888222, 0.0007871393646641558, 0.0240709917250486, 0.024070989613901528, 0.039928144108277205, 0.03992807312724388, 6.416257678139078e-05, 6.254352244267398e-05, 6.272153168781096e-05, 6.365740335489044e-05, 0.00026922781286878213, 0.00026921989819304735, 0.0002723860253416136, 0.0002723777349673292, 9.141624518252755e-06, 2.0050968579629824e-05, 2.0057053988598478e-05, 1.2569653516392356e-06, 1.232754001626356e-06, 1.410211205560807e-06, 1.4059123552383057e-06, 0.00027458129930173637, 0.00032747376321875566, 0.00027455715518888955, 0.000326969742547251, 0.01757833889025877, 0.01757832711237764, 0.03416187118148201, 0.03416187083738854, 2.9762926640558045e-05, 2.9814469908531834e-05, 0.02505695120757747, 0.025056947397949822, 0.02519903117294883, 0.02519902775235512, 2.617039337822892e-05, 2.6024649376870114e-05, 0.9418354966184384, 0.9418354966182694, 0.0012829643955046476, 0.0012829706749099459, 0.0012877759192109354, 0.001287828902132822, 0.02912248798426293, 0.029122426620946815, 0.02997733296411957, 0.02997729124525797, 3.788559484034308e-06, 6.148008066966252e-06, 6.095525477207385e-06, 5.748290982263092e-06, 0.02852302672132829, 0.02852270526086483, 0.02845216374209171, 0.02845154551030059, 0.0008534686438621084, 0.0008775252431788232, 0.0008538683827965322, 0.0008761653499971567, 7.954761227103685e-05, 8.438869304838843e-05, 7.955783074107585e-05, 8.493556444515084e-05, 0.0007900286589029318, 0.0007906073182689139, 0.0008012257955321459, 0.0008018850742836025, 0.018114205927310792, 0.018114196384495053, 0.03451336777516546, 0.034513379807222765, 2.1997012588437714e-06, 2.199765515590125e-06, 0.0009412656742444471, 0.0009412508419917798, 1.2134773026870965e-06, 7.729638826742114e-07, 1.1665441730487957e-05, 1.3769302118275441e-05, 0.0001870169877678949, 0.00018702397191597367, 0.00018634720608996398, 0.00018635416929020632, 0.00016684026610971225, 0.00016684446168769985, 0.00014831640129512854, 0.0001483141333998613, 0.021906608334988323, 0.021906594430985915, 0.022616345568125022, 0.02261634428570628, 0.028771083659240058, 0.028771119135536632, 0.03602485062999823, 0.03602476773654505, 0.03614407490533986, 0.03614396801663501, 0.03735572737409064, 0.03735558139024673, 0.0002819852404758301, 0.00028191043291000745, 0.0002813817815128495, 0.0002813554277625488, 3.329219234053344e-05, 3.385393986570815e-05, 6.749358893123678e-05, 6.748835113724262e-05, 0.027497811973891746, 0.02749785747561794, 0.02893787816176722, 0.028938023380584394, 1.1187543756458289e-08, 1.118754375647362e-08, 0.0011789303909332037, 0.0011791817566016317, 0.0011699840797464273, 0.0011700853132803578, 0.0014299793131569286, 0.0014632244985172756, 6.846172492766853e-05, 0.001577261728339236, 3.238072805975574e-05, 0.0014817266851701863, 0.0008187732128369116, 0.0007825794630070582, 0.0008093576408423713, 0.0008138520400551537, 0.0014101748030788794, 0.0014101639283144464, 0.024760445713602752, 0.024756060928698524, 0.024805103323247767, 0.024801468432842963, 0.9415382397685439, 0.9415381802568622, 0.001824697975794968, 0.0018298436986838459, 0.0018243517801489633, 0.0018306251460958494, 0.000993362809730523, 0.0009935488042309188, 0.0009618934628361514, 0.0009620475326439725, 3.963489892256926e-07, 3.963489892250865e-07, 1.1396883151124387e-06, 1.1396883151214782e-06, 4.679218324101096e-07, 4.679218324088576e-07, 0.02687710920600939, 0.026876853607950245, 0.03881556471130036, 0.038814782348018634, 0.00029511298504610815, 0.0002951123340123792, 0.0002949569788461819, 0.00029495501772844345, 0.03024667445586027, 0.03024713625254499, 0.3944869517924713, 0.4138714890176862, 0.577666305342948, 0.5582822194163237, 0.0005717459247886374, 0.0005730823296272523, 1.0224752011033454e-05, 1.1497451397319583e-05, 0.0009621020431073876, 0.0009621058984675438, 2.1570052953105368e-06, 2.1570317465936308e-06, 2.9770331627572083e-06, 3.283317045413795e-06, 0.021926214209905332, 0.021926633289356977, 0.02223994665382076, 0.0222403919358698, 0.0006394043995994427, 0.000741878934163463, 0.0006240661910802158, 0.0007346573046075774, 0.00016627741045604762, 0.00016628159030482927, 0.00014768012984585458, 0.00014768412128434455, 1.8650790156162145e-05, 1.865097302462108e-05, 0.001238588508264222, 0.001238568960880199, 0.048224390017417754, 0.04822428459156692, 5.4960168180588477e-05, 0.0011699211114221154, 0.0011725266542472713, 0.001174084448340472, 0.0011762674305173936, 0.0364767087150232, 0.036476767011691995, 0.036871517205150264, 0.03687144079914831, 0.9414555636388222, 0.9414555636866648, 0.025523954776771243, 0.025523065729539465, 0.025554116163931523, 0.02555329219291845, 0.0009716703747331952, 0.0009722428936142698, 5.803161315401664e-05, 5.9581382360607e-05, 0.0008063442184493762, 0.0010143061769320332, 0.0009659678149081298, 0.0007629485312611779, 0.0005837466754796156, 0.0005740667408390005, 0.0005840007827272993, 0.0005741792444389844, 0.0011681612134000967, 0.0011687698402291903, 0.0011625584075229426, 0.001161207123120909, 0.020206137947548275, 0.02020380562333979, 0.020205972691035242, 0.020203646675060666, 0.9415752216647059, 0.9415752130529167, 8.9432311964495e-06, 0.00043151525541931644, 6.23393580485122e-06, 0.0004656298079097495, 1.5829154180103024e-06, 3.6713601997140816e-05, 1.580742817161535e-06, 5.502502225460954e-06, 0.0014214398772618262, 0.0014214366590958017, 5.639483919429744e-05, 0.02134918710053083, 0.02134915758904296, 0.021817936289925132, 0.021817909631841034, 0.0301711897589674, 0.03017128019539054, 0.030875628229185766, 0.03087574655165492, 0.00020235066895811962, 0.0002065252969401402, 0.00020400752984099045, 0.00020463532618663144, 3.1066355817348534e-06, 3.106645015984336e-06, 0.9415605292295297, 0.9415605286181052, 0.0005615732469489845, 0.0005615334159458697, 0.06533021445601239, 0.06532337361561402, 0.0012827085451273517, 0.001432594260952389, 0.00023069497862822057, 0.0002309713364863161, 0.0012824209591008925, 0.0014361631867860474, 0.00015320353907330987, 0.00015380907983254826, 0.0006828653912757401, 0.0006833370743741107, 0.0005832848495491517, 0.0005834655618904118, 0.00019609500358116756, 0.00019609877706802908, 0.00022094876828989497, 0.00022095668917851397, 0.03563465443186614, 0.03563459297565115, 0.03577457759284593, 0.035775021096538254, 0.9412812021176624, 0.9412812002505624, 0.03140945401000437, 0.031410103809268494, 0.031434644003059085, 0.03143536865866481, 0.02456602675337391, 0.024571436299647427, 0.024565618926909748, 0.024571027854932093, 0.026691942623747848, 0.026688221271343765, 0.026738793003144377, 0.026736815844702805, 0.0014238626737781731, 0.0014252922892619656, 0.0014446601864754063, 0.0014443690158546607, 0.941431764821159, 0.9414317181751877, 1.6504127808064273e-06, 1.6504158340381006e-06, 0.0014279556446482656, 0.0014279563249441835, 0.030907783594470193, 0.030908484823809184, 0.030896600733762422, 0.030897302208631197, 0.022460368552402646, 0.02246006569167105, 0.02250900687709601, 0.022508685250725077, 0.021865222685244094, 0.021865467712328585, 0.021936953993675963, 0.02193720597184115, 0.9420596141584755, 0.9420596133688864, 0.9411976631049035, 0.9411976629765285, 0.94064014502492, 0.9406401449615452, 0.000610422085504019, 0.0006111158328387881, 0.0001662752396936781, 0.00016627573245198512, 0.00015358902157436681, 0.00015358757414549873, 0.0015272628030260343, 0.001527245371598248, 2.1623657311711376e-08, 2.1623657301593382e-08, 0.9399372267896388, 0.9399389597603304, 0.03745821011859632, 0.03745855739297026, 0.03932677789256597, 0.03932616951479963, 0.0010324917325551719, 0.001032481827930465, 0.0010494333257137151, 0.0010494255196540272, 0.9411833667285932, 0.9411833670156933, 2.158622350138341e-07, 0.01680471649116192, 0.016804739150937678, 0.02571112395995006, 0.025711137700172245, 0.0010796590307583093, 0.0010769877884717607, 0.0010758852882577353, 0.0010756115799357628, 2.1126867453494636e-05, 9.663642632873126e-05, 9.659095616835976e-05, 0.00016721389472236975, 0.00016724811655920955, 0.039195478281126045, 0.03919572312279402, 0.03918083398482471, 0.039181082655530865, 0.02654799686208073, 0.02654950892237261, 0.026547696436223234, 0.026549213926152906, 0.0032052754866161597, 0.0014362284001375096, 0.0014362322256648273, 0.02013072261622171, 0.020130903419563455, 0.02013728682575044, 0.020137460508159337, 0.0013980902927142685, 0.0014036944808066088, 0.0014537132486951519, 0.0014525890615523724, 0.021008406469478682, 0.020996501469400325, 0.029883177814860606, 0.029878935043333145, 0.9437527977963434, 0.9437549633782403, 0.031146131345432735, 0.031243510881774583, 0.03114651371340907, 0.03124376208962123, 0.9384811317561208, 0.9384810554004859, 0.0014951370866838564, 0.0014951398147402895, 2.1061893189814125e-06, 2.106133354150598e-06, 0.03647742530368809, 0.03647559619910856, 0.036720277820119725, 0.03671865524854512, 0.9410720895580451, 0.9410718029075209, 9.445789019692732e-06, 9.506339071494843e-06, 0.9412765011281039, 0.9412765005897176, 1.5047605657314237e-06, 1.5047605657304795e-06, 0.0002628068414038591, 0.0005287788122115752, 0.0019799879563447203, 0.003486332812208023, 0.001636377180625642, 0.003202195998642389, 0.0005402298055002138, 0.0005303259798976122, 0.02503809493429484, 0.025039028632705636, 0.025039580518062918, 0.025040726559354333, 0.9414061197231648, 0.941406192265325, 0.9457608605787599, 0.9457609367827966, 0.9457271186393711, 0.9457271479907394, 0.5769716651633645, 0.8908636234470182, 0.3422809577760659, 0.02189582516858382, 0.05461489377301591, 0.02085782276426626, 0.059692777515819744, 0.7389995048097469, 0.9161757546979994, 0.033095560975111654, 0.22788992397826932, 0.05133186475403399, 0.043683897654774526, 0.04367917924789132, 0.04387923134596065, 0.04388612401175754, 0.9396726379881706, 0.939671512373754, 0.03219069948715683, 0.03219478619576782, 0.0321968005204101, 0.03220085179713918, 0.0013567534366977327, 0.00135636971812431, 0.020177293493283094, 0.020176437121774454, 0.020180289563633647, 0.020179407843730818, 0.03318215134466993, 0.03317201387275151, 0.045193524572930265, 0.0451907789179273, 0.00015428933360893144, 0.00015428937228210835, 0.00016700813961872274, 0.00016700819742592897, 0.0001008891604630935, 0.00012302260487408667, 0.9409019933717709, 0.9409019580528606, 8.120308669646322e-05, 0.00010036034041590698, 0.941039573071914, 0.941039223340949, 0.01968510525131776, 0.019685105117199894, 0.019201548202745715, 0.019201548065831436, 0.022642853446842307, 0.02264292441415385, 0.022640295916518883, 0.0226403669670051, 0.9408063642871657, 0.940806361054312, 0.0002637081689610484, 0.000263708019787163, 0.000463040977486933, 0.0005090810598910642, 0.028647138004137367, 0.02864784095020849, 0.028655939171351653, 0.02865662081318762, 0.9408954024802405, 0.940895432644844, 0.04130586954572714, 0.04130586773280097, 0.04138663324129881, 0.04138670915158815, 0.002020000912762508, 0.002016983442051772, 0.9458153117976524, 0.9458152501395507, 0.9457919207943006, 0.9457919160656483, 0.002087887233421966, 0.0020872426906196175, 0.9344558585721909, 0.9344558166036551, 0.9344907309021293, 0.9344906904031645, 0.001010709934417758, 0.001010703882156144, 0.0001663120779411699, 0.00016631349899818654, 0.00023860272330362026, 0.00023861923106928976, 0.028759588843209585, 0.02876098264870955, 0.028741170491247862, 0.028742543551042804, 0.0018688521957990426, 0.001868852216262735, 0.01968333011944966, 0.019683329642673917, 0.019166527151930186, 0.019166527904853105, 0.03740082081090407, 0.03740169895274883, 0.03734835356451069, 0.0373492337575634, 7.073712297388736e-05, 7.083923581547295e-05, 0.04450566991252401, 0.04450555209985892, 0.00026646902411164023, 0.0002664690241115954, 0.06236374575788966, 0.06236374568562243, 1.7493821185474085e-06, 1.7494353995274566e-06, 0.9426749656478863, 0.94267776589413, 0.04156409968303917, 0.04156394078421444, 0.04823501254222022, 0.048231277439457675, 0.9352387320613277, 0.9352388400683908, 0.9420025919132731, 0.9420026327275591, 0.9387254046217569, 0.9387253018307582, 0.9377339289861628, 0.9377338394756455, 0.9380310524399462, 0.9380310236863885, 0.02006557482050487, 0.02006467745129105, 0.020106431363624677, 0.02010572783182165, 0.04122674141322437, 0.04122675559153771, 0.04125441363061649, 0.041253621952382816, 0.00026463282782966305, 0.0002646328278296629, 0.020116461789097196, 0.02011646422283549, 0.020107459136783613, 0.020107461309031762, 0.019692445176063604, 0.019692436388037936, 0.019183877929258793, 0.01918387152376974, 0.02503530243937839, 0.025044249991035564, 0.02510398546175136, 0.025113044174902916, 0.9461309102865183, 0.9461311403431376, 0.9464423370814432, 0.946442509121118, 0.9343805698704268, 0.9343833553593851, 0.9340962511980094, 0.9340984079254738, 0.947553247397238, 0.9475528198483487, 0.947549368360167, 0.9475489426757007, 0.06282412200187948, 0.0628241222482106, 0.002402864959338214, 0.9313570496930448, 0.9309424234814723, 0.9313570840898424, 0.9313573701803017, 0.07476867968649953, 0.0018605896850365893, 0.07420524922161306, 1.9591182064425608e-05, 1.747386846892552e-05, 0.0192190989437603, 0.0192190986479736, 0.019694515893098417, 0.019694515764468422, 0.000487413680171674, 0.9393237747791134, 0.9393237446485099, 0.939324362717912, 0.939324333633567, 0.00026555974840863006, 0.00026555975823998844, 0.032532705865007165, 0.032655828027086595, 0.031832028904699244, 0.031972481770712186, 0.06300854439467168, 0.0630085444660484, 0.9473611806540043, 0.9473608918961269, 0.947361169149913, 0.947360880118189, 0.0002636698201455398, 0.0002636698195056611, 0.01967636428504551, 0.01967636563448767, 0.019134116016172487, 0.01913411520185069, 0.043203927163673085, 0.043120935719514676, 0.04310888153967057, 0.04333847661339821, 0.9312036713061508, 0.9312031873639874, 0.9312045857934727, 0.9312040932279662, 0.04196983854566169, 0.041969886829777286, 0.04189174028006967, 0.041891804847932076, 0.000974937111071169, 0.0009746962023036264, 6.397362238543111e-06, 0.0007793341878418292, 0.9524141782531635, 0.9524141782185473, 0.00018770863311010612, 0.00019147615474355374, 0.9523539355037718, 0.9523535816031192, 0.9270283353296283, 0.9270070734020864, 0.9273412628862505, 0.927322039487188, 0.061748336488634176, 0.06174834030791906, 0.9472835164731382, 0.9472723698067932, 0.9472835449944625, 0.9472724016255509, 0.03507309429351271, 0.03507309430610228, 0.06543193896940402, 0.06543194674555748, 0.9312257190303972, 0.9312255322569699, 0.9312303606354425, 0.9312301740989117, 0.017513998053270193, 0.021839441248023617, 0.01925615039975217, 0.019256150510973815, 0.01971004399307678, 0.01971004406941107, 0.021304445441467743, 0.0257019453172149, 0.025712227998187794, 0.9483390023296416, 0.9483395474790497, 0.9483387982497277, 0.9483393434210827, 0.03506574934941476, 0.035065744765201745, 0.9406385307875803, 0.9406460673270862, 0.9406490715443526, 0.9406566052363043, 0.9352274803111889, 0.9352277432431262, 0.9352529533140983, 0.9352532238692812, 0.0003397104194360459, 0.0003397119224638808, 0.9319667866258805, 0.9319679876232319, 0.9319892775838494, 0.9319904953777849, 0.01966924277605507, 0.018906316351210893, 0.01890657587968516, 0.9796048891915103, 0.9796048891808988, 0.979772999152554, 0.9797729991419653, 0.05940570387134898, 0.07257442482311412, 0.049141455776187046, 0.04914165153065046, 0.03505792913558484, 0.035057929136267596, 0.0800981936713203, 0.10018524057246814, 0.08168554803327889, 0.08168554814534304, 0.9544116704910199, 0.9190493703515548, 0.03511394917136529, 0.03511394917136611, 0.9797023279268438, 0.9797023279709445, 0.954421393878409, 0.9544213668805261, 0.9544199454723297, 0.9544199185042641, 0.0008975739264921849, 0.0009124376180967417, 0.9236993261657095, 0.9234489557790675, 0.9257392792605036, 0.9254956544761207, 0.9380532000086736, 0.9380538672531769, 0.9380513312215493, 0.938052002071387, 0.9795865667487255, 0.9795865666235677, 0.9798974430860659, 0.9798974429616769, 0.00035990463894881636, 0.00036409850181982103, 0.03526495605592679, 0.035264956097839376, 0.00020576921153214704, 0.04151815630232336, 0.03477530263861542, 0.03477530263861609, 0.9797912023314121, 0.9797912023052069, 0.018563407103202485, 0.018608783730666153, 0.0004070776020576269, 0.00040739805669863006, 0.045718149959133876, 0.04575735831715243, 0.9800740256215532, 0.980073940984184, 0.9563415381977476, 0.9563221706095044, 1.8967487940936993, 0.9239816002999515, 0.9161563818388072, 1.0035922860966855, 0.9797260016410333, 0.9797260016876082, 0.9791246229095798, 0.9791246229740757, 0.03530544596035463, 0.03530544963386111, 1.896385932571996, 1.896385932781362, 0.9799013602033644, 0.9803377559723899, 0.9803376883194634, 0.0016946739813412776, 1.8965387687065145, 1.8965387687081692, 0.015887616528813646, 0.02038809060701473, 0.020088670885243867, 1.895668838049958, 1.8956688380536115, 0.040636872971124324, 0.04541258621170091, 0.0005951661801849438, 0.0006060541338747797, 0.9581453175336394, 0.03530810159320167, 0.0353238986095876, 1.909224794295562, 1.9092247945689211, 1.8322335052387306, 1.8803344691508328, 1.8803344691974444, 0.9804452360957361, 0.9804365757590872, 1.9140310098752757, 1.9140310286443585, 0.0008965430723112054, 0.07763928745780699, 0.035540485639193695, 0.03555285408405333, 0.9807847660792781, 0.9807054357471601, 1.9178478530130807, 1.917850244013162, 0.06902991918506488, 0.07174189931152358, 1.0026046743533086, 1.9212456856120692, 1.9215924901942723, 1.926843791784966, 1.9934822560996819, 3.8536897655147886], "D10 Variance": [7.873835547349448e-16, 3.8568064642835536e-16, 4.9741943809841855e-16, 5.717620628997453e-14, 3.344321249241567e-16, 3.022940464773137e-14, 1.5083868935917908e-14, 3.0231207922508216e-14, 4.5717939199615766e-14, 8.552544399038003e-15, 4.0393637862673197e-13, 7.760238549016372e-14, 1.2766975915430224e-14, 1.2878160956861648e-13, 3.525817635213648e-13, 1.0116631950476097e-13, 2.2326564239901858e-13, 1.3019590572311822e-14, 4.912464382480501e-13, 9.204579020522429e-13, 2.8539894154882723e-13, 3.1587901279936557e-14, 4.0852854477004475e-13, 7.057300638037815e-13, 3.423968773347118e-14, 1.1842768656905268e-12, 2.60638383308825e-14, 4.4825870505453735e-14, 6.853519967474802e-13, 6.303044142896332e-13, 1.116577156933041e-12, 1.0416693046090761e-13, 2.731128032607397e-13, 3.774244998744014e-14, 1.1559148045558439e-12, 8.675242376454447e-12, 6.923049296845503e-14, 1.431705095058033e-12, 1.890844726238945e-13, 2.782278713249359e-13, 1.0845829841615836e-12, 5.607351556250981e-12, 2.629770892149681e-13, 1.8375811281779518e-12, 2.0837513543465993e-12, 3.754933390526856e-14, 2.0178365527794983e-13, 2.4256466704515066e-12, 3.5554779990681836e-13, 8.233566601221663e-12, 9.60278525805281e-13, 6.527399531882413e-12, 3.0206370640949257e-12, 2.9299456569492035e-13, 2.106564397797018e-12, 1.481417121150961e-13, 1.9269206502697772e-12, 2.182604890296765e-12, 6.212981116416925e-12, 3.4888555055371417e-12, 2.9568952435732995e-12, 1.5091229811397108e-12, 2.164414624657108e-12, 6.0137453274593485e-12, 4.572498620999778e-12, 4.616845646145493e-13, 8.640932486190825e-12, 8.09433512638194e-13, 3.233119944642179e-12, 1.2348690293921434e-11, 7.368930775970768e-13, 1.0133640706329043e-11, 2.76434494388513e-13, 4.299568260482974e-13, 2.0651162309837178e-11, 3.622148725924091e-12, 2.6150802417988514e-13, 3.4470036782750106e-13, 4.7849541571811076e-12, 8.405149924236997e-11, 1.488058069897956e-11, 3.9994385425106406e-11, 6.74002633247405e-13, 4.687000223815804e-11, 2.5680687881932905e-12, 3.943812808942043e-11, 2.586748710904894e-12, 1.0007936728873805e-11, 2.563571866792738e-12, 6.160671010883307e-12, 1.6515865002524348e-11, 8.662157568677907e-12, 6.074135967416662e-12, 8.33791302388847e-12, 1.828040594728903e-12, 4.824412242756322e-12, 7.183197644728002e-13, 4.827828086215789e-12, 7.555338622521706e-12, 1.0378993964661828e-11, 8.096448600308885e-13, 5.56510616939984e-12, 8.059253606459745e-12, 1.3450684258846553e-11, 1.5605872822218957e-10, 3.873218353021111e-12, 6.140828443977457e-12, 2.2698606239191127e-10, 3.341569966225429e-12, 1.0250394636435745e-11, 7.014559554960835e-11, 1.1207370119688407e-11, 3.218506566400048e-11, 5.230892358697282e-12, 6.215626583740641e-12, 4.0992378144657786e-11, 1.2031567300989191e-11, 4.270962201398861e-11, 7.34853719542002e-12, 1.4210336469407104e-11, 1.8435322593745252e-11, 5.91410788375171e-11, 5.974045637575359e-12, 2.2306978806256877e-11, 7.154902400995114e-11, 2.6658614331785387e-11, 1.6589668018892408e-11, 8.635350062478123e-13, 9.883696471575987e-12, 3.078181716324304e-11, 2.0454888975208647e-11, 7.760041749564345e-11, 1.3051220643770347e-11, 3.6399972595964996e-11, 3.4245451665781056e-11, 1.4907591607171322e-11, 1.906301494156062e-12, 3.309460592767378e-11, 8.98245872133121e-12, 9.754765489234672e-11, 1.9686531722157458e-11, 1.4464825695960662e-11, 4.2375006075574186e-11, 3.909276959550189e-11, 1.1385824654671972e-11, 5.983885020163228e-11, 1.271963153778802e-12, 1.520936453891915e-11, 1.72770795518884e-11, 2.117069873304493e-11, 5.963394931760817e-11, 6.797092384363127e-11, 9.02116693488629e-12, 8.40466149360501e-12, 3.75978873814819e-11, 1.027539525727032e-11, 4.4741768792469185e-11, 1.8239122164944988e-11, 8.959816579645925e-12, 4.1253026831176296e-12, 1.839761174218617e-11, 1.0073344788909768e-10, 5.397276307752813e-11, 2.2947769317763872e-11, 9.024115812312746e-11, 1.5187833583083698e-10, 5.736256140275499e-11, 3.745242622140696e-11, 1.0180873222320132e-10, 1.2170933244803352e-11, 3.337570568339819e-11, 2.812509741964719e-11, 5.083992050411248e-12, 8.609471049397509e-12, 8.560027605401771e-12, 8.588704322305255e-11, 3.7465867276315485e-10, 1.2038244874701078e-10, 3.232908082794676e-11, 1.3604272251386425e-10, 8.876215401378135e-11, 1.7633821827863825e-11, 3.502363773715143e-11, 4.5009904257232935e-11, 1.0185639628664314e-10, 8.11888463980069e-11, 5.382271414817223e-11, 1.1278192734636697e-10, 4.0211704431978626e-11, 7.723333243832615e-11, 4.0466697151375483e-11, 5.4293413761749986e-11, 1.5854316334703525e-11, 1.3214374256800181e-10, 2.677413226084607e-11, 2.336081163496741e-10, 3.075418505625086e-11, 4.635291298566226e-11, 3.7645946626107966e-11, 1.8952952771808827e-10, 2.4529052983485918e-11, 8.081732078512286e-11, 1.4665127017891196e-10, 1.595051701841671e-10, 1.7976927870846723e-11, 2.0984518393260682e-10, 1.6655839691543513e-11, 2.8334241415483987e-10, 7.535269710373075e-11, 8.302188267523816e-11, 1.281707865072242e-10, 8.638284570295913e-09, 8.84159235674443e-09, 2.7686771896256716e-10, 1.2102846653374393e-10, 3.363177074191742e-11, 4.187570392900087e-11, 4.9246067077266814e-11, 1.2147306352741903e-10, 2.0791909483872617e-10, 4.2513115531396825e-11, 1.1302341246615032e-10, 1.1530028861155831e-10, 1.1889404196133092e-10, 4.084604594984276e-11, 4.662300218129734e-11, 6.819399246179073e-11, 9.904580166243248e-11, 5.190246692547861e-11, 6.683618826203224e-11, 4.313242253993877e-11, 1.620296236832228e-10, 5.890160745367216e-11, 3.201509517520021e-11, 7.327239335159573e-11, 1.2187027279161783e-10, 2.32488836618308e-10, 1.5350875559676718e-10, 3.6183520982625784e-11, 1.0630697586021961e-10, 1.3925579251827166e-10, 6.79357284352679e-11, 2.073392918924553e-10, 9.992147485037256e-12, 2.2729496910313615e-10, 7.982469297439158e-11, 7.376353537834143e-11, 1.7463862103787176e-11, 9.976241251042228e-11, 5.2981463148684363e-11, 1.0718430981793096e-10, 4.7520327251084984e-11, 3.1139348349789355e-11, 4.702364399029313e-11, 6.526814227717484e-11, 3.2512536604519262e-12, 6.059184770564346e-11, 3.8847605869402684e-10, 2.4094131634500773e-10, 3.870252392945856e-11, 2.4556782420352613e-10, 3.633671220121453e-11, 1.0720270226368121e-10, 1.1230086492604569e-10, 4.113458233720225e-11, 3.3097945820918646e-11, 6.490384183440514e-10, 1.2707085933480976e-11, 6.774469598236848e-10, 2.252974993783908e-11, 4.760229252796333e-10, 1.984990402652562e-11, 1.0985478628228752e-10, 2.3151210848384794e-10, 2.2755514486957086e-10, 3.442458658902126e-11, 7.480660795470424e-11, 2.1138254890730246e-10, 1.5823051176080102e-10, 4.407988771931056e-10, 6.688152431252999e-10, 2.517621694557214e-09, 8.27896243422459e-10, 6.680807538774016e-10, 7.40235549102107e-09, 6.253528890929542e-09, 3.372625035888511e-10, 2.512211274820175e-10, 1.0564231513093611e-10, 2.1138226951216807e-10, 5.481297250139379e-10, 2.2107885904407867e-10, 5.699209978220453e-10, 3.7889499646872353e-10, 2.1564832641911577e-10, 1.3158943882891602e-10, 1.8411883479974339e-10, 9.309549210464052e-11, 1.5479990974981794e-09, 1.3606067493091121e-10, 1.199694317809509e-10, 2.2513453063731177e-10, 2.1892332781030279e-10, 9.577848740966181e-10, 7.592589458853342e-11, 1.3110932820944552e-10, 1.175689617965126e-10, 1.59809633568849e-10, 2.1227761032246596e-10, 3.5570747891954403e-09, 1.1315233113757906e-10, 5.802174862536617e-09, 3.562770627963564e-09, 6.693762148704753e-10, 7.715886420371221e-09, 1.2649387607003584e-10, 5.304275506709875e-09, 4.2128590253334104e-09, 1.1120951456693884e-10, 1.530770290460801e-10, 2.475264467035929e-09, 3.538292806794928e-10, 1.533069667065325e-10, 2.181242449781609e-10, 2.188865653165707e-10, 2.2077313473217669e-10, 1.1883683416155574e-10, 2.6443674586264923e-10, 3.395126071942586e-10, 1.537614918381431e-10, 3.1952959102486273e-10, 7.775304131065417e-11, 2.0894686501451695e-10, 4.4498743365344693e-10, 1.0934370911272326e-10, 9.14319775531327e-11, 6.862563959990374e-11, 4.0704455189657747e-11, 1.4420820417370318e-10, 7.54857577943123e-11, 1.9860099504670133e-10, 8.188296455554574e-12, 2.6015975839382846e-11, 3.5210600752995685e-10, 4.156868598344024e-10, 1.3523383331327487e-10, 2.2153300879062315e-10, 2.250729293334239e-10, 1.372786234023473e-10, 2.508492930878628e-10, 1.8763825568806103e-10, 1.4564147451908754e-10, 1.7554441487382088e-10, 4.533975135832338e-11, 1.0688057511488042e-10, 3.3401739408686863e-10, 4.343560265968514e-10, 1.0563466702884032e-10, 6.689818458009386e-11, 2.256201603003591e-10, 2.436509793621775e-10, 2.7768961244644996e-10, 7.376652043182361e-10, 1.1152043284968218e-09, 8.850730013393128e-10, 5.681236532811684e-10, 1.3018138259391687e-09, 1.191017627473118e-09, 1.2755656372598138e-10, 6.141479629729602e-10, 5.134141271971188e-10, 2.0997138788381039e-10, 8.016378918203552e-09, 7.72871710784191e-09, 3.202551417744562e-10, 2.1270033969966562e-10, 1.5288705531570585e-10, 1.3792950045444104e-10, 1.838605344214874e-10, 2.2333354849585947e-10, 1.793760746461433e-10, 1.6697777791644625e-10, 5.176343052128283e-10, 1.4022167376449063e-09, 8.176650850424732e-10, 1.001613241870392e-09, 4.630872080812533e-10, 2.3669915123175166e-10, 2.288406086293893e-09, 6.587897666247713e-10, 8.258574293964152e-10, 6.873384489221041e-10, 6.991118164750039e-09, 5.278312912285959e-09, 3.980694676688875e-10, 9.712434295143871e-10, 2.477913572118258e-09, 1.992082478575909e-09, 3.7034088232141193e-09, 3.7254985612834e-09, 1.0066698980086139e-10, 5.096209971468648e-10, 4.181421498179526e-10, 3.62900132454435e-10, 3.2324528563336483e-10, 7.913589459584356e-11, 1.573440686894145e-10, 6.5850342180276e-10, 3.2692265051578653e-09, 1.3718344290340103e-09, 2.0949470614859946e-10, 1.0900602023855876e-09, 3.8832280123712773e-10, 2.9244616666819255e-10, 1.4281253595637626e-10, 5.744799705350136e-10, 6.827923769139456e-10, 4.433951218133066e-10, 4.992165771577816e-10, 2.633079642498371e-10, 1.8300523659618448e-09, 2.0709764153393859e-10, 9.012516184155536e-09, 3.833299366704347e-09, 6.703963798604689e-10, 1.185270308443464e-08, 4.561051158046836e-10, 1.6062048942979705e-10, 1.7889863320957992e-09, 1.89287053856019e-10, 1.7197153026091186e-10, 1.687013034501874e-11, 6.929539223088893e-10, 8.673382312031286e-09, 4.251511805573998e-10, 1.901300073491739e-10, 2.0655372437176102e-09, 1.989179426675423e-09, 1.5480489246016285e-09, 3.471620903235077e-09, 1.0604124918020965e-09, 2.5953412518236692e-09, 2.253461442876598e-09, 6.7823711132842915e-09, 6.392582144853548e-09, 2.3276792137091696e-10, 3.4797715372323084e-09, 3.294850048229144e-09, 6.03962514545548e-10, 9.052659601397962e-09, 1.858079383317057e-10, 1.0176131008315981e-10, 6.351756905769237e-08, 5.3493412665820175e-08, 1.6063146001773388e-07, 5.30502043656274e-10, 1.9710593473276692e-07, 3.5838957538809275e-08, 7.963528697188829e-11, 5.57906754013501e-10, 5.080871681471765e-10, 1.8532244712964993e-09, 6.650111973418345e-10, 3.984906297245553e-10, 3.562112123264081e-10, 4.570385145665457e-10, 3.340124377431795e-10, 2.700500899710218e-10, 7.040303012730705e-10, 3.8966631273125284e-10, 3.02695505486772e-10, 6.621064977453715e-10, 2.3191914761094168e-10, 1.8000742451140694e-10, 3.4574724335258826e-11, 7.355290788174889e-11, 3.6605554635661605e-10, 1.0141825901200575e-09, 8.857135245953021e-10, 1.602186132550292e-09, 7.450658977569719e-10, 7.04043157127227e-10, 7.863184768699163e-10, 4.673497412004411e-10, 5.697262072774608e-10, 2.8876669025294466e-10, 9.104771991635413e-10, 4.4643425207494073e-10, 1.7147925163699463e-09, 1.7815005046811183e-09, 1.127164313818849e-09, 8.480340313648157e-10, 7.086245357579561e-10, 6.653874699447436e-10, 9.391854432272058e-09, 9.071681074801712e-09, 3.1415567672575823e-10, 3.334862000706349e-09, 3.7048264261833497e-09, 4.016735774250021e-09, 5.037483681335362e-09, 1.1546825425913293e-09, 1.818349621495505e-09, 1.0944022529208446e-09, 3.6717813355594166e-09, 4.387613193714121e-09, 1.4975349961459766e-09, 1.6489578840711393e-09, 1.8358003143729872e-09, 1.8331818205229929e-10, 5.339349917220063e-10, 1.9400790561848745e-10, 3.05874928384673e-10, 2.093144862357775e-10, 3.752396331052212e-10, 6.081332138229029e-10, 2.4681725925711502e-09, 7.306597403383996e-08, 1.1286626225671241e-08, 3.1487013515535884e-07, 1.4403664379737501e-08, 3.081135356481895e-07, 4.777560993416852e-11, 3.234884912033829e-09, 3.766276308705319e-09, 1.8562630203617893e-08, 8.959268165697487e-09, 7.507594960356981e-08, 6.437001280950126e-10, 3.574497931866128e-10, 9.212112264386805e-10, 1.7297158980332964e-09, 6.454686693029213e-10, 1.5868045118749213e-09, 5.566766966755054e-09, 8.244969745346442e-09, 3.765186377122456e-09, 9.465701861314336e-10, 1.3955926881955275e-09, 2.2007682781772515e-09, 1.106335984526982e-09, 4.0012467384670374e-09, 6.4418963057253016e-09, 1.2376546850347863e-09, 3.451485909325163e-09, 4.4294523582214776e-10, 1.7780517780074958e-09, 2.6516984399241127e-09, 9.82545974498754e-10, 5.825679819884792e-09, 3.757292982039279e-09, 4.355926096320861e-09, 2.153631488396583e-09, 5.491308401423402e-10, 7.365651235748067e-09, 5.60610944543273e-09, 4.398981933395163e-10, 1.509764360725536e-09, 8.410364015284499e-10, 1.9693448515703065e-09, 2.522182005210525e-07, 2.5390091174974284e-07, 2.8573385813775476e-09, 1.4162810876999382e-10, 9.729888378147216e-09, 5.1718554969313355e-09, 5.059868755050891e-09, 1.6132668209736938e-09, 9.0956314699914e-09, 7.267452085261046e-09, 6.5409878432632e-10, 1.7970383928346484e-09, 3.9375236352462784e-10, 5.519514648095991e-10, 4.1032501916471277e-10, 5.233924289474051e-10, 3.7717195929155056e-10, 1.6422313087120176e-09, 2.3287314159705416e-09, 6.747118893963141e-10, 1.5931107606583247e-09, 2.4230077181729456e-10, 3.1734162225967074e-09, 4.319579839937821e-09, 5.87762652384714e-10, 7.885568622896761e-09, 2.9266704195687866e-09, 2.016337014522003e-09, 2.6172036292693367e-09, 6.957002870931801e-09, 1.0852077779186186e-09, 5.265138994529546e-09, 4.634746749667442e-10, 1.7796681396185388e-10, 1.1903770393900455e-09, 1.1213689343029882e-09, 2.7442830971816043e-09, 9.454683067980261e-08, 2.659626131741954e-07, 1.738236832364188e-07, 2.668496016803009e-09, 3.33381734180137e-09, 1.249744751193675e-10, 1.8079957666440044e-10, 5.574984691622283e-09, 2.9848522894184248e-09, 6.026594776666102e-09, 3.2770564949132524e-09, 4.988769636952024e-09, 4.64670704561167e-09, 2.3465552206317873e-09, 2.3901409406518756e-09, 1.644413275872901e-10, 2.1811495296119026e-10, 3.704659343520135e-11, 1.4759400576726596e-09, 5.574097355775946e-11, 1.0351300156440071e-09, 5.204771942065493e-09, 4.090791960316914e-09, 3.111016296628649e-10, 2.570104629147187e-10, 2.0678592455562858e-09, 1.8830920412455487e-09, 4.626639291636332e-10, 3.522599026153813e-09, 1.838169062233808e-09, 1.521134243556141e-09, 4.58283525018614e-09, 3.2117789468022983e-09, 1.2193740192924463e-09, 4.2517909154781845e-10, 1.6470361705256588e-09, 4.983445283161521e-09, 6.875164648712269e-09, 1.0726531331479338e-08, 3.0010245416596965e-09, 2.82016061720919e-09, 4.877149734887011e-09, 1.3504866477119396e-09, 1.0530645641867594e-08, 7.3824607214023644e-09, 7.663899562179034e-09, 9.472274421282218e-08, 9.435896203687935e-08, 3.148466016788888e-07, 3.2042321892123164e-07, 4.700317569051414e-09, 4.387499976738033e-09, 1.0710018140457958e-08, 4.969203336527759e-09, 3.6931658926827916e-09, 1.7166697985590716e-09, 2.7474063378823e-09, 2.6104873232079402e-09, 2.1124056190176437e-09, 2.676599382075764e-09, 3.6738555247927426e-09, 5.1676066914893156e-09, 2.0606441052083805e-09, 3.872998857102012e-09, 5.384841431958425e-09, 1.934853667418551e-08, 2.091510688609112e-08, 1.15256473069183e-09, 1.4260419790398244e-09, 1.272326121791877e-09, 6.238190548783353e-10, 8.565021055124462e-10, 2.791586575107713e-09, 6.318871845453224e-10, 1.41070238546711e-09, 2.541448009281327e-09, 6.311536968987925e-09, 4.142630534903468e-10, 1.2522806882749822e-09, 4.169995315853054e-09, 8.51987737747174e-08, 7.922048788264543e-09, 3.4738805729345894e-07, 9.011369806139418e-09, 2.425249757692244e-07, 4.870834809258222e-08, 3.922634926293626e-09, 4.980399142146227e-09, 2.7032567987712072e-08, 2.612820190397076e-07, 2.43622045122806e-07, 2.1886665944338923e-08, 8.906797447216811e-08, 9.834388624816214e-09, 5.2136884561676224e-08, 1.3498026085852826e-09, 3.5020747958616244e-10, 9.066370980012834e-09, 2.240445866429105e-08, 1.4278256790283925e-08, 1.975635809596198e-09, 4.118797158853972e-09, 5.242096779810097e-09, 3.283083889352521e-09, 2.0565971709874615e-09, 4.033743422670841e-09, 1.7292513136407718e-09, 1.2838758730164987e-09, 5.725512140943736e-10, 1.3462111944656375e-09, 7.42738433435477e-10, 2.2150288646106624e-09, 2.37541732062622e-09, 6.808884991223977e-09, 6.3684152377630345e-09, 2.5307687947730676e-09, 1.0069344939485135e-08, 4.901017416475444e-10, 3.915978392363124e-10, 2.8083579302448614e-07, 2.8031396667958315e-07, 4.893627765397276e-09, 4.942380489243022e-09, 2.7625763900584044e-10, 5.664250518415726e-10, 2.1367768334670236e-10, 3.349022652216725e-10, 3.67668225453794e-10, 5.578705849524838e-09, 3.5050386607232275e-10, 2.875438462589422e-10, 1.2211271660539106e-09, 3.482222735987896e-10, 7.020969210083472e-10, 1.0348395341454068e-09, 5.716559263568821e-09, 5.88988268940088e-09, 5.089153225557414e-10, 1.4169969243067253e-08, 1.6551074803161245e-09, 1.2072530681662737e-09, 1.1003153554648965e-08, 8.055079995412275e-09, 3.95163453828941e-09, 6.600857345339475e-09, 1.0215233959665983e-10, 8.442752498520998e-09, 2.967097275133995e-10, 4.551043484769401e-09, 2.870029609890541e-07, 2.870816750956625e-07, 2.562379944996046e-10, 5.712817560888618e-10, 2.2934571680674456e-09, 4.628243652480717e-09, 1.403546243315168e-07, 1.962892372842273e-07, 1.463766296222589e-07, 2.4670289921899157e-07, 6.169071402418037e-08, 1.5690667564897182e-08, 3.2209445793489704e-09, 4.11170175670715e-09, 5.217330173771594e-09, 1.331400893935621e-08, 2.4958684024780634e-09, 3.577829724348061e-09, 7.293917281793719e-09, 5.071678045859245e-09, 1.7083988710463826e-08, 8.657455179958207e-09, 2.2933696560544565e-08, 2.6956476712217113e-07, 2.711626574291625e-07, 1.0984974279165291e-08, 5.751366540180418e-09, 4.274151908343648e-09, 1.2808157440293957e-09, 4.572106276943138e-09, 8.14495877145502e-08, 1.861941416155415e-08, 4.771005536633182e-09, 2.122215018357875e-08, 5.520072829636355e-09, 6.316162471168144e-09, 5.0891017486451976e-09, 1.2613949035068947e-07, 1.2587453170319053e-07, 9.219466323317081e-09, 5.399995735044259e-09, 3.167584378900147e-09, 3.3636304852611065e-09, 1.9763971072677152e-07, 3.0691415728817176e-07, 3.741303029790591e-08, 1.0146774767039098e-07, 2.4593990379777794e-07, 2.1657056113075747e-07, 2.4275276408307573e-08, 6.975669717865771e-09, 1.2779853105945932e-09, 1.1697228605964812e-08, 3.979573860365039e-09, 3.563367774250223e-08, 4.475932203835513e-09, 2.3570449540300122e-09, 2.6643130314593963e-09, 5.52144956592552e-09, 2.0678012030906927e-09, 2.6048395948336182e-09, 1.290620967426609e-08, 7.0043735326514825e-09, 5.421410848493476e-09, 1.4438094220947905e-09, 1.0018911148920545e-08, 9.882883672611528e-09, 9.104182925333287e-09, 4.739410225690729e-09, 3.0738059756655348e-09, 3.6089096765452573e-09, 1.7020637039466955e-08, 1.6894275020712937e-08, 1.0352750188397809e-09, 1.0218050719214632e-09, 1.4304468392092053e-09, 1.0489200122345771e-09, 7.694819388685268e-09, 7.786754095466759e-09, 6.581894638268925e-09, 9.20801033053705e-09, 3.550358214256619e-09, 2.5904215548268956e-08, 2.747750591909931e-10, 3.5305711999134646e-10, 6.753997943896858e-09, 1.3853696769965718e-08, 2.654677528654088e-08, 2.7909753924198304e-08, 2.4105105958472e-07, 9.362603223763e-10, 1.4973425619553336e-10, 3.0086361520317683e-07, 6.6344343739738535e-09, 9.22512258514928e-09, 2.598630677557106e-09, 3.305276476356138e-09, 5.849880685146052e-09, 1.6627364269627447e-07, 7.713093101728923e-09, 1.2666844382524538e-07, 2.7249865125465544e-07, 3.061236873725463e-07, 4.554363309836341e-10, 5.937145174488279e-10, 1.6205853835560312e-09, 1.1292732668335427e-09, 1.5797573891991663e-08, 3.850241609434049e-08, 1.4846274565019416e-09, 3.2861043268561964e-09, 3.379059588515848e-09, 3.3900513217302583e-09, 1.1959909984856335e-09, 1.1435272688624229e-09, 2.770355153378509e-09, 2.9049265104797683e-09, 9.072936284486053e-09, 7.959908046703695e-09, 1.0908721993798618e-08, 1.1420949646292962e-08, 7.364992980968416e-09, 8.143218139411936e-09, 7.68418779099091e-09, 6.45804891213655e-09, 1.4641639716639935e-09, 1.4953621012421926e-09, 1.3603236935815037e-09, 1.0614218494045021e-09, 3.135280520387308e-07, 3.1528312719366907e-07, 2.6848060910225394e-07, 2.6559927117368834e-07, 4.10531245189403e-09, 6.092172095937029e-09, 8.145207437576702e-09, 3.929318218654412e-09, 2.4987267896195053e-09, 9.1268458044475e-09, 1.0523942306759378e-09, 6.410940576929229e-09, 2.8287539201206767e-08, 2.0310949826837243e-08, 1.1388375576317034e-09, 4.740160109229258e-10, 2.886010937695286e-08, 1.1661885630977681e-08, 2.1650166371885414e-08, 3.7199947556858625e-09, 2.543965770105336e-07, 2.864206325895983e-07, 1.8869953250492625e-07, 3.28251209936746e-08, 9.504303571618878e-09, 2.8094103412334633e-07, 1.6090106541874833e-07, 2.310076436434573e-07, 1.6761329916709462e-09, 2.0708797191678987e-09, 2.7317747077110676e-08, 5.367206787384797e-08, 1.3661046671569628e-08, 3.7135956641345214e-09, 3.3628212415317275e-09, 1.5992649334293295e-07, 2.621707664270592e-07, 1.5010099034659935e-08, 3.014940167536784e-08, 1.181869628341813e-08, 1.2029867774870018e-07, 1.8135256206069172e-08, 5.2224182472046045e-08, 1.16014738991423e-08, 1.0605671379280671e-08, 1.0830937096850976e-08, 3.7832387685750395e-08, 3.42639433289576e-07, 3.410838624315557e-07, 6.485834327119403e-09, 4.1428949466502385e-09, 1.3223399028794615e-10, 2.1789259764721734e-08, 3.3110804951318024e-08, 2.767701783307911e-05, 2.7871285079011732e-05, 5.412126673511945e-09, 3.5873028765612863e-07, 3.036022812398556e-08, 2.0611434391919747e-07, 3.858194688951508e-09, 2.518649228539692e-08, 1.614745430672699e-08, 2.617943243917015e-09, 8.106225795927825e-09, 1.6703340344992118e-07, 3.0709468970300187e-07, 1.6287150916824255e-07, 2.6622276861843643e-07, 3.24394265015065e-07, 2.750149673481455e-07, 5.2112594406288215e-09, 5.588077317684287e-08, 7.585796273145729e-09, 1.8937162792404714e-08, 1.1761024128523071e-08, 1.3033124854057686e-08, 1.5304132570524635e-08, 4.356681433616876e-09, 1.597054551441803e-08, 3.05470692993706e-08, 2.2038619813209268e-08, 1.4938241161453716e-08, 3.3140006369642086e-09, 1.7491590685538025e-07, 1.7129495134601042e-07, 6.014354036391185e-09, 2.2165542307220902e-08, 1.611425433174352e-08, 1.405448426111925e-08, 4.179261714017269e-08, 5.383822707900575e-08, 5.505831683694701e-08, 3.0573924059084606e-08, 1.2201329880884095e-08, 1.7521935541468432e-07, 1.4352462481239642e-07, 3.882832327971146e-07, 3.374755488231547e-07, 2.257674261522338e-08, 8.366880926011981e-08, 3.2640606716600596e-07, 3.225458068728647e-07, 6.891191804038785e-08, 1.4571192639656803e-08, 9.417005799155314e-09, 1.107239220217279e-08, 1.216043891591399e-08, 4.777742312333166e-09, 4.022177166114477e-10, 4.2228525433993536e-10, 2.862719687396709e-08, 1.1917233321338727e-08, 2.1651941913736182e-08, 2.3118149025414256e-09, 6.551875370196925e-08, 3.373237898974471e-08, 5.633778241691298e-10, 2.0065609287439683e-10, 2.1481606233076692e-07, 1.4671102460542035e-07, 7.3701797682194845e-09, 3.989104744428091e-09, 1.4352406236050873e-07, 1.0829245409452808e-07, 3.445273892181067e-09, 7.106324220068887e-09, 1.3245776906879463e-07, 1.4230799448782254e-08, 1.6781147382761947e-07, 2.67480227511596e-08, 1.8539601647505057e-07, 8.121540218019933e-08, 3.5168395404560704e-07, 2.737767659672475e-07, 2.030373639923533e-07, 1.9800780786908441e-07, 5.51900842919331e-09, 5.5136648498279486e-09, 1.5291848193596655e-09, 1.2290186522559436e-09, 5.9751321734222325e-09, 7.80594237402177e-09, 6.995092464037228e-10, 5.970934530012039e-10, 3.853082669987557e-09, 3.941416237407067e-09, 1.6408146612034774e-09, 3.649010767085713e-09, 5.40700962341975e-10, 2.7262137742533017e-10, 2.5603900516105146e-09, 3.2137411761232352e-09, 6.480821919029171e-09, 4.6433156542609474e-09, 2.0639330154396725e-08, 1.5463767306124457e-08, 2.3966869606080026e-08, 2.5524995340692335e-08, 9.441392845217576e-09, 2.9386653466658064e-08, 2.6154299214995054e-08, 3.101547703777842e-08, 2.403487142116964e-08, 2.6758367600487327e-09, 5.179157217258893e-09, 6.804855303028884e-09, 4.328476596160579e-09, 5.667782533805745e-09, 2.7804331925871805e-07, 2.5915590649507363e-07, 2.5253665333199297e-07, 2.004455341577993e-07, 4.542621454351305e-08, 3.0517226595193734e-08, 3.8775770677774994e-09, 3.8921703860156845e-09, 3.285138709601131e-08, 1.3013870716763902e-08, 8.476572851949148e-10, 1.418057655315547e-09, 2.8568847971781945e-07, 2.115018057632626e-08, 7.76869373528006e-09, 2.806681918869614e-07, 3.1400139349866235e-08, 1.761868100734744e-08, 4.455343751921572e-08, 6.72049392641683e-08, 2.234017184830042e-08, 6.780524835078962e-10, 6.937200206737163e-10, 2.617961317755277e-07, 2.888083381114397e-07, 5.4774940763324744e-08, 1.6795776899876402e-09, 2.8603552702840084e-09, 3.929211230162208e-08, 3.768257862906784e-08, 1.294702311125835e-08, 1.0808141064393717e-09, 1.7955650518801904e-06, 1.8019142661032628e-06, 2.1034055347440325e-08, 6.080805903299748e-09, 1.7273261296749184e-06, 2.6715199268167778e-08, 2.6829054912218185e-05, 2.5110871009848728e-05, 3.39908177546416e-08, 5.53921182536727e-08, 4.5070156689933114e-08, 2.805227350292184e-08, 1.8671680142311946e-09, 2.764121632603438e-09, 2.370761516607814e-09, 2.261886065379716e-09, 6.821385572746135e-08, 4.137314579599673e-08, 3.3845048446339925e-09, 3.3254322248653756e-09, 5.908144019966325e-09, 2.2572962775580342e-07, 1.7540046059233016e-07, 1.477386280047771e-07, 2.4415006267276575e-07, 3.196451957262165e-08, 1.8327004126782423e-08, 8.417205605292147e-08, 2.7675303129463578e-08, 8.671439952883821e-08, 1.109251771512322e-07, 1.1254238463586002e-07, 5.2680524352450344e-08, 6.566020285453565e-09, 7.499189612440572e-09, 7.606351255350362e-08, 2.0570148338985665e-08, 7.145426736203391e-08, 3.832990687903207e-08, 3.2036717136435097e-09, 1.9670659053840288e-08, 3.840249422719487e-09, 6.542535114459284e-09, 5.1567543072109426e-09, 3.807392200748503e-09, 5.839345017121189e-09, 4.18748780746838e-08, 2.6975660051232613e-07, 1.5734098688407026e-07, 2.4902737738585317e-07, 1.5202160256679543e-07, 4.148305000378279e-07, 4.1228365834805666e-07, 1.9833353225079696e-08, 9.033413375535384e-09, 1.8428416189794452e-08, 2.8225746268085835e-05, 2.8291543990659705e-05, 1.0247681852854404e-06, 9.591840617138628e-07, 2.9878662180413236e-09, 6.231894098460874e-09, 1.6555218520071238e-09, 6.133892187590989e-09, 3.209722420019235e-07, 3.18414038368753e-07, 9.145539428303376e-07, 7.380923576726582e-06, 9.17592730463201e-07, 7.411332650429392e-06, 9.744789581860352e-08, 1.5006800446528383e-08, 7.362984742541029e-08, 2.6823411775072786e-07, 2.637456601363019e-07, 3.1972951392242835e-07, 3.238814474740007e-07, 3.573167594396817e-08, 1.6044677783491016e-08, 3.1631730728835626e-07, 3.311704700984873e-08, 1.0407010814481537e-08, 2.654493973907113e-07, 8.993197241667131e-08, 1.1972822994897989e-08, 2.315015915965612e-08, 3.5055906935918774e-08, 5.0068900432562945e-09, 4.1034786694105085e-09, 5.140167159392451e-07, 5.12484672472099e-07, 6.625655239852061e-07, 6.622178830903034e-07, 3.983318704963001e-08, 2.209490492765439e-08, 2.7668089407227827e-08, 2.153195811036836e-08, 5.489132066709962e-08, 6.518809473888845e-08, 2.0865501793915841e-07, 2.0191294612211243e-07, 1.0660992823305056e-08, 5.119586427972999e-09, 2.5910454230211383e-07, 2.624369864692451e-10, 1.309492360551524e-10, 2.4073753043380963e-07, 2.0663747701459985e-10, 1.9294777372057088e-10, 2.5078355420247296e-08, 1.931601020300043e-08, 2.529840200261911e-07, 2.307065199794221e-07, 2.984123694130292e-08, 3.3122071563713334e-08, 6.168141591616382e-08, 6.234296907425963e-08, 1.8205702553496762e-09, 1.9087945543087795e-09, 2.245495422660529e-08, 2.1494221401200717e-08, 1.8974362091802256e-08, 1.3617901609379815e-08, 6.8875527599559425e-09, 6.7068854580766444e-09, 4.16081425599181e-09, 5.98216111066574e-09, 2.0244335972883683e-08, 1.9772828415212747e-08, 2.983169421867685e-09, 2.004189404704566e-09, 1.3037653034958145e-07, 9.629569153925763e-08, 1.3342386659944636e-07, 1.0119965281898561e-07, 1.4870041724987181e-08, 1.0745259760813817e-08, 7.459251358628165e-09, 7.556537004763246e-09, 3.1227581307751907e-07, 2.1224835558737243e-07, 7.380718045200467e-09, 7.81554809643303e-09, 5.576834939860775e-08, 3.4024474719682966e-08, 1.8710309221474086e-06, 3.6871620403160914e-08, 2.1933317182616926e-08, 4.0442030392175354e-07, 3.3596061897087335e-06, 1.7267944607068896e-06, 6.631105075322404e-09, 7.321853186704557e-09, 2.5290538742262424e-05, 2.5326289931266977e-05, 1.7312125895203212e-07, 2.4749234112655664e-07, 2.3015376587010478e-07, 3.018284967208177e-07, 6.826031864714835e-09, 3.6391096923016403e-09, 1.0912118488977153e-08, 6.991735637753322e-09, 1.8950891251087287e-08, 2.6897246661052218e-08, 2.2707311073059044e-09, 1.4360083885480343e-09, 1.7413311832830642e-09, 2.1660280086405202e-09, 2.3176271315394578e-07, 2.3571314873080374e-07, 3.1894054384077617e-09, 3.848956201698732e-09, 6.028290149291435e-09, 3.828505392048709e-09, 9.815355640897565e-09, 2.2257898171632745e-08, 3.3259184380778317e-09, 3.556180765862809e-09, 9.622601291817468e-09, 1.6675881244349452e-08, 4.503043845288735e-09, 3.742465505171244e-09, 6.156341588465381e-08, 1.3953914246213925e-07, 2.452664849973067e-06, 2.4050012153735577e-06, 1.0241350887255988e-09, 1.7491604173926407e-09, 7.3296172638174455e-09, 7.923802563063072e-09, 2.72869592763607e-05, 2.7247272475550913e-05, 8.60463625145196e-09, 7.519678023184862e-09, 1.3342064735002366e-08, 1.2109552190545126e-08, 5.789125435476865e-08, 8.442202752067854e-08, 6.717685100531252e-08, 5.077751818057134e-08, 3.16510890846441e-08, 1.0203105900934432e-08, 1.046814620944911e-08, 2.9500607603539888e-08, 9.695726023084603e-08, 1.9404031088474285e-07, 6.986021829777225e-08, 2.09026482092203e-07, 1.602449529810558e-07, 1.1386522989191837e-07, 3.3204737564219044e-07, 2.475102049963697e-07, 1.4300412815466733e-07, 1.4007977421835498e-07, 2.5171650906745984e-07, 2.826115693300098e-07, 3.9787343227252704e-07, 3.9007981479036334e-07, 1.3251749329496123e-07, 1.0601250972681912e-07, 1.0621719219905278e-07, 4.250999652410257e-07, 1.6404021719428635e-07, 5.33211748721712e-07, 1.811953521794148e-06, 1.168774951557581e-06, 1.954534610799423e-06, 1.2922439301528602e-06, 8.564545529045135e-08, 1.8870987524759323e-07, 2.019588400587784e-06, 1.930587462102793e-06, 2.9118551116671633e-06, 2.882407720266265e-06, 1.2003766356126888e-06, 1.187614776274485e-06, 2.1010485990007847e-08, 1.5286518061459286e-08, 6.527780172598116e-07, 6.492712560614826e-07, 2.8438139804777196e-05, 2.93371170006171e-05, 1.1141744556817412e-07, 1.0472293107254927e-06, 1.3022445509677238e-08, 3.438090342171353e-08, 1.217493571842943e-08, 4.517134377695112e-08, 4.560253322330337e-08, 1.5876113929473555e-07, 5.775364068393801e-07, 5.776905352994121e-07, 5.637537775252264e-07, 5.636950449693407e-07, 6.08697861290724e-08, 2.461641648568324e-07, 1.8459961310164464e-07, 1.7003145182306527e-07, 1.0083894207188994e-05, 1.0081177186719412e-05, 2.1422920418528468e-07, 1.8303186602878926e-07, 1.651147635224159e-05, 1.652252800983381e-05, 7.694422793410795e-06, 1.0258863217719215e-06, 7.625468756148445e-06, 1.0370976216319964e-06, 1.0888913788775045e-06, 1.1382324295225907e-06, 9.15060683102095e-07, 8.806174463214202e-07, 4.166770028110327e-08, 4.469169100250706e-08, 6.657081880132178e-08, 4.025722784136963e-08, 5.557892053196059e-08, 8.870511068550396e-08, 2.2995310115030297e-07, 1.4963244425277257e-07, 7.39402387767582e-08, 1.2243776967580977e-07, 3.2383250935443295e-08, 4.511459622681225e-08, 4.0942047314298817e-08, 5.5323723213960186e-08, 7.298333638231387e-08, 1.048827899037293e-07, 8.680351429014326e-08, 1.0561811724220155e-07, 4.00435392583185e-08, 5.102538627255245e-08, 1.720123465316653e-08, 1.9129422550067644e-08, 7.30072293245965e-08, 7.354371967108166e-08, 1.1737024667971027e-07, 2.384142101439093e-07, 4.154886951076415e-09, 7.0800104698587706e-09, 2.3442559753951044e-07, 3.419321945832141e-07, 1.7913940215354132e-07, 2.265922533671685e-07, 1.147390890043336e-05, 1.1280684413338512e-05, 1.7860795310843632e-05, 1.7729554585546763e-05, 3.791807725319027e-09, 3.4947424544572357e-09, 8.239237681085124e-10, 1.6570045903993845e-09, 9.444644542184468e-08, 1.5860783868625266e-07, 5.855727546422949e-10, 9.135040098789882e-10, 3.099397749824314e-09, 4.8058584898016056e-09, 3.15665853221478e-08, 2.3614432575652466e-08, 2.1523275604147562e-08, 2.1222670828772444e-08, 2.4632749477525576e-09, 3.356554516050431e-09, 1.3959253485787297e-09, 1.5108608366326033e-09, 1.0491478065669093e-08, 1.1197203686145709e-08, 1.0141455659389203e-08, 1.0422816790406473e-08, 1.1667169916975805e-08, 1.4043966386297014e-08, 1.5599769729301452e-08, 3.280089050645437e-08, 3.3898990688590016e-08, 1.804727719601375e-08, 1.811551162702156e-08, 2.4274159493904978e-08, 1.4696840466429478e-08, 1.1924530985183796e-08, 4.68711495553019e-07, 4.6675862840445085e-07, 8.08912410035362e-10, 2.1969507021597132e-08, 1.7956474498081625e-08, 7.238598453117144e-09, 4.2039629794891184e-09, 3.4622113182484567e-07, 3.4477713945224115e-07, 2.1617696609781774e-10, 2.6773690654220335e-10, 9.376041824754097e-09, 9.522568964681792e-09, 1.8213699833990043e-08, 1.5635258319716514e-08, 4.4226056498008335e-06, 4.4229057978505534e-06, 1.3675138504524757e-07, 1.3769437512985015e-07, 2.6049756268925116e-08, 3.882205616937963e-08, 3.307437411187423e-08, 6.263870446463784e-08, 5.091569362587813e-09, 2.502691726106855e-05, 2.5023428456675877e-05, 2.1015855294361735e-08, 2.6038727929894423e-08, 3.700025711931271e-07, 8.6672721754288e-08, 8.9760448527457e-08, 1.0106326443096696e-07, 2.384333519390877e-07, 3.6117400679851922e-09, 3.087425792842288e-09, 3.2199839876339602e-06, 3.2716174156928686e-06, 5.540247118853536e-06, 5.430459145721578e-06, 5.677421172229434e-07, 6.467880682331903e-07, 3.416517023742142e-08, 8.981622620736182e-08, 5.307925443201811e-07, 9.058699695074346e-08, 5.19162997843966e-07, 3.6510332265838975e-07, 1.2140705589040406e-07, 6.361885888429379e-08, 1.3012487701170407e-05, 1.3016252099390975e-05, 1.608788249490068e-05, 1.6077209253455823e-05, 4.594441623163018e-09, 4.849206741547985e-09, 8.002530009204492e-11, 6.753979461590057e-11, 1.86918693786552e-07, 1.8302398444711585e-07, 1.8394882428361741e-07, 1.881774792454776e-07, 4.271259719572598e-06, 4.532041702044759e-06, 4.293835154671148e-06, 4.4968760309642485e-06, 3.18031230149947e-07, 3.074059624137667e-07, 3.472156015699404e-07, 9.919260217475156e-08, 1.763283812565605e-07, 6.17546665620279e-08, 7.503829947227716e-08, 2.9814712599084994e-06, 2.9769299369825277e-06, 4.158399525634309e-07, 7.603158417882562e-08, 5.8861522074744425e-08, 2.8283002181580342e-05, 2.8029793505460045e-05, 7.11322535269983e-08, 4.24738727434813e-07, 2.419152574030375e-09, 2.456636915883319e-09, 3.59234534785377e-09, 3.4082098294569456e-09, 1.4593266017976127e-09, 1.4595661452642894e-09, 1.2136023569797233e-07, 1.5170325536824187e-07, 7.419866609749554e-07, 1.010233669298836e-06, 1.5359092895718966e-06, 1.6601454024656546e-06, 1.285791939527344e-07, 1.333959108448084e-07, 1.1888035010852861e-05, 1.1177350620784605e-05, 1.6140139375212202e-05, 1.554088960185675e-05, 1.1529819843397076e-07, 1.3459206449973267e-07, 6.653511652759322e-07, 7.755884493347713e-07, 6.579948259610042e-07, 7.560655662859634e-07, 2.3320709947094773e-08, 2.7802294994908996e-08, 1.7369990664351797e-10, 1.7453314505114426e-10, 3.0030364694841745e-09, 2.8836897051702224e-09, 2.3785308968049252e-07, 2.1004021285066097e-07, 2.2627198873779263e-09, 4.299684390302535e-09, 1.200986520697307e-08, 1.040568059424318e-08, 2.7242882160069207e-07, 3.404895613517139e-07, 4.6691683333538513e-07, 5.570423703036912e-07, 1.8082475236808913e-06, 7.106980141545115e-06, 1.8261346286130636e-06, 7.139930761528395e-06, 2.8987739217728296e-09, 2.511614644935362e-09, 5.0545715057715104e-08, 4.956026971529809e-08, 8.825944472377428e-08, 4.8573502531004255e-08, 3.8030171463775025e-08, 2.3130144890533812e-08, 9.288666689509007e-08, 8.436213933611027e-08, 6.132773156143976e-08, 4.409109276350662e-08, 1.4323937073637078e-08, 1.1003770464915667e-08, 6.646160617083064e-08, 1.0921081004195714e-07, 0.0008930000332744183, 0.0008930010543126696, 1.1256802514481396e-08, 1.1348504492565865e-08, 1.5172549772974642e-11, 2.463989546174839e-11, 3.8753784101048227e-10, 3.121301514898696e-10, 1.843550192658266e-05, 1.8438959965053946e-05, 2.797060962770075e-05, 2.7971399615260493e-05, 8.092295205679884e-09, 1.184891963621427e-08, 5.171714897251676e-07, 6.163058239941112e-07, 2.804342898504583e-09, 3.6807278739123908e-09, 3.022821003343064e-10, 2.8242930747684907e-10, 1.0549193180856787e-05, 1.048957266199275e-05, 1.508441373276516e-05, 1.506561672839594e-05, 4.223383679635471e-10, 3.3360144637636055e-10, 5.748379435306368e-07, 6.054145167841935e-07, 5.941995375883394e-07, 6.107405180166228e-07, 1.1185930149315915e-08, 1.0237134603885948e-08, 1.2467009193006457e-07, 1.1675129107038015e-07, 6.916799864812592e-06, 6.913062582130342e-06, 1.791870592864363e-05, 1.7926627938399284e-05, 7.669427358671582e-07, 1.7448015080899123e-06, 2.85035679915078e-06, 6.868299218764157e-06, 2.175848364867027e-06, 5.098217130685416e-06, 1.2112681760453794e-07, 1.269617043299273e-07, 1.2703533710559227e-06, 1.265094646412837e-06, 7.506819052720644e-08, 3.995160433059268e-08, 7.333548579135125e-08, 4.1568364252424834e-08, 5.2285414415863466e-08, 5.026880239830946e-08, 3.578282880834723e-07, 3.5709044526303084e-07, 4.206033208329509e-06, 6.724970419224797e-06, 4.232215735633767e-06, 6.6854382125198035e-06, 3.779917804303844e-10, 4.6023463347237933e-10, 1.720351317872695e-07, 1.71393403159684e-08, 1.6813793696870306e-08, 1.567404113982019e-07, 1.0682526195352284e-08, 1.0298068946740847e-08, 2.2272438644378756e-10, 1.8366761989127907e-10, 8.711114800884736e-08, 1.0990364726443676e-07, 1.5138436114232045e-07, 1.9326229012399844e-07, 8.602025935645516e-06, 9.7144893374983e-06, 9.166670059649867e-06, 1.4275277639173824e-05, 5.4482482712420296e-06, 9.063788618740171e-07, 3.7518384734739497e-10, 5.241740812937044e-10, 1.555478844260451e-09, 2.5338943792045474e-09, 3.234057707045805e-06, 3.318815191766684e-06, 2.64813392108462e-06, 2.053819674866645e-06, 2.6557793414634167e-07, 2.5269791103003666e-07, 2.3458094372211227e-07, 2.3600563144108294e-07, 2.2458095097239316e-07, 3.876479203577969e-07, 2.078450885651678e-07, 2.261334526110507e-07, 1.9279622216066743e-09, 1.9196536970595065e-09, 2.829536493414983e-08, 3.688916086684814e-08, 4.05094239497001e-06, 5.5503227144331736e-06, 4.023352937744678e-06, 5.55992602540085e-06, 6.113155081184455e-08, 3.394667905202048e-08, 3.934862810615535e-08, 2.7267578008828397e-08, 1.092693809226391e-07, 1.2344036987322306e-07, 9.098159633036268e-06, 9.130824202402791e-06, 2.49367916614137e-07, 1.3127014522858013e-07, 2.3657534050449463e-05, 2.347660122665183e-05, 7.531063972107581e-11, 8.326540344710944e-11, 9.251444843173729e-07, 3.39128804539117e-07, 3.367282255292525e-07, 9.428838410614704e-07, 3.0072916157506517e-05, 3.0079913168115646e-05, 0.0007090420622772146, 0.0007092225334934832, 6.721886267289137e-08, 2.4332221619595935e-07, 9.494376655081887e-07, 8.089541931430039e-07, 8.397010981432301e-07, 9.965360913631686e-07, 6.149821631230108e-08, 1.0508813224513596e-07, 1.4737996193830797e-05, 1.4706730725604011e-05, 1.4667368452043825e-05, 1.4643994600763938e-05, 2.619228871434665e-06, 5.364795753847596e-06, 3.0447633475507787e-06, 4.690371021573111e-06, 5.017884475451795e-09, 5.630758884146555e-09, 2.3341922783006781e-07, 2.057389855905927e-07, 1.3543560513628884e-05, 1.393614538779808e-05, 1.3489243331113306e-05, 1.3528437283752848e-05, 1.1490928705732578e-06, 1.9140452900862296e-06, 1.3371368687307633e-06, 3.2087772026436224e-06, 9.696570546875403e-07, 2.4657468440274642e-06, 6.374776829796523e-08, 7.129211779454986e-08, 2.4987668685747157e-09, 2.7718644728723928e-09, 2.0243116155887096e-06, 2.8026505066750612e-06, 8.90080364183194e-08, 8.899455440901446e-08, 6.971896081171927e-08, 9.008373511193841e-08, 4.2172626490112914e-08, 4.0166682163741755e-08, 1.5244083955904848e-10, 1.5038257641073414e-10, 3.832189947793159e-08, 5.230359518620127e-08, 0.0009045475811776026, 0.0009045473092356643, 6.182996753530506e-06, 2.6119606848545748e-06, 2.2852361413109685e-06, 6.357890922072072e-06, 2.3532492019820767e-07, 2.3654225452657394e-07, 1.7549144300078654e-09, 1.6252199873651955e-09, 3.705678076709493e-07, 4.0445147364212826e-07, 2.494996632899846e-08, 2.287534327182322e-08, 2.5071546314801044e-08, 2.0293053413773304e-08, 2.1457212121606438e-07, 2.1393306584728903e-07, 1.2584420905058112e-08, 1.4066422543267129e-08, 1.439129289909754e-05, 1.4758501928730514e-05, 3.5746682767233347e-09, 3.768274558151859e-07, 2.2080439347284284e-05, 2.2100945684503374e-05, 4.374018126889645e-09, 5.225060749309652e-09, 1.9890595670707988e-05, 1.8798245031396566e-05, 1.8795595351250766e-05, 2.00094526704803e-05, 8.679786842534472e-08, 6.420707177113719e-08, 5.4125233246706705e-08, 8.453379940759527e-08, 3.40054598756423e-06, 2.199606359056489e-06, 2.785971174369858e-06, 3.846583237938687e-06, 0.0009021875598975704, 0.0009021436964088682, 3.889624299040518e-06, 1.8576011352173364e-06, 1.239135618337488e-06, 3.3192746822955e-06, 3.207620627783169e-07, 4.4486971114753477e-08, 9.097691213618353e-08, 2.536557057369215e-08, 4.0518008754033417e-08, 6.88225537978776e-06, 6.962075027870576e-06, 1.9336810933515586e-06, 4.0779239696053217e-07, 1.7944624803066825e-05, 2.4232871579242754e-08, 1.3542281451411082e-09, 1.637229328020448e-05, 2.3218069406167123e-08, 2.3442459822327018e-08, 1.0112020279016113e-06, 8.569598443878373e-07, 1.1713861385826765e-06, 1.0199991365933278e-06, 3.4089542321898746e-07, 3.85377326254144e-07, 2.5439797780422206e-09, 2.5435962470819163e-09, 4.169587364620189e-06, 7.351680253057887e-06, 4.194526898694349e-06, 7.3721239082215245e-06, 1.1357683673829697e-05, 1.1973753518550074e-05, 1.2465388606052197e-05, 1.4203676128388696e-05, 2.0504852847791738e-07, 2.252583878560311e-07, 2.5256009363749346e-07, 2.051887307112526e-07, 4.285062208109306e-06, 1.6977191659559896e-06, 2.7197275592952453e-06, 2.3211916213042787e-06, 1.6867209723983909e-06, 1.516470442142464e-05, 1.5144146174471427e-05, 1.5684274027049022e-05, 1.566143766178057e-05, 9.470908981058911e-07, 2.2280443518563544e-10, 2.2366017135548933e-10, 9.338092598223817e-07, 2.9581578172557324e-10, 2.915569019079705e-10, 5.376893390133777e-08, 5.429184386857471e-08, 6.986184816929723e-08, 7.00928570618474e-08, 6.04712527070083e-08, 6.057975411441181e-08, 6.006412766529203e-08, 6.012141608625111e-08, 2.768647718805954e-10, 2.7582421302849674e-10, 0.00014512508073177258, 0.00014512538895401599, 0.0005967862760234303, 0.000596785884879542, 2.5237641650431327e-09, 2.524591180017995e-09, 2.1475281735083085e-06, 1.0595940978594749e-06, 1.2737727298574845e-06, 2.3852165050072956e-06, 3.3065658600163012e-06, 3.5504539400114217e-06, 3.0327506237531984e-06, 3.3585638385114984e-06, 0.0009267289675490538, 0.0009267287117263098, 3.797656231126749e-07, 3.826960378520255e-07, 9.921995112823531e-11, 9.920880811622015e-11, 2.2074679139300863e-10, 2.8933988611388106e-10, 6.29519676750436e-10, 6.295079489832156e-10, 5.639411384589907e-06, 3.2040779153963877e-06, 3.5381428204463567e-06, 5.3979758479612045e-06, 2.1562297630164153e-09, 2.246658707644458e-09, 1.0807561152359976e-07, 1.0807363054787842e-07, 4.849499679945114e-07, 3.3957055837746856e-07, 1.4637928215759574e-05, 2.4706514115390907e-07, 4.405796817087971e-07, 1.5210024939987875e-05, 1.444925716806953e-05, 1.4817539277762265e-05, 1.4432341304768082e-09, 1.764227692867666e-09, 2.6406679236998712e-05, 2.641063285835304e-05, 0.0007104746040578283, 0.0007103631812363641, 1.2997721217644702e-07, 1.3906511671929337e-07, 6.892692674304623e-08, 9.463492988974254e-08, 1.224467242695116e-05, 1.2160994921629268e-05, 1.7413479783095795e-05, 1.7311795488681116e-05, 4.500903274757334e-06, 3.9078814519923855e-06, 4.8300123179220445e-06, 3.6497151561232042e-06, 0.0009377322760183207, 0.0009377405076655416, 3.456534739250655e-06, 3.567806310372505e-06, 3.444615188205659e-06, 3.549918191156169e-06, 3.541946493930997e-06, 3.5289638719597315e-06, 3.528247265825173e-06, 3.523851739469e-06, 5.097716059273908e-09, 5.169263266320215e-09, 9.733238822471517e-06, 9.91700181742028e-06, 9.728048064432748e-06, 9.891965885281008e-06, 2.5176656662553285e-09, 2.397877820386527e-09, 8.00214400842559e-12, 8.109137119585152e-12, 1.0384839285849416e-05, 1.039124105209253e-05, 2.4479779546860566e-05, 2.461879367296927e-05, 3.3129017279408813e-06, 3.938596687161923e-06, 2.4651945310166907e-06, 3.6348121080745675e-06, 9.418739138358908e-07, 5.21972168291423e-07, 8.200926175365067e-06, 9.702786249312321e-06, 3.3760453886758606e-06, 3.042385911612794e-06, 4.679705264873094e-06, 6.646245224761492e-06, 8.054952565254791e-08, 3.3025280560628054e-09, 1.407498759898238e-09, 1.1926640953207935e-09, 2.5631589667692384e-08, 2.582730655928973e-08, 2.1710027789006956e-06, 1.689450018983123e-06, 3.4475717388430235e-06, 7.960034260719389e-06, 3.21276641195718e-06, 7.623809674236491e-06, 2.3186738558788913e-08, 2.4041238911656714e-08, 4.020713619524937e-07, 1.4546190389316194e-07, 4.1361452475758866e-07, 1.5952038828138744e-07, 0.0009149900755514736, 0.0009149580038574498, 3.703394233198196e-08, 3.7041443271786886e-08, 3.8244248237802384e-08, 3.82475247321451e-08, 1.2624593552572905e-06, 1.3092738716832389e-06, 3.0047779341509705e-05, 3.0132344997988774e-05, 3.1031005468529304e-05, 3.099965029027381e-05, 1.4194811131719346e-07, 1.2891840253386178e-07, 1.0582254217288231e-07, 1.0871026550973288e-07, 1.0145525983119133e-06, 1.0661085031784627e-06, 9.638678489333162e-08, 9.67684433615956e-08, 5.07279083047824e-07, 4.890229217214616e-07, 1.0949582315313923e-07, 9.180321405941973e-08, 4.899060626121897e-06, 6.376327798737726e-06, 6.28198340488823e-06, 4.824575396635114e-06, 1.4160579433053348e-05, 5.123472755754143e-09, 4.207952163761606e-09, 3.267477857837959e-09, 3.1852549892989885e-09, 2.4282215711827258e-05, 1.343734703605941e-05, 2.358749921613472e-05, 2.6031826415637836e-09, 2.6198966386252175e-09, 7.333879745003755e-08, 4.8903170942657e-08, 8.022878513054728e-06, 8.010723507958976e-06, 7.563780592035603e-06, 7.555597337654145e-06, 0.00023019821687704321, 0.0002302041434241239, 0.0004992759981325027, 0.0004992610836891288, 2.0775677024462072e-07, 2.0700031728896966e-07, 2.076016616065414e-07, 2.065649351086724e-07, 1.608826157444661e-05, 1.626270355775051e-05, 1.5947522158686652e-05, 1.6135524382142804e-05, 0.000898655566314179, 0.000898657048088763, 2.993660338236763e-10, 5.995276099031182e-10, 2.606425999874698e-08, 3.0632049468319234e-08, 1.4740610338657993e-10, 1.531584153493855e-10, 1.90214020341837e-08, 1.9235192815810907e-08, 1.9253006942634925e-08, 1.9369549394087104e-08, 5.42819427101341e-09, 5.42915504974895e-09, 0.0006841976465207623, 0.0006842512537050385, 0.0005863945708694196, 0.0005870099073129702, 0.0003424704071747278, 0.0003427199949392091, 2.2814904562263454e-05, 2.2655189017431914e-05, 2.2391623892144635e-05, 2.2295664388319882e-05, 8.064748167502935e-07, 9.44864711424787e-07, 1.0050326023420988e-06, 9.854869537502771e-07, 8.269739702531423e-06, 8.223869042739795e-06, 1.8723809288824205e-05, 1.904605938249065e-05, 1.529546732982137e-05, 1.5836241036856573e-05, 1.5431393239587762e-05, 1.6017013824717757e-05, 2.913077590851842e-06, 3.827161391280978e-06, 2.6083949460939063e-06, 3.1652533380181027e-06, 6.32122275409057e-06, 8.14039932866311e-06, 4.724810045363792e-07, 8.287961377740966e-07, 3.9955953995809454e-06, 5.671760093915854e-06, 1.6633088094730934e-07, 1.4331437271056997e-07, 3.2532283683691357e-06, 2.3220642195265424e-06, 2.756513824372808e-06, 3.4641774949646516e-06, 7.718283230257494e-06, 9.167347223251066e-06, 1.3496329463347623e-10, 1.3102290594836236e-10, 0.0008846690864420826, 0.0008846658448953572, 1.094541283985801e-07, 1.0936210582095593e-07, 1.0565034997295358e-09, 1.0572096162576292e-09, 7.821310676850309e-05, 7.82250564811976e-05, 0.0007032112688359793, 0.0007032748828666649, 1.101433771892977e-08, 2.943180480878735e-07, 4.355239700824529e-06, 4.877571091202245e-06, 4.969970179213584e-06, 4.398353701959894e-06, 3.1501380202168075e-07, 2.7488121572454176e-07, 3.55319688960752e-06, 3.546629395565977e-06, 3.515368153862458e-06, 3.5333153669609e-06, 9.673214786010902e-06, 1.0931073456016368e-05, 9.028320476361488e-06, 1.0275351363670588e-05, 8.367022816091035e-07, 9.422048731001321e-07, 1.9402113983270148e-07, 2.0616282010773478e-07, 9.394065414612e-12, 9.410266392317848e-12, 2.0067343958695506e-06, 3.3235079530502715e-09, 3.3518925280593565e-09, 0.0007735004096834853, 0.0007734550668822968, 2.0248428304635878e-09, 3.9794733220747506e-09, 0.0003874893893408659, 0.0003874815262112254, 0.0006102432271577775, 0.0006102400063601935, 6.176038727505619e-07, 6.266826533314937e-07, 9.378158989361051e-07, 9.40029545185412e-07, 1.0703249383170844e-06, 1.0847799949465015e-06, 7.240888853765944e-07, 9.294926535624322e-07, 0.00098046577261978, 0.0009806906838167413, 6.067926307954988e-08, 6.129852048291461e-08, 8.534611211714851e-09, 8.534814866250759e-09, 7.47805673328962e-08, 8.258610738348759e-08, 2.0728942906740056e-06, 0.0009252204269037454, 0.0009253667271983206, 2.298791038711142e-06, 9.522077615640143e-07, 2.56937218412329e-07, 5.516185762621402e-08, 5.5147341940449554e-08, 0.000404977503756775, 0.000404901695075619, 0.00040590675439282435, 0.0004058541890175463, 3.0978588554706836e-05, 3.047945942260554e-05, 2.8129285371987957e-05, 2.8149406602163103e-05, 2.5998593528176055e-07, 2.5687940326058816e-07, 3.127007641363583e-07, 2.824249777239798e-07, 7.115072151305566e-08, 6.816693129587037e-08, 3.825516911404272e-06, 2.757365868794641e-06, 4.112427697174638e-06, 2.3286212993516876e-06, 1.933066884109193e-05, 1.9559022613376788e-05, 1.930791864548455e-05, 1.9602348294529234e-05, 2.586876110238058e-05, 2.5876965325386684e-05, 3.3417137609852125e-06, 5.324504412565153e-06, 4.986034174192007e-06, 3.6677821119577383e-06, 7.988907821828752e-06, 6.5554562809446196e-09, 6.556036838286049e-09, 8.199108733243869e-06, 8.026310282600837e-06, 7.811596335735807e-06, 7.646103817026095e-06, 2.3002878114013487e-05, 1.900668015100938e-05, 1.794984024016776e-05, 0.0008336725560989307, 0.0008322918448456439, 1.5040039486813277e-05, 0.00045636614654485317, 0.0004564695852453617, 0.00034877145918703177, 0.0003488897789832474, 9.400462188644197e-06, 8.66874170344247e-06, 9.314162562791468e-06, 8.482522415874638e-06, 1.0935598262351574e-10, 1.0988777531057872e-10, 1.9864852955383382e-08, 2.0097239364721407e-08, 2.0684421960289263e-08, 2.0941058238649902e-08, 9.99138369712988e-10, 9.9913836971548e-10, 0.0008359143748198606, 0.0008359110000201325, 3.1339891578044573e-10, 3.110631832928629e-10, 1.1300536645597151e-07, 1.1300735902051799e-07, 0.000352423391662107, 0.00035244053296944834, 0.0004548808819356369, 0.0004548667562304078, 3.456785586746227e-10, 3.491396964892523e-10, 2.6997752806413137e-11, 2.6997752503463562e-11, 4.2844767569749e-09, 4.6964226831007806e-09, 1.932101855616378e-06, 1.927685096834475e-06, 1.8911128704466503e-06, 1.8815870452445929e-06, 5.5501329323295035e-06, 5.557842954439442e-06, 8.657573651966145e-06, 8.645038020766653e-06, 1.6923397808609603e-06, 1.6534061436632252e-06, 1.659465235829954e-06, 1.6635397320105815e-06, 1.2283101743686886e-05, 1.2583659229275704e-05, 5.405175658981369e-05, 0.0003327562916838266, 6.005489031498566e-05, 0.0003746143251590913, 5.418637848900049e-05, 0.0003157556249815268, 4.783426606217583e-05, 0.0002776577552540289, 4.644132727002914e-06, 8.130194408056985e-06, 4.026185467472457e-06, 4.079093115106818e-06, 1.2258744167515379e-05, 1.952134697852382e-05, 1.3178439795601424e-05, 2.0367285518788015e-05, 3.222746081199175e-11, 3.219366502687577e-11, 6.472156047047967e-07, 6.537629274716201e-07, 6.414426563212278e-07, 6.401791955631753e-07, 0.00038748118174302646, 0.0003875187270305698, 0.000419549371942499, 0.0004195114679325585, 0.0009282589937629819, 0.0009282507681302057, 1.2491362160840293e-05, 1.2767570990626361e-05, 1.235702756708896e-05, 1.26181675042998e-05, 7.784150393840743e-06, 7.915552449840804e-06, 1.1545403665210762e-05, 1.1683891313036947e-05, 6.868389955964066e-08, 6.86832753745223e-08, 9.800226399468486e-09, 9.772136024997062e-09, 0.0009963704360730747, 0.0009965907113814296, 2.892559540799931e-12, 2.8925595404865858e-12, 1.0281315056072656e-06, 1.079144251505406e-06, 3.2825182247176706e-06, 2.739965100635354e-06, 3.158289539941967e-05, 2.897752911511321e-05, 3.565070930760652e-05, 3.470963027380715e-05, 5.1221793076695396e-08, 5.122557014532356e-08, 0.0006980087057638584, 0.0006981215826938902, 0.0006397732131543218, 0.0006414857694914697, 0.0009366956661498266, 0.0009420715741330447, 3.87148020629654e-06, 6.679346033416988e-05, 2.037489230750106e-06, 0.0003886772293500733, 0.00038878018561573136, 0.0003960501657101574, 0.00039564766893133524, 6.066455065410571e-05, 8.419115897406996e-06, 8.520236732286241e-06, 7.918310584122493e-06, 7.959264671566718e-06, 0.00031281102056206754, 0.00031283444856047734, 0.0005827934996725518, 0.0005830017409681201, 2.2012547533504263e-05, 2.2073434189118223e-05, 2.7558047114166317e-05, 2.7671192549373852e-05, 2.7077810383467246e-05, 2.7082934423250662e-05, 0.0006000596076751804, 0.0006030123801174233, 0.0004216395056942449, 0.00042406410794542775, 1.1079008321321754e-05, 1.1553947226426018e-05, 6.7235239612831894e-06, 8.444158546884181e-06, 3.913927195507585e-06, 3.868180744024684e-06, 4.438443345943997e-06, 4.878267799190195e-06, 7.222805442922148e-06, 1.0200976232879075e-05, 7.076849240499262e-11, 7.076849240384626e-11, 0.0006818822260767179, 0.0006851333451063465, 1.3751015702658516e-05, 1.2688060954146562e-05, 0.05123714032413968, 0.05123585305894739, 0.0008681671610042098, 0.0008680709645732668, 2.8194833430118346e-08, 2.817499714451832e-08, 2.771694014711893e-08, 2.7695807368169713e-08, 4.358153995691416e-05, 4.6384887350209744e-05, 4.312976375332856e-05, 4.608433760917225e-05, 5.598154148647342e-11, 5.598154148582263e-11, 3.5789855720053733e-06, 3.578557864541427e-06, 3.576404038221515e-06, 3.57588620857952e-06, 0.0008503765722654213, 0.0008503924698347654, 1.1013593738552493e-07, 1.1778663714546362e-07, 0.0003808897422283657, 0.00038098069285327427, 0.0004968926586472465, 0.000497122471903246, 1.6564520808644562e-06, 1.6591877720315563e-06, 1.653849233416508e-06, 1.6556859292817648e-06, 2.5111485941533276e-05, 2.5340386953884402e-05, 1.3288200119676666e-05, 1.296598356046937e-05, 1.2706438653953982e-07, 1.2737890967968156e-07, 1.279051677414081e-07, 1.2776231263211067e-07, 2.348783244688575e-05, 2.375590254271934e-05, 6.018094391728908e-08, 5.997638104672887e-08, 3.1591324697702813e-10, 3.1612251892868183e-10, 0.00017294823387580606, 0.00017306020373034003, 0.0005955347186567717, 0.0005955280139342552, 2.146939879708088e-06, 1.2561707789857103e-07, 1.2572935508770123e-07, 2.065845210222865e-06, 2.1726427804985584e-06, 2.018629976849109e-06, 8.23240820906234e-10, 8.232408223552062e-10, 2.986847584193963e-06, 4.193563101154243e-06, 4.319096061822497e-06, 5.171642755301143e-06, 0.00029152353344261833, 0.0002906997766201144, 0.000491382045739719, 0.0004898729396989126, 1.3476224691733948e-08, 1.3480932149160896e-08, 7.4237908861664625e-06, 7.431008398059732e-06, 6.944267926328899e-06, 6.936328360800731e-06, 1.7216885046220855e-06, 2.229746697037464e-06, 7.50204089297e-08, 7.502135674790168e-08, 2.9148973649277442e-08, 2.9149194612492893e-08, 0.00016323839987191692, 0.0001632400226630501, 0.0001644481477809776, 0.0001644389173772951, 1.2914264688953197e-07, 0.0008532155689428523, 0.0009163470070692512, 0.00019245687265877716, 0.00013248215024298487, 0.0001766236740816525, 0.00012915923650011002, 0.0009503994525694182, 0.000908158773902657, 0.00124992560914046, 0.00124983297061104, 0.0012086434123998711, 0.0012084084206442532, 1.1839831127960156e-10, 1.183983112799964e-10, 1.899018234945906e-08, 1.8990337094457757e-08, 2.449309862971649e-08, 2.4492881678297414e-08, 1.2292180695609223e-08, 1.2292190017122888e-08, 0.000690647648651069, 0.0006917442366724472, 0.0006528560647668832, 0.000660840256082491, 3.3940306208266226e-05, 4.293657169448178e-05, 3.320805098637859e-05, 3.266652737488306e-05, 0.00044933875289036596, 0.0004502430432057824, 0.0003455169159559806, 0.0003479236593412285, 1.4115837011720841e-07, 1.411615384155311e-07, 2.8007665770203407e-05, 2.8564316264716628e-05, 1.441943166376753e-07, 0.0030815609696483747, 0.003081607604842383, 0.0002802370852992926, 0.00028036529729684695, 0.000527027208263818, 0.0005269086657729556, 0.04924222575408889, 0.049242225981246, 1.4961978111096268e-07, 1.6877936224291392e-05, 1.7404765040980542e-05, 1.682372490681076e-05, 1.733559703399534e-05, 0.0003601314916354786, 0.0003603416569862994, 0.0006789367603912838, 0.0006797378574038525, 3.8801430847208466e-05, 3.880530048928044e-05, 3.920105221872038e-05, 3.920456354344882e-05, 1.2875698588826275e-05, 1.2875850266087965e-05, 5.0107139131059273e-05, 3.495582276261321e-05, 3.4659495304849376e-05, 4.956784495592837e-05, 1.1901944590406397e-05, 1.4233279166343173e-05, 6.7066595626110675e-06, 8.033310384588924e-06, 0.0003306025261686974, 0.000446502706231381, 0.00037095299432868094, 0.0005091160016417344, 0.0009111938299328123, 0.0009167741829891874, 1.2546178226056759e-06, 1.302505246053419e-06, 3.3405405545952597e-05, 2.4547321991666156e-05, 4.1543109409260005e-05, 6.860180803350288e-05, 0.05109625253425216, 0.05109241344478964, 0.00040506104825485147, 0.0004825962597578172, 0.00039225495002737006, 0.00045508648873713973, 3.844748985970021e-06, 3.853355527493622e-06, 3.878758070417963e-06, 3.94948596271833e-06, 5.642111965931314e-06, 1.3414860104661934e-05, 0.0011183666954389813, 0.0011068837512572122, 1.6999662432694725e-05, 1.6210295649398124e-05, 2.846028537950698e-10, 2.750887588266292e-10, 1.0953723705981675e-05, 5.357292005860055e-06, 0.0009630229721227786, 0.0009619583903217957, 4.409467383215387e-06, 6.0136154844854364e-06, 3.1474172031796137e-06, 3.4150293593264188e-06, 1.7379963014074437e-05, 4.614760598335779e-06, 4.141494083102046e-06, 1.1453881215618718e-05, 9.00861812689878e-06, 9.011006944266884e-06, 6.550786294908052e-06, 6.164836959043191e-06, 1.1901044597841001e-07, 1.3953593632276259e-07, 2.526612627376233e-06, 2.536284474737562e-06, 2.6699605165235483e-06, 2.6209472779444977e-06, 1.8497981283602988e-05, 1.9165551544931807e-05, 3.214770074566026e-05, 2.826332017021151e-05, 0.0008461645733335246, 0.0008423599936621232, 2.8981284570411003e-07, 2.904143435294917e-07, 3.1022599972109417e-07, 3.289793689183322e-07, 3.134505311140622e-12, 3.1345053135506687e-12, 0.0002525071332238394, 0.00023861586453034273, 0.00025246759333567045, 0.00023871500809555523, 9.748125769254022e-07, 9.74924806782475e-07, 2.481931013131267e-08, 2.4819178153537172e-08, 0.00024804127307100147, 0.000248087406465312, 0.00031064366248160043, 0.00031081600653313265, 0.00111161860462911, 0.0011114165988076634, 0.0011139348422942617, 0.0011137895740944194, 0.005256592191130712, 0.005256589614885749, 0.04762988247574627, 0.04763006869770921, 0.0009395807092817437, 0.0009396850383588954, 0.0010481615412261513, 0.0010481195947955645, 1.114077885741869e-06, 1.0245276766279133e-06, 1.4058337319278402e-05, 1.386784737799766e-05, 2.4017246267828696e-10, 2.400172006003167e-10, 0.0003063047159422215, 0.0003063636370614377, 0.000530050444174166, 0.0005299345086562193, 1.7191567985667534e-05, 1.714323776743792e-05, 1.7273241808968315e-05, 1.7231433434663288e-05, 0.0004179171014167145, 0.0006987535109908346, 0.0004188661291650456, 0.0007012555500110429, 0.0032112444318770053, 0.003211233752687075, 0.04989898781384357, 0.049898766057251805, 6.82219546955695e-06, 7.753657683523478e-06, 3.5067105951647603e-05, 5.0997190759585936e-05, 4.4750914101500375e-05, 3.076503448795003e-05, 0.0001705786885057487, 0.0001707909929342199, 0.0001700687825507246, 0.0001701350698084022, 3.8899043447336835e-05, 3.929552478072544e-05, 3.900534389785839e-05, 3.939151464363019e-05, 1.3096618509022732e-05, 1.3096742615372603e-05, 4.136771190619375e-06, 4.131878523038152e-06, 3.8836783938054695e-06, 3.969713434561654e-06, 0.00012411843832061726, 0.00012406571683639986, 0.0005735117361899812, 0.0005735390976253008, 8.104691186503054e-12, 8.10469118666235e-12, 1.7111227260886067e-06, 1.721394322744156e-06, 6.353453416448778e-06, 6.409434191435447e-06, 1.1399635903996718e-06, 1.1395444486720852e-06, 2.1584136249176457e-06, 2.1580139870602685e-06, 4.189139476319871e-06, 4.223737689491118e-06, 0.00044872728824703746, 0.00046369235686856023, 0.00044878640627971826, 0.00046355070844912377, 0.0008183897504920568, 0.0008183808411416901, 0.000973082765110549, 0.0009730346551570913, 0.0011403605167346616, 0.0011403408226446866, 0.05099109640707701, 0.050991178448902386, 0.0007673668587100856, 0.0007640360510869669, 0.0007764224191998686, 0.0007721978160603418, 0.0007714635273616404, 0.0007625731420671435, 0.0007723305599020245, 0.0007641726734444263, 0.00027677749962139376, 0.00027705180622369376, 0.0003327306428602118, 0.00033241214180440543, 1.7066408142592665e-05, 1.712785660949259e-05, 1.7529640535328304e-05, 1.746103040478483e-05, 6.725832990003046e-05, 9.543167977392103e-05, 0.00048159402312996876, 0.0006730687538042203, 0.0006548565063837288, 0.00045525708730422975, 1.4929374794340044e-07, 1.49445421232006e-07, 0.01584168081757098, 0.01584166868165681, 0.033828185112651114, 0.033828211747874086, 4.637388604144307e-06, 4.63219529449031e-06, 0.00012349686149847706, 0.00012383041096291825, 0.00012474276377087687, 0.00012504243202118249, 0.0013604887069040698, 0.001359009475759508, 0.0013573556679460311, 0.001355516872496251, 1.7079105393193518e-05, 1.7152484859567465e-05, 0.021534904542691618, 0.021534898831726292, 0.030759887978132408, 0.030759916080689405, 2.9026014685330717e-05, 2.3649787407765662e-05, 4.6046958118580127e-05, 2.236324427770801e-05, 6.995546859953076e-05, 9.871485512404187e-05, 2.0225017919297755e-08, 2.0225306094495524e-08, 1.2189640120111601e-08, 1.2189900393097262e-08, 1.820377301234573e-06, 2.42113913412322e-08, 2.4211391341177105e-08, 4.53781523460688e-05, 4.553358496201163e-05, 5.613538028444022e-06, 5.613445035316378e-06, 5.007723735309857e-06, 5.00794487240921e-06, 0.01647452589845542, 0.01647462202503742, 0.035194319234724124, 0.035194322414385415, 0.0013076812833812785, 0.0012818467037516077, 1.3361316943691652e-05, 1.3361444020116134e-05, 4.059717789421311e-05, 4.102797991765489e-05, 4.0418565104594593e-05, 4.0893439491963326e-05, 0.023042002552390094, 0.023041990914891092, 0.033211080935296206, 0.033211066061491545, 4.397480846021502e-10, 4.397480845996755e-10, 0.00017054715234232466, 0.0001703348455248363, 0.00017108419235146156, 0.00017118895806070465, 1.908397559139376e-06, 1.900316495565986e-06, 2.607856094350526e-06, 2.608971382377224e-06, 0.0004358082488208409, 0.0004375079786010363, 0.00043773511561789034, 0.000439166958504243, 3.2602060030191514e-06, 6.80902410835571e-06, 1.5490376420881703e-06, 1.5441779801820703e-06, 9.638322676322403e-07, 5.183244904979924e-06, 0.015120827746251713, 0.015120829073926353, 0.04052716161101002, 0.04052716857971703, 0.00023634128286698455, 0.00023516569507063138, 0.00023630056165170824, 0.00023509396685080799, 0.0021343994024538367, 0.0021369046538875537, 0.001913794481132801, 0.0019172394828822208, 0.019252410135524076, 0.019250030745240142, 0.03984065448566276, 0.03983741692143764, 0.0007788274028904073, 0.0007790516236009148, 0.0007667775038580493, 0.0007669878146920419, 2.9172712530094526e-10, 2.9172712531485715e-10, 0.000260956815862854, 0.0002609494733922678, 0.0002609420714132594, 0.0002609327965648498, 4.026962057895148e-05, 3.997427775852293e-05, 2.9025518818949358e-05, 2.9045639478142735e-05, 0.0006379193486231578, 0.0006378113886979931, 0.014157287954338096, 0.01415731881401359, 0.037398631449129624, 0.03739866881085328, 0.0007434649767496575, 0.0007416722645733141, 1.1727490834898924e-06, 1.1726149117725826e-06, 1.165089490711819e-06, 1.1643990672419468e-06, 0.0011758594526507281, 0.0011751880568053534, 0.0010763051385982113, 0.0010765650982854588, 5.467350925742907e-06, 5.354152959352112e-06, 2.215157977171666e-08, 2.237287426410499e-08, 2.3597335938286414e-08, 2.3604320644490982e-08, 2.5171884526303053e-05, 2.5216865828880055e-05, 7.802956596122039e-05, 0.00028285462443267074, 6.727426158292267e-05, 0.00021586052034414666, 6.230482425948965e-05, 6.518178235813859e-05, 6.014134213262884e-05, 6.240203497075262e-05, 6.0596443587368945e-05, 0.0010952704400243871, 5.005784677593083e-05, 0.0010281683007703774, 0.0012722595802881537, 0.0012720226912180694, 0.0012743963776064926, 0.0012741139417993235, 0.0006624288239081444, 0.0010327289315993562, 0.0002064111066727378, 0.0003934692514429024, 0.0010376823685394397, 0.0008533499139132002, 1.5502117083308474e-05, 1.5807019509836038e-05, 0.019351627704147917, 0.019351381648467825, 0.03208112200609825, 0.03208085279448724, 8.559976499404031e-13, 8.559976499860555e-13, 6.248596038435398e-07, 6.250175238554552e-07, 1.209385177425874e-06, 1.2071946376960355e-06, 0.0005758635772263256, 0.0005839389119077232, 0.0005744522218482435, 0.0005828987236353777, 1.3972373273242817e-05, 1.3972612111121778e-05, 0.00038131026071030913, 0.0003678338106912892, 0.00034911251857623366, 0.0003305243069066263, 0.022742122620437663, 0.022727785951863786, 0.03107241710896537, 0.031075304306439153, 0.00037760303463182417, 0.0003681819739407324, 0.0004085089628305877, 0.00040487247731236885, 0.0009044533150565285, 0.0009045121319628168, 0.00022050090588793484, 0.00022025017760277004, 0.0002594721807215592, 0.00025975217784085194, 1.4883541576596232e-05, 1.4883125613363545e-05, 0.01710640445333417, 0.01710659109444855, 0.031580894755895275, 0.031580372323380554, 0.015233697102741453, 0.015233109634510078, 0.03530395329089953, 0.03530372068893583, 0.0008331717924969788, 0.0008336859636158508, 0.0008046049091596294, 0.0008046826280929638, 2.8595893292433512e-08, 2.8595904156176083e-08, 2.571098103240014e-07, 0.0008003836556909579, 0.0008005343889982313, 0.0007884091981701048, 0.0007885528635999193, 0.023491595631081406, 0.023491577072908974, 0.038333895678699104, 0.03833382210358934, 6.415845994513156e-05, 6.253961075047444e-05, 6.271775043394864e-05, 6.366036915933722e-05, 0.0002691589625018544, 0.00026915084891121895, 0.00027231183119481227, 0.00027230354533684025, 9.141584715891209e-06, 2.0050657746312195e-05, 2.0057230034369006e-05, 1.2569637716773405e-06, 1.2327524819439276e-06, 1.538988668639255e-06, 1.5352219245592912e-06, 0.0002745096189963025, 0.0003273717458974715, 0.00027448177355742415, 0.0003268628333347096, 0.017269340892117985, 0.017269382047822985, 0.03299488663756092, 0.03299483741827812, 2.9762040808755833e-05, 2.9813772090845692e-05, 0.024429100403758553, 0.024429099814823246, 0.024564040000893583, 0.02456403933343188, 2.616970848873935e-05, 2.602401240407783e-05, 0.05478139392796766, 0.05478139488762479, 0.001281318397864515, 0.001281332824727786, 0.0012861175523928357, 0.0012861769767323968, 0.02827436867786939, 0.02827499994309398, 0.029078692472477883, 0.029079319555335725, 3.792933154916644e-06, 6.153890164295948e-06, 6.095488321776542e-06, 5.748257939413875e-06, 0.02770946366798268, 0.027709330916474362, 0.02764263812048491, 0.0276422675700382, 0.0008527419029727823, 0.0008767712775043649, 0.0008531392915813926, 0.0008753976842766211, 7.977474802767077e-05, 8.461282027425716e-05, 7.955150129264362e-05, 8.492835039504323e-05, 0.0007909799940579959, 0.0007915541339036473, 0.0008005838327567198, 0.0008012420546112437, 0.017786101509470822, 0.017786072273839, 0.033322195219981636, 0.03332223437918183, 2.890857386840006e-06, 2.8909163162414137e-06, 0.0009408703647978843, 0.0009408553882057733, 1.2153476745416068e-06, 7.787692714214542e-07, 1.166742398966336e-05, 1.3776397139333873e-05, 0.00018698201241418113, 0.00018698899394990244, 0.00018766080549077868, 0.00018766774036913935, 0.0001668124304353167, 0.000166816624613304, 0.00016923874664169237, 0.00016923670242439652, 0.021426708846245743, 0.02142759769210638, 0.022104846481268176, 0.02210581699794283, 0.027943342396912194, 0.02794334183922539, 0.034727060767084546, 0.03472701269076425, 0.0348376844945528, 0.03483758159264748, 0.03596027863299774, 0.035960141929243385, 0.0002819057247999839, 0.00028183095941782394, 0.00028132405438914543, 0.0002812986102747965, 3.32910839704626e-05, 3.38532568243432e-05, 6.759260474429052e-05, 6.758718210240062e-05, 0.026741746416957295, 0.026741725309868545, 0.028100530273328796, 0.028100614183409145, 2.2323740002233522e-08, 2.2323740002265563e-08, 0.001177540708311852, 0.0011777912869865295, 0.0011686155968604762, 0.0011687162136400035, 0.0014279348868408755, 0.0014610834725842146, 6.846240789724091e-05, 0.0015753640967285229, 3.237967954820606e-05, 0.0014795311712006408, 0.00081817702618092, 0.0007820388709799393, 0.0008087025810515813, 0.0008131896849120518, 0.0014552360524459926, 0.0014552255394556838, 0.024147386519138066, 0.024143198375993092, 0.0241898399451189, 0.024186355596417658, 0.05504399283481742, 0.055044035375458655, 0.0018213684530920978, 0.0018264953707222329, 0.0018215345908615906, 0.001827794735054411, 0.0009923760400587674, 0.00099256166500453, 0.000964034611784308, 0.000964189323184761, 4.4125535832354167e-07, 4.4125535832297405e-07, 1.139687016222983e-06, 1.1396870162320226e-06, 5.978632073455281e-07, 5.978632073438462e-07, 0.02615489669547151, 0.026154488348087056, 0.037309150191252825, 0.037308195019294575, 0.00029505978390625395, 0.0002950576114732986, 0.00029486997922681185, 0.00029486801926596024, 0.02933266246762291, 0.029332247001064966, 0.23886750022459477, 0.24258187959596947, 0.2439682843667939, 0.2466031828999075, 0.000571430212960495, 0.0005727539062707213, 1.0484003715526566e-05, 1.175808619379751e-05, 0.0009617116704024326, 0.0009617155491009753, 2.8906059399165663e-06, 2.890630198449309e-06, 2.980596966786974e-06, 3.2865486415069182e-06, 0.021446622685711438, 0.02144585604195104, 0.021746491497446285, 0.021745756902408698, 0.0006392259757813833, 0.0007413286108806621, 0.0006236767324693665, 0.0007341175832523642, 0.00016624976227881964, 0.00016625394073755496, 0.00016949335352712793, 0.00016949730178087222, 1.9556540190608323e-05, 1.9556722675486416e-05, 0.0012370565204835955, 0.001237034907809343, 0.04589883853165829, 0.04589870296719848, 5.495919514102941e-05, 0.001168718682058682, 0.001171151835492351, 0.0011727059740486371, 0.0011750594640575407, 0.03514617736307924, 0.03514621248006673, 0.03551204992615088, 0.03551193765254321, 0.05511703413558933, 0.055116985290089016, 0.024872666647508767, 0.024871638845305074, 0.024901259761046197, 0.024900321451021782, 0.0009712626793306044, 0.0009718347380890707, 5.802824548589138e-05, 5.95798613755801e-05, 0.0008056941202931897, 0.0010132773599114708, 0.0009654193956707448, 0.0007623664407998243, 0.0005834059152984821, 0.0005744872292994008, 0.0005836597258130732, 0.0005745984264451914, 0.0011667988252204828, 0.001167403817289761, 0.0011612068654720403, 0.0011598605135511458, 0.019797849936792924, 0.019795611861674098, 0.01984476817150702, 0.019842541746156683, 0.05501132361176586, 0.055011373567075084, 8.943151215065266e-06, 0.00043132905000365686, 6.23409051973432e-06, 0.00046542353666024653, 1.5829129123890818e-06, 3.671225410856921e-05, 1.6856601120277098e-06, 5.608993699177912e-06, 0.001467880912064168, 0.0014678774982649744, 5.6394523601032665e-05, 0.020894083857782162, 0.02089337105928117, 0.021342608205315066, 0.021341888451138078, 0.02926088906749578, 0.02926211022612598, 0.029922323810638873, 0.02992356224875267, 0.00020230972316489184, 0.00020648264424186398, 0.00020426343749746587, 0.00020488827433654458, 3.659464600026397e-06, 3.659473813708956e-06, 0.05502429902653794, 0.055024315313840444, 0.0005612618831298556, 0.0005612180961686459, 0.061062564774145046, 0.06105623047508892, 0.0012811530410709103, 0.001430889645336192, 0.0002306417584550563, 0.0002309179887280378, 0.0012807763555845514, 0.0014341006220869679, 0.0001746210290924659, 0.00017522558863663132, 0.0006824411685288092, 0.0006830118243158525, 0.0005829446283334382, 0.0005831251298284997, 0.00019706294980320166, 0.00019706940305363086, 0.00022089994993168614, 0.00022090786732002123, 0.03436482583538762, 0.03436507968653462, 0.03449516469752008, 0.0344951689620805, 0.05527090065759166, 0.05527115890179812, 0.030423875186036276, 0.030423509187959472, 0.030447510077209708, 0.030447186255958644, 0.023962557191956994, 0.023967701329003666, 0.0239621492936476, 0.023967292445084245, 0.025980309430581442, 0.02597596011671556, 0.02602497168813631, 0.026021958523189254, 0.0014218462697152393, 0.001423260831152136, 0.0014425898314593566, 0.0014422828140006998, 0.055138320689934295, 0.05513803818890173, 2.7632837792166507e-06, 2.7632830762012088e-06, 0.001475025495447418, 0.0014750265901276676, 0.02995249250774759, 0.02995315038970554, 0.03000232907686711, 0.030002986961182147, 0.021980020203209032, 0.021955611140796874, 0.022026421635421373, 0.022002044339008868, 0.021413640197900725, 0.0213873690340497, 0.021482138088215065, 0.021455964965990167, 0.05458352823830959, 0.05458329822815089, 0.0553449747565824, 0.05534462218405589, 0.05583651645478749, 0.05583626264829522, 0.0006102666104580095, 0.0006109599580399656, 0.0001662475922383429, 0.00016624808483278267, 0.00017770125567731078, 0.00017769995242511552, 0.0015261957757358297, 0.001526178317676509, 4.3099237770167705e-08, 4.3099237746764794e-08, 0.056455302808645635, 0.056453711684998464, 0.03605509261330741, 0.03605549060917782, 0.03778091121221304, 0.037779621906092874, 0.0010365467748464886, 0.001036536823305205, 0.0010483320154085966, 0.0010483242257327261, 0.055357636069571114, 0.05535723666869641, 2.1842759511104217e-07, 0.01652231799481359, 0.0165226105626357, 0.025050062064666142, 0.025050481674569757, 0.0010784933671356112, 0.001075987795678715, 0.001074727759104246, 0.0010745068227217512, 2.1148280377847694e-05, 0.00011043810730538721, 0.00011039191943873232, 0.00016718593423578152, 0.00016722014462671695, 0.03765920685827724, 0.03765941841167529, 0.03764571790408316, 0.037645925417471325, 0.025843311023883427, 0.02584478027316539, 0.025842916250153374, 0.025844353166056273, 0.003200955567760408, 0.0014842276274852969, 0.0014842315320894443, 0.019775786354533104, 0.019725650147075665, 0.019782095494563112, 0.01973194319244166, 0.0013961356362476867, 0.0014018257540399752, 0.00145159996648572, 0.0014506824308174815, 0.02056705332709185, 0.020556682989329157, 0.02899017349854603, 0.028987489758874385, 0.05308345444791762, 0.05308250113538293, 0.030176049847645787, 0.030267353909555015, 0.03023965479416128, 0.030330635995691912, 0.057734297093871456, 0.05773458663933295, 0.001546750151387286, 0.0015467528921043468, 4.084737600765951e-06, 4.084685333723042e-06, 0.035146822746901944, 0.035148333014058106, 0.035371899016932946, 0.03537362390096193, 0.05545541181289981, 0.05545627537636133, 9.658033522615078e-06, 9.717768211704516e-06, 0.055275391165102494, 0.05527505002729327, 2.7095341895579557e-06, 2.7095341895566657e-06, 0.0005016409741180719, 0.0005290763342373651, 0.0019760676294283295, 0.003488040818692681, 0.0016336994503483699, 0.0031919419394286675, 0.000539937957257463, 0.0005306105474639467, 0.02441212086638238, 0.024412806565528876, 0.02441259992554237, 0.02441368857273401, 0.05516063747093913, 0.055162740096370455, 0.05129725517609496, 0.05132416617226221, 0.05132733570945325, 0.05135384491527473, 0.2440753627619789, 0.09722788011251204, 0.2251247037199649, 0.021416398008770633, 0.05167613292163093, 0.020468942997127263, 0.05612954982826659, 0.19287923670069584, 0.07679792044674505, 0.032009527807575676, 0.17595610652744795, 0.048697489994854876, 0.041775813883618264, 0.041771308548121895, 0.041953844402448315, 0.041960200393768916, 0.056687971404523085, 0.05669072925650831, 0.031154458353684394, 0.03115828193757662, 0.031232229188390477, 0.031235998289050874, 0.001354913469481945, 0.0013568818408724785, 0.01977017032056901, 0.019828564413878747, 0.019773045476761546, 0.019831412552164664, 0.03208109617680935, 0.032071635732428105, 0.04315106990960621, 0.04316879697468275, 0.00018200776317236857, 0.00018200780246256312, 0.00016698024790002384, 0.0001669803056879215, 0.00010088346934178004, 0.0001230112423963343, 0.05560604893003884, 0.05560546338515382, 8.16199193363416e-05, 0.00010080420465135738, 0.05548409498454432, 0.05548476271423208, 0.019297601882562302, 0.019297601753724684, 0.021383340044302944, 0.02138334036954323, 0.022130154634627128, 0.022130222388128763, 0.022131199301318367, 0.022131094757483746, 0.05568974920393066, 0.05569211758180015, 0.0005039912391738449, 0.000503990398590961, 0.0004629639453937141, 0.0005089843101702775, 0.027875182445608222, 0.027875844573892816, 0.027834776321559448, 0.0278354188967568, 0.05561348072673189, 0.055611217472915864, 0.0396000363764446, 0.03959969302364132, 0.039674883064231746, 0.039673849457190005, 0.002019561966906424, 0.002012915219846261, 0.05124870777311663, 0.051279868531597494, 0.051300485879997026, 0.051269568834677925, 0.0020859124985946596, 0.0020852767234508774, 0.06124810695230043, 0.0612491126159852, 0.0612178047601335, 0.061218205611932586, 0.0010339923983356588, 0.0010339860687071057, 0.0001662844182339008, 0.00016628583881823762, 0.0002585999940407348, 0.0002586157395876065, 0.027932474892779127, 0.027933788525790187, 0.027920194260697723, 0.02791651826018107, 0.0019485662845370435, 0.0019485663026307224, 0.019295896634858426, 0.01929589617685177, 0.021367674303719834, 0.021367675392845224, 0.036001999413574716, 0.036002811868196774, 0.0360709610504947, 0.036071778327839026, 7.073992578010079e-05, 7.083421761814203e-05, 0.04252580655445256, 0.04252480793214568, 0.000509366642568128, 0.0005093666425678537, 0.06046673589581532, 0.06046673580544299, 3.489985272816413e-06, 3.4900615168810837e-06, 0.05403943983634818, 0.05403639558298179, 0.03983872608591478, 0.03983637961070075, 0.04591626672775266, 0.04590502131601574, 0.0605672461136485, 0.06058439886160227, 0.054663744975987694, 0.05463367266190666, 0.05752001933947626, 0.05753932140809148, 0.058389007414336946, 0.058400279625378415, 0.05812879709835306, 0.058143765989013274, 0.019662947527627612, 0.019687737600657562, 0.019702162781444526, 0.019727289044182948, 0.03952986558133497, 0.039527110214933325, 0.039559396680338546, 0.0395517606281927, 0.0004991666883121816, 0.0004991666883121665, 0.01971178975418499, 0.01971179209000687, 0.01984578990682102, 0.019845790387917808, 0.019304652779051332, 0.019304644337141016, 0.021293760513670153, 0.021293757608779305, 0.024408536071147246, 0.0244461079069854, 0.024473775375687536, 0.024511514630189704, 0.05099147807276927, 0.05096700561765777, 0.05071637413593788, 0.0506890860496404, 0.06132593767625927, 0.0613111005867224, 0.06158795724434707, 0.06155857223656913, 0.04969609074418668, 0.051636720032375294, 0.04969956288041555, 0.051639292334453746, 0.060920846182479296, 0.060920846406076604, 0.0023970913257735783, 0.06393109568011213, 0.06428874390271, 0.06393150405309678, 0.06393081919113408, 0.06972901818353767, 0.0018571278910605334, 0.06869883020957142, 1.9884186930389107e-05, 1.7874675904273176e-05, 0.02167915840791631, 0.021679158587366642, 0.01930664193683491, 0.019306641813271526, 0.00048813800898532745, 0.057071705106084725, 0.056994647388010855, 0.057071585297905236, 0.05699412987742247, 0.0004917977406367724, 0.0004917977469186923, 0.03170510828625825, 0.031589425012536344, 0.030818750840509637, 0.03095024218013366, 0.0611032463452211, 0.061103246402669696, 0.049867974043855345, 0.05189005527104584, 0.049867984336822935, 0.051890058832454344, 0.000501315607569235, 0.0005013156068725859, 0.019289204973567696, 0.019289206269905622, 0.02094564264261946, 0.020945642227434513, 0.041337347841309116, 0.04160272232652298, 0.04125062949151582, 0.04146025305822815, 0.06406504260484291, 0.06406381120713789, 0.06406753853058311, 0.06406302998344748, 0.04038097194259155, 0.040380789378265364, 0.04013682237637686, 0.04013688153451485, 0.0009965128952037058, 0.000996255930859957, 6.5208933652831446e-06, 0.0007795550010574425, 0.04533311660093586, 0.04532141134684797, 0.0002037691766837176, 0.00020749740568782828, 0.045375917034250146, 0.04538773155749143, 0.06764684134369148, 0.06766495926458993, 0.06779905829323585, 0.06739587456851215, 0.059943368165949876, 0.05994337125817251, 0.04993745589142462, 0.052015242985158916, 0.04993743037718745, 0.052015190405547695, 0.06724992831564562, 0.0672499283423164, 0.06339054505970046, 0.06339055176808983, 0.06405206239785222, 0.06404454032969298, 0.06406497120805565, 0.06404053694662226, 0.01722570489771132, 0.02138583020820544, 0.02214161918766403, 0.022141619291031787, 0.01932155815886776, 0.019321558232192945, 0.020870949174635934, 0.025041355324125797, 0.025075842224951128, 0.05094956573441689, 0.04899165016628093, 0.050949826976676715, 0.048991833140752394, 0.06720017066231156, 0.06720016936724672, 0.057379589008000664, 0.05583104334917299, 0.05740956087370053, 0.055821756261615785, 0.06144831652172755, 0.060576811511495854, 0.06151942266712973, 0.06055463111139758, 0.0004991513181063717, 0.0004991522640732217, 0.06348163474749158, 0.06340365766873679, 0.06354701440699151, 0.06338421190325638, 0.019282363664671676, 0.020579716195534576, 0.020579989887872855, 0.019979150263608858, 0.019979150273777724, 0.14304041997139616, 0.14304041994996664, 0.06043976962779667, 0.06730737770595885, 0.04796472851197192, 0.04796491190731065, 0.06719719732896552, 0.06719719732836693, 0.07368247304191197, 0.09885486406903021, 0.0784437210293343, 0.07844372115354525, 0.04352665518398424, 0.08034874548451909, 0.06721031766931032, 0.06721031766931117, 0.14415374189158914, 0.14415374208436982, 0.04459958992443036, 0.04350122132243539, 0.044599573649836466, 0.04350253766658374, 0.0009163914644123952, 0.000931722185579731, 0.07047888100672428, 0.0706925405749248, 0.0687460660947471, 0.07633114049134715, 0.05810939396216119, 0.05810880938453611, 0.06204092035420539, 0.062042993225758236, 0.019996724994170267, 0.019996725114218905, 0.14124673598447368, 0.14124673559940104, 0.0003897698276243051, 0.00039185121771664807, 0.06779107190803337, 0.06779107198214471, 0.00020597701887542345, 0.03986660860680099, 0.06636252104001727, 0.06636252104001862, 0.15602780356955726, 0.1560278035153666, 0.019879443970515637, 0.01992621421429006, 0.000774722877834322, 0.0007751716339254117, 0.04470951792280647, 0.044746621841414445, 0.12455899422139483, 0.12455906525341243, 0.04266979228402745, 0.04268021769032171, 0.1318617516386258, 0.07023960271942475, 0.07681386585487049, 0.289701546191939, 0.17596920382944303, 0.17596920396361904, 0.020439595721752912, 0.020439595659950016, 0.06788081648961328, 0.0678808280383358, 0.1321940516870077, 0.1321940514992832, 0.0196946844749607, 0.11471006546829943, 0.11470988676338156, 0.0017605692701954398, 0.132078769110334, 0.13207876912469407, 0.017101590660061415, 0.021631141455090142, 0.019685116187308224, 0.13280865962375676, 0.13280865964528088, 0.039864033837022354, 0.04443270288761479, 0.0011896255578415936, 0.0012081312300537145, 0.04163819411984904, 0.06781327812689225, 0.06783590270012059, 0.12099407134761453, 0.1209940722578895, 0.15336369175101838, 0.1458853594549092, 0.14588535941652214, 0.10766970852470303, 0.10764636136582695, 0.11676946914115716, 0.11676957626240547, 0.0016947381837140623, 0.07864510614515, 0.06803187807209553, 0.0680633791806114, 0.10235460067530922, 0.10228206518919436, 0.11340254345780076, 0.11341958258431095, 0.1260933994895292, 0.13832604466402296, 0.16919652369142812, 0.11065766150806677, 0.11368212406134637, 0.14066854715591992, 0.49436030263958974, 0.2807436344416736]}

==> data_upload/fig2_data.json <==
{"energies": [0.0, 1.2780730360599746, 2.502455762711082, 3.456667063908129, 3.731973990037885, 4.324627736675268, 4.60331269211426, 4.757810942198168, 5.220409548917942, 5.270847236154285, 5.470884995920675, 5.526779263035101, 5.968864075213872, 6.180878491135026, 6.514329617921573, 6.559140834052512, 6.6295923771582475, 6.752180047439348, 6.820132834919907, 6.87347021769802, 6.899067301279196, 6.9536060028046025, 7.102354887277464, 7.342155711081429, 7.646226553961137, 7.649673083544961, 7.797624844965609, 7.811002469357313, 8.027738522914028, 8.038537333168408, 8.042549815895718, 8.217577878986276, 8.275181083822828, 8.289661984424297, 8.30261537312359, 8.373016677826357, 8.48001720152436, 8.579050883967982, 8.69913855873509, 8.900576373062068, 8.90297319542203, 9.018169937531264, 9.065669850441655, 9.077813004841707, 9.138360786813893, 9.145940784930014, 9.234570603142922, 9.242285990262973, 9.36388855628514, 9.452377117197729, 9.455158973898149, 9.54928197752587, 9.62887355486992, 9.64608614885174, 9.705052969582237, 9.738776976036274, 9.762591203499744, 9.960409624880832, 9.970091673687136, 10.049985240676381, 10.121607197267425, 10.132747376881545, 10.144290040290198, 10.166016749989565, 10.337585144379313, 10.355917626812703, 10.405752843210259, 10.458432108290594, 10.480601372015515, 10.527595067046486, 10.611924166716149, 10.619224339796476, 10.771818751084826, 10.806367228822438, 10.812379465696168, 10.83911668676393, 10.855670057708915, 10.887956080252454, 10.94891978722688, 10.98555836714076, 11.009214377349728, 11.102125594605855, 11.156397837366551, 11.21511563170208, 11.257923618401865, 11.265166207512635, 11.292487504052023, 11.349229134156023, 11.440299493742872, 11.444206286311179, 11.456386648738901, 11.51362085203386, 11.520027532697563, 11.528317648214308, 11.645517820347699, 11.705497236150649, 11.717765448965423, 11.773062261807832, 11.799213365455108, 11.828221623377566, 11.865145796806857, 11.865815831535077, 11.964216336163762, 11.991458075334652, 12.050217770209105, 12.05478650986171, 12.086495828981594, 12.106250331095694, 12.110665782938192, 12.128601054967271, 12.294174166070068, 12.334450251656628, 12.35918925145573, 12.392908772640077, 12.452053357130733, 12.453430014148832, 12.457741823719966, 12.487585107437605, 12.495075441768783, 12.573090953478129, 12.582744715561297, 12.603552601445763, 12.664591331190516, 12.669194987261527, 12.763383299395166, 12.7920132900774, 12.794675482221237, 12.809200805366466, 12.838542654316406, 12.849324087252214, 12.862707919023242, 12.892749435870236, 12.894242579736176, 13.070858880661985, 13.07606932582627, 13.096200997114867, 13.12132341717512, 13.179097947503148, 13.186093795533829, 13.195503131077466, 13.19680040935317, 13.231875089267593, 13.255227653138041, 13.261464593904828, 13.278440309823097, 13.321224190626708, 13.32146633473835, 13.331563030389376, 13.406554286507454, 13.415097753137058, 13.445712740586512, 13.446112734942657, 13.475195477856957, 13.479114224589427, 13.543747649660052, 13.609248104924278, 13.665245289745924, 13.665252571536147, 13.68080544581348, 13.702201858354293, 13.729136311324305, 13.730143189563496, 13.7403875812638, 13.785885350592846, 13.795348499167684, 13.799736276132325, 13.856418711619835, 13.92055095947021, 13.950769798541348, 13.964645684545243, 13.969333614276461, 14.060345363660161, 14.064506225507415, 14.109690421626144, 14.11201251702797, 14.11750570887474, 14.12212022319267, 14.202384443350827, 14.210770211828557, 14.227978248178598, 14.2402546850012, 14.305325214335854, 14.326687194087256, 14.414605775583489, 14.418251113158469, 14.453978941685406, 14.46404858625216, 14.484081773451972, 14.496626566737937, 14.519486772751304, 14.523017380234517, 14.655931298322194, 14.682345036202177, 14.683082723468775, 14.690209401651533, 14.702331442848138, 14.715785546020413, 14.759231132391042, 14.80076879415875, 14.807393098402393, 14.86081439479426, 14.875418308162121, 14.93876463212574, 14.94106644573786, 14.970409192692141, 14.970543749610586, 14.98676949437376, 15.045997156937428, 15.047600757815335, 15.0488422049633, 15.106962997028141, 15.116938427317042, 15.117926309607576, 15.169032375962527, 15.17557067271478, 15.176145083082137, 15.182526014685667, 15.190317348987495, 15.193662600983881, 15.202777055300867, 15.205147006494535, 15.235153364650557, 15.247588882794116, 15.248006654130418, 15.29088947229529, 15.337902209519195, 15.351138150157698, 15.352469597015762, 15.384046436133943, 15.388423306862627, 15.390383179176204, 15.393978252909875, 15.436045772563297, 15.445843089602967, 15.471881934730064, 15.488344402177749, 15.53485778364168, 15.584295465474977, 15.60916530780717, 15.617331446221876, 15.625532466446508, 15.627644520721397, 15.636076446992416, 15.65944380258609, 15.66184872967876, 15.669789656082049, 15.826362295325293, 15.837674123439061, 15.864999328548947, 15.87060287470474, 15.87672523732131, 15.88176096361774, 15.941211824543736, 15.943188717430196, 15.955071259851639, 15.957020555895003, 15.966997601949053, 15.97057136810653, 16.030052853475627, 16.038625705626508, 16.07277931388395, 16.121381664985638, 16.159657489118274, 16.189216195264045, 16.239402856357785, 16.270357143264846, 16.30264247795652, 16.309107573976515, 16.317627144155402, 16.31777130133365, 16.3324252054041, 16.332753247141323, 16.380540782763045, 16.45490468340774, 16.495005608911498, 16.497703522057225, 16.543557787805778, 16.543587758325316, 16.564350731079266, 16.58067736090944, 16.600002859064215, 16.61446742036688, 16.62177766961411, 16.64472050454649, 16.66437063453229, 16.69112666041732, 16.699178480170254, 16.716870713143454, 16.743172094883157, 16.743213351739517, 16.74529663557983, 16.74761050274291, 16.788243159012108, 16.84204769322049, 16.86637091311999, 16.881400860042042, 16.893658622660904, 16.921613181380653, 16.975440285620778, 16.976266191304735, 16.977308410846284, 16.97732988945688, 16.991997670260563, 16.997242624320997, 17.002677177857738, 17.01407106160135, 17.046756638722876, 17.057360310641833, 17.066385702823148, 17.09003433697927, 17.090602403557646, 17.11976081687755, 17.124213608454063, 17.126953213129312, 17.129355231182647, 17.14557740382056, 17.157818647654217, 17.158653040688115, 17.168096277005432, 17.201444049638052, 17.242847804793666, 17.243113915431486, 17.251673788409168, 17.27578307202963, 17.282949967189865, 17.293968802357764, 17.314874512488363, 17.328256679977894, 17.353352810292147, 17.372753448170084, 17.39063709069743, 17.437881055961167, 17.458796483396043, 17.462186265213475, 17.4628626323303, 17.480399692635835, 17.557372523209352, 17.559369534509052, 17.613428450883692, 17.61421127232672, 17.629380330153687, 17.633371874791933, 17.63337238746995, 17.659584682755288, 17.66090298380714, 17.673678568782147, 17.68754850345395, 17.7038037495311, 17.74841120930112, 17.750699001291153, 17.784127830885897, 17.784649498381658, 17.85904092562723, 17.85988623155026, 17.901930550611368, 17.902967634057877, 17.930772971843716, 17.939726886167655, 17.985785495632243, 17.986002301767993, 18.034301522999638, 18.04476648293539, 18.04536935700044, 18.04813565451915, 18.070630519144714, 18.08245903154729, 18.08575893039686, 18.08746000899452, 18.09082488016069, 18.095045201970695, 18.126564589512753, 18.12760696185469, 18.137458684945706, 18.14040606228636, 18.164494948342924, 18.21247313334857, 18.23095571053182, 18.231009331886124, 18.250260957949653, 18.341379610221274, 18.345027379321305, 18.40152436987816, 18.40231525439496, 18.40599240222581, 18.41351702391944, 18.421346202935325, 18.437096907635503, 18.438294221426734, 18.446262270759497, 18.467261523646457, 18.483963229144607, 18.48427444567517, 18.485217344958265, 18.50145756145147, 18.531839127023805, 18.540200124067105, 18.55491368308631, 18.55750903088852, 18.59612278663199, 18.596720657412074, 18.603538687118593, 18.607503394535584, 18.653800925431614, 18.695402982944255, 18.736353045800293, 18.741789079354078, 18.753397887568404, 18.773547225214017, 18.780684120501157, 18.784300319263217, 18.809670095317845, 18.825266563805815, 18.842787964486863, 18.861312824616896, 18.868556548277375, 18.882066606085385, 18.882988978995275, 18.928075284136124, 18.941435085725853, 18.944158467706718, 18.95680686751297, 18.990670280068464, 18.99772761103001, 19.00009203967711, 19.00557617350946, 19.009460524791248, 19.015374196080685, 19.033197742011804, 19.040081799014178, 19.075023686002673, 19.08176870056239, 19.081768865142227, 19.119700947607765, 19.119772754435, 19.162242853064573, 19.162278246221117, 19.26687198119829, 19.27698750710039, 19.2832183860455, 19.294721490530158, 19.29587974631879, 19.311206957323268, 19.3253467581992, 19.34102403493725, 19.34435104483097, 19.391037959112847, 19.401444603285068, 19.40153264665555, 19.423434670986822, 19.42589595760213, 19.429501877118074, 19.429501879204082, 19.44225279548491, 19.44807988493173, 19.472223646583256, 19.47304596230404, 19.47435726878096, 19.480035771970925, 19.487775561057443, 19.487855215600106, 19.50511837593513, 19.50794153415215, 19.53736473764202, 19.538201004682616, 19.56010845152901, 19.562530983328177, 19.636842280089404, 19.63699986419673, 19.673589674901347, 19.677732536169827, 19.687717296621777, 19.688292966173986, 19.68976014711421, 19.702764440454402, 19.72741553785564, 19.727422708136043, 19.7863358381097, 19.79357959327975, 19.848902794078885, 19.848924958240985, 19.864157976911674, 19.86419142601221, 19.920260166635895, 19.923374002819475, 19.92508901603427, 19.93641168229579, 19.941659824767616, 19.96801663076815, 19.990943544458727, 19.991069506121814, 20.011817934420193, 20.01370952839845, 20.021568535479485, 20.021628333399963, 20.047059016597625, 20.05268177761719, 20.056810867497163, 20.124521984526236, 20.12466872722933, 20.13584402240596, 20.13607644643765, 20.214241907037565, 20.214263297857116, 20.223234146887176, 20.225922427889138, 20.253831140789977, 20.254490288823696, 20.28053311900718, 20.309932691707157, 20.320182064105524, 20.331728776985447, 20.34674390932037, 20.348891376427147, 20.353080369555684, 20.39029570625348, 20.393612495603893, 20.415873742383113, 20.416161627065478, 20.45630168884438, 20.45746696744993, 20.470008897920806, 20.471621769652426, 20.47173594051838, 20.47173841226034, 20.47323645777558, 20.47673409268682, 20.493075073135245, 20.493380880911978, 20.552743377073327, 20.598154169877187, 20.614916854124623, 20.61637287842059, 20.617682956472134, 20.63629028625903, 20.651647643535597, 20.6636752850957, 20.691856577110407, 20.70971400593427, 20.709761575564734, 20.750964494030956, 20.756450188461923, 20.757921655542514, 20.776912895600773, 20.77794271725976, 20.783234838303983, 20.788893689470576, 20.788893723265755, 20.801090447529702, 20.85515506310506, 20.855395263886614, 20.88928658027865, 20.898846378537616, 20.899313300561175, 20.899993156880413, 20.905701734312355, 20.908524516722796, 20.983746136131703, 20.98375790803371, 20.990807046989133, 20.99085437989289, 21.02485315068153, 21.025049682247232, 21.04870985560393, 21.050213181448395, 21.051230717518507, 21.056317381218143, 21.065984585239487, 21.06714100410661, 21.0786791749065, 21.08247426578474, 21.127592343905004, 21.128151579233467, 21.15356777472845, 21.153634646004722, 21.171574721596766, 21.17422570660358, 21.20858634793843, 21.209169924397536, 21.27035224941089, 21.270417728839984, 21.321569211084906, 21.323541081372746, 21.32649836099224, 21.336485829753833, 21.345206661848483, 21.349354093557427, 21.369322805099216, 21.37269124634696, 21.37281602674379, 21.391526962314952, 21.395788102551478, 21.397566299849466, 21.41349880465212, 21.41350661331422, 21.439989766940247, 21.442137470155796, 21.45155321013459, 21.47089526523031, 21.477530908774266, 21.480664993037568, 21.498193888925275, 21.498217996797848, 21.527098658674, 21.527099240777286, 21.53101085508488, 21.53199230116047, 21.616636522773288, 21.61668205958035, 21.62143342611593, 21.621436767501574, 21.63569435655282, 21.63570647975246, 21.670363290801376, 21.670383206033623, 21.676912086373765, 21.67691216052935, 21.72143270601376, 21.72143271276249, 21.74359853304381, 21.743651902566306, 21.751263325624723, 21.752406143688695, 21.78773246592714, 21.789152704814857, 21.829935831001265, 21.829935835559407, 21.830597132873386, 21.86511440383534, 21.865652337839254, 21.889236206038703, 21.898591805590858, 21.90528520733459, 21.905296923263826, 21.908565231098777, 21.91050267240325, 21.912619597595633, 21.95610991531514, 21.95616746490461, 21.957348631307827, 21.959439313117695, 21.962690449318462, 21.99175299277461, 21.99189782987983, 22.024280511401017, 22.02478639560347, 22.025650791795368, 22.02614860099863, 22.0267208900091, 22.04025338705438, 22.040279761369398, 22.042324528914367, 22.07203639484835, 22.091761357579188, 22.106467606845577, 22.115950546082768, 22.126523950042543, 22.13344893155541, 22.136858970532987, 22.193104240981878, 22.193155423678792, 22.237762414452924, 22.23801808495339, 22.260952968519717, 22.26341929616017, 22.28747782334629, 22.291765951134188, 22.29391009953217, 22.29559523668365, 22.296055684336203, 22.299939248278804, 22.331007493656216, 22.331011129871673, 22.348405746732027, 22.348593016036073, 22.43567174407401, 22.43567181240604, 22.447585693059622, 22.448224726530658, 22.460626587821164, 22.461941614455565, 22.465771181991794, 22.466466303821417, 22.475293360851733, 22.48107725278474, 22.485910628894455, 22.500996359587802, 22.511269784477545, 22.511865156394972, 22.525434123354476, 22.52597914506884, 22.532227675560097, 22.53633661638942, 22.54640548968011, 22.54694202532541, 22.556953725031477, 22.56292054949066, 22.68725648486407, 22.687452877492056, 22.699956916750136, 22.707587847566142, 22.735918997064527, 22.73735867435837, 22.749010596454603, 22.752397295280403, 22.77246597860023, 22.77247988340995, 22.790400818006887, 22.790400889106394, 22.797488841861554, 22.800660560665136, 22.804849474479983, 22.80956189393447, 22.811106980427244, 22.813700105650504, 22.82572551545823, 22.825773644307485, 22.8426239953155, 22.842940612599943, 22.856376885798518, 22.858486262395164, 22.88977695515408, 22.889777015506095, 22.924478781320687, 22.925916728873688, 22.932118300352883, 22.932121533950838, 23.067008332816332, 23.067010102541193, 23.080945814071917, 23.08094581783369, 23.13615314164041, 23.136154564533346, 23.181650880877644, 23.181655580117503, 23.194976764914223, 23.194976775549033, 23.223158666112184, 23.223163085428908, 23.24947958372987, 23.249514825058487, 23.265536443197618, 23.265540973199517, 23.272885120979545, 23.272885288732777, 23.307408995943025, 23.307409012230426, 23.35938713157663, 23.359638526223275, 23.389051229457912, 23.389053816250108, 23.411218991423624, 23.454870947790884, 23.459174846939042, 23.4608460337616, 23.46105946686938, 23.46347270483608, 23.464364216105597, 23.466323598588698, 23.472810949591356, 23.486009788918423, 23.48605551695718, 23.49540225610958, 23.559688484719658, 23.559814161820462, 23.583318849869382, 23.587715307356998, 23.587715624587304, 23.61102670367962, 23.611026741175444, 23.63451312379981, 23.63470475849898, 23.661361531678985, 23.671688634285157, 23.674468269656707, 23.677152833018244, 23.677155171071185, 23.689562863988247, 23.689563487993638, 23.690133036992595, 23.690605488219642, 23.69161747019885, 23.69334334272636, 23.695953877439432, 23.738048445293334, 23.73871047669298, 23.748828918012276, 23.749488463009243, 23.755979826257075, 23.756075559471164, 23.771759936606735, 23.772771707810787, 23.774544881214368, 23.77834352452041, 23.78045709066411, 23.783118736937368, 23.78983731972083, 23.80288548813796, 23.80395546647967, 23.80948384954229, 23.813732244918906, 23.813747549560727, 23.847548964298273, 23.867194937527596, 23.867204828594776, 23.87761920115725, 23.894697116290747, 23.894752808436525, 23.90781584966757, 23.916327414660262, 23.916535251656526, 23.940721114315703, 23.940721157055865, 23.948514924558808, 24.032247722536457, 24.032603186698058, 24.06273863846861, 24.06345359315989, 24.07384491742973, 24.074770332027622, 24.10619731155231, 24.10627393932465, 24.107758654265776, 24.107758735126602, 24.15771386167737, 24.190861965103316, 24.209613639495476, 24.22595172284585, 24.235840548472332, 24.23631807742554, 24.248929802351256, 24.24892986653336, 24.271560440858458, 24.271702224525665, 24.308502342692567, 24.308638260184008, 24.309590949580414, 24.309762379256902, 24.30976327374327, 24.31005514420456, 24.345074829693136, 24.34673990119939, 24.35076854951727, 24.350774330178222, 24.384842708519773, 24.387598683139128, 24.38862205568322, 24.389753473091016, 24.431694001861537, 24.433672989483505, 24.445724889770492, 24.445733898600718, 24.446838110108764, 24.446838189374258, 24.453753815325204, 24.45842114546554, 24.483887908557318, 24.483887963658677, 24.48657854851744, 24.48662601000559, 24.57765573128843, 24.577655756807513, 24.6024016663068, 24.602407842877106, 24.632686883644528, 24.63268688796512, 24.640410769030755, 24.640429534433352, 24.645115355887842, 24.645125064760393, 24.649997373527732, 24.649998028419947, 24.67104261029357, 24.671042655195134, 24.766372083229825, 24.766399367711223, 24.792126093256957, 24.79241852904386, 24.792964432668263, 24.793275642104028, 24.825052173367325, 24.825058412636217, 24.899418480079625, 24.899437410452485, 24.944128532419192, 24.944128537142795, 24.945582475182906, 24.94558248321636, 24.971630411852676, 24.971640606644407, 25.014543485775906, 25.014543783447802, 25.028186884589733, 25.028424644268902, 25.031033573358116, 25.031038257396006, 25.034697716440576, 25.035634111339704, 25.041553481577278, 25.044330983857922, 25.044484859346188, 25.045356989102245, 25.048410472572957, 25.050328797891446, 25.05468434685216, 25.054685182711836, 25.05816508371486, 25.05835333326111, 25.126121716621732, 25.159938308536493, 25.15994930422051, 25.197174101350996, 25.207428386507804, 25.213867020425916, 25.217954097502567, 25.218499242556994, 25.222669379053556, 25.230174555154033, 25.230255566401198, 25.237820664706295, 25.237885275877954, 25.239566059252844, 25.239662195792828, 25.252483282429385, 25.252489738845046, 25.265868238680408, 25.26586893580641, 25.265890305085748, 25.28033463209425, 25.28034692928888, 25.289208172452213, 25.28921138444235, 25.29163057815053, 25.291720118024905, 25.298737991131865, 25.298748316731515, 25.33350795136389, 25.333508265092174, 25.372840217203873, 25.386701957226677, 25.38670208568996, 25.43089983494365, 25.430967061084054, 25.430985187563497, 25.431100978442416, 25.443945637907643, 25.44405592967677, 25.445893902787734, 25.446235583177845, 25.480557043427183, 25.480695200153047, 25.483367449129677, 25.489915116317892, 25.514959692197134, 25.514961213416278, 25.548502708661502, 25.562809695404106, 25.56564628739289, 25.57871720794961, 25.57877760878204, 25.580488762042737, 25.58200202402548, 25.58232665285884, 25.59589493096907, 25.5984004966602, 25.608836891884536, 25.608881594734363, 25.623986959622446, 25.62633920899298, 25.632346954693997, 25.632975042063393, 25.63919314025423, 25.64375132544192, 25.64827661008539, 25.650892265576818, 25.70272344871852, 25.70272796977788, 25.710074439303472, 25.710115841127905, 25.793908996160333, 25.793909199738557, 25.796110984464686, 25.79614205665412, 25.824895146137234, 25.824895391626598, 25.82556440287998, 25.825564403680048, 25.85706494275632, 25.85709210810935, 25.860525326211796, 25.86052532809774, 25.87864673336849, 25.878792794057667, 25.88427929877154, 25.884279407971977, 25.950634812253075, 25.951677916826505, 25.95835869954947, 25.95835966201744, 25.972688364238966, 25.973754780512845, 26.05239555030894, 26.052395567969395, 26.092423500075085, 26.09426352017623, 26.098346190821296, 26.10182312568793, 26.124272234512233, 26.129297093099332, 26.129570168558747, 26.13746647690005, 26.138866777089603, 26.14330363119745, 26.17811090456072, 26.178110910103808, 26.22041143529371, 26.220411444797378, 26.23264658766125, 26.232646722340505, 26.2376554260746, 26.23765551337148, 26.284120096787987, 26.284400468586888, 26.29051941992094, 26.290519420358347, 26.323900898019566, 26.32390092321579, 26.334952809661456, 26.334953335055317, 26.357946014125336, 26.357946388163754, 26.393300541579485, 26.39335407945588, 26.401795550430894, 26.402736885866698, 26.41643991212925, 26.421518315008395, 26.422491023813233, 26.42424890116087, 26.42450607992768, 26.43392430828535, 26.469852625129153, 26.46996529795235, 26.475746425119436, 26.47583305347886, 26.489036818028918, 26.490242254601874, 26.490712158011913, 26.491537766290417, 26.50140024364902, 26.501589020680203, 26.506036946527413, 26.506041492780895, 26.510104983792566, 26.510104989847203, 26.527423193213853, 26.527423309648515, 26.55141373672758, 26.5537823733148, 26.553892167175768, 26.556103036402085, 26.62654817532157, 26.626548493270317, 26.644441822658333, 26.644445163623498, 26.656748472347363, 26.66677664313195, 26.667053849061265, 26.676801567802954, 26.678877475150166, 26.701408680868493, 26.75141843752597, 26.751477733453278, 26.778668090961908, 26.778669159145434, 26.780969541093526, 26.797300688671225, 26.81354275754282, 26.81355524049253, 26.817064292594182, 26.830289476597315, 26.846332234432623, 26.846373486970787, 26.84684743722399, 26.846871551069146, 26.853316340763445, 26.85331840375473, 26.85888014958837, 26.858882480024082, 26.86820838707679, 26.868208461244883, 26.869320806547954, 26.869349894353583, 26.875454479963174, 26.87593340587603, 26.92993370078588, 26.929938998022127, 26.939951259225356, 26.967544839870047, 26.96782897690081, 26.98308454557594, 26.984641850558003, 26.9867921286353, 26.986797179443986, 26.992885010211232, 27.030772718901712, 27.03077303423445, 27.044262500421176, 27.04445703367976, 27.0688555757504, 27.069056672931243, 27.069059671827052, 27.073357257546213, 27.0777340437753, 27.077735135937893, 27.143293327119228, 27.160344410506553, 27.160344568479367, 27.173582485188426, 27.173586689299526, 27.17960738645199, 27.179611087732756, 27.184715581921612, 27.184715847867807, 27.24647527287071, 27.248123081410576, 27.256372919048733, 27.257841810071533, 27.263863441000165, 27.263879192604424, 27.283075697248027, 27.2830793508524, 27.293314896568383, 27.300107143207455, 27.30013896840732, 27.327683160632372, 27.329296701035027, 27.33657240789568, 27.33657243421774, 27.353724073646262, 27.353724205412746, 27.40557351438477, 27.407058909511548, 27.44813116498457, 27.448131208524288, 27.448327515885715, 27.448327521955804, 27.51273453245899, 27.512734938454805, 27.522402148184696, 27.56800692622912, 27.568312441975895, 27.569578948711044, 27.569895849978998, 27.591264374036207, 27.591264612131432, 27.60662944377336, 27.611931528543167, 27.61193161366845, 27.625388804631694, 27.629894377059394, 27.629894444053097, 27.654833427427583, 27.654833443671485, 27.685263568163894, 27.685263576605355, 27.69781813779903, 27.69813202642352, 27.69869908575365, 27.699037733241962, 27.7331875979789, 27.733187637370037, 27.762989821326975, 27.762990088684226, 27.842281488561845, 27.842668191694777, 27.84655071589025, 27.84698724593954, 27.88908230487577, 27.8896178158662, 27.92633879815643, 27.928709464041898, 27.928711856990898, 27.932820274619694, 27.933100298343938, 27.933100317349066, 27.957513125133598, 27.957514628394744, 27.974806713681907, 27.985411426702868, 27.997284424900972, 27.997288065625, 28.013363488548695, 28.01336369463338, 28.022199663161167, 28.02220394236476, 28.05743139749663, 28.05744247649202, 28.057987460949338, 28.058019799266166, 28.064642165400798, 28.064644801391537, 28.068005802314794, 28.068005808948485, 28.11036581714831, 28.110365854584938, 28.181532733705588, 28.181532761663526, 28.205204525146392, 28.205748812142804, 28.211163827220464, 28.211316173618588, 28.2253040581904, 28.22530414425587, 28.233452557189043, 28.233452599385764, 28.24335118905887, 28.243777174171193, 28.255915215350107, 28.25591998032224, 28.264151449658897, 28.264153510138826, 28.26775919165286, 28.268057102767354, 28.26806387304455, 28.26941133947893, 28.269608406199776, 28.271671322678202, 28.28614535496046, 28.286147033838414, 28.298424465943707, 28.298578395631072, 28.31070231189598, 28.31076636583891, 28.31245354498996, 28.31248566775232, 28.31830538451225, 28.318305417170517, 28.3278486134138, 28.327848691442945, 28.3751976982655, 28.375197760692767, 28.402916114129592, 28.402944551811, 28.404027224042697, 28.4040284391009, 28.40837783157909, 28.408838103992956, 28.44745581034454, 28.44745582980107, 28.47442682849554, 28.474426828572934, 28.488924531033597, 28.488924534903628, 28.49796993788232, 28.497972162100815, 28.520086952331066, 28.52008786770067, 28.581162985390343, 28.58116301426487, 28.585064411784604, 28.587272530949758, 28.59732367603711, 28.597537685496885, 28.60167207425847, 28.601672382616087, 28.60898146239679, 28.60898674395994, 28.628837431667765, 28.62888603067708, 28.637061573034295, 28.637061763254245, 28.672971171414748, 28.672971229148327, 28.698656618948633, 28.69865688045103, 28.742817896662242, 28.742819845438774, 28.742928575071744, 28.74536155891202, 28.745386814818183, 28.75121798415888, 28.7766487611582, 28.785558257673035, 28.78961827436221, 28.800631950808402, 28.82794467960613, 28.8346445241262, 28.83733357828895, 28.84243100540849, 28.870414780185783, 28.876159868870307, 28.877311827042586, 28.882081021386597, 28.91978243279021, 28.92036222752442, 28.92190037457829, 28.92202679241149, 28.93943293639596, 28.9411039967836, 28.95641409932586, 28.958294128495, 28.967075295814983, 28.96707771111039, 28.974369466209428, 28.974371430126038, 29.01106950704144, 29.011811675093508, 29.026464856340354, 29.026470314224643, 29.029967942694267, 29.02997354599935, 29.030536194530367, 29.030536771566315, 29.109222701844963, 29.10922271551595, 29.138207476049928, 29.13821462090452, 29.174141728754172, 29.174198569664984, 29.176865689033097, 29.176914589777066, 29.248986357342687, 29.248986543139722, 29.256844002678857, 29.256844240667874, 29.28537472715088, 29.285375260510083, 29.328911863059098, 29.32893993981708, 29.329058590083118, 29.329088157353798, 29.374655099954772, 29.374655234372582, 29.439219563552125, 29.439473173669246, 29.44794256733526, 29.44794944787671, 29.45407353456477, 29.4543777614453, 29.45772021780055, 29.457774383596846, 29.46419559253933, 29.46422727359686, 29.46461586605519, 29.464644002799428, 29.47347187665231, 29.473523973288284, 29.473876355143958, 29.474980488551335, 29.504086859172524, 29.504087121651576, 29.50722290307087, 29.507222938072257, 29.52659737353262, 29.52662454510915, 29.531976190894103, 29.532011541933965, 29.539506648323943, 29.53953641408952, 29.560654843243782, 29.56065520589467, 29.564983495662013, 29.564984099338478, 29.589550060147214, 29.589638121395094, 29.60264625158729, 29.60270173249963, 29.66384306487297, 29.663843132660833, 29.68692821853153, 29.68694662460956, 29.691512804625347, 29.691512822232514, 29.69990372575738, 29.700591742602423, 29.74544396726061, 29.745443989997984, 29.75003377696733, 29.75074929399206, 29.76030249174236, 29.760738879070004, 29.7690277935773, 29.769368464969492, 29.77939234735593, 29.77960590349705, 29.793089416128314, 29.793089443933503, 29.803586713475276, 29.803586722326077, 29.819465932242114, 29.82038354284916, 29.825271705121853, 29.825271705170586, 29.837935974950916, 29.83793597569036, 29.85007588076333, 29.850075954109222, 29.867942523480416, 29.867943738255608, 29.886663530359876, 29.886663531550372, 29.899087179719857, 29.899087182871522, 29.937904793757717, 29.937904798120538, 30.057634968684177, 30.057634971655744, 30.0682344001947, 30.068234586695905, 30.068897614243646, 30.068898829560112, 30.0843928096379, 30.08439359021728, 30.089719239326598, 30.08972056846447, 30.094231317088767, 30.09423169614822, 30.12784179432611, 30.127855304220372, 30.131658517407754, 30.147559010874218, 30.14755902081234, 30.155423811823404, 30.155423862345117, 30.156322293454707, 30.15632872526584, 30.165932917201008, 30.165932919881577, 30.196262037614872, 30.19626225715342, 30.20975889524151, 30.209758948517404, 30.21139188682624, 30.211410388860358, 30.23159890080892, 30.23165910943918, 30.234613532329266, 30.23461645500257, 30.234643425010905, 30.234643512891758, 30.235535603538185, 30.2385659403915, 30.23856903382792, 30.294290066406017, 30.294290097174205, 30.366985006986088, 30.401574103413978, 30.402756221842157, 30.403403069886277, 30.410505771214282, 30.434578300095545, 30.43457830834035, 30.445457467600242, 30.44545995565136, 30.44547009977242, 30.44547423639601, 30.45727179612299, 30.46389097349177, 30.483512640951762, 30.483513294546437, 30.515230350870688, 30.515232451079722, 30.52702453736166, 30.54874920478492, 30.548753562930244, 30.55191468797231, 30.56799967611397, 30.568012229962875, 30.5711060268751, 30.571130321407715, 30.599740538451016, 30.59974053878985, 30.618709941358304, 30.618709941611645, 30.66673057357746, 30.666731093738736, 30.666755672427428, 30.66676002926748, 30.759989882721378, 30.759991990870287, 30.760343625648513, 30.760345717390155, 30.768536262878598, 30.802374675841687, 30.808621020123596, 30.834464702551333, 30.834475578851162, 30.844757314718404, 30.844768484946485, 30.85023671943015, 30.850301829855987, 30.856923529865277, 30.871709877784934, 30.871736164080758, 30.881420684702842, 30.881457880983536, 30.905439114946507, 30.905449788056274, 30.94797657686872, 30.94828998024936, 30.965809136251348, 30.965820357425002, 30.96791763299846, 30.967917634089414, 30.978021234382958, 30.981031267556624, 31.033358254604607, 31.035950765679345, 31.050695624399687, 31.053086494365992, 31.065639205532406, 31.065644426074375, 31.06869062811424, 31.06987399286585, 31.07735355475304, 31.077913279034327, 31.11753164693192, 31.11753188904851, 31.13151337417454, 31.132372918893736, 31.13259799957208, 31.133319587910595, 31.139855425731835, 31.13987728238494, 31.173893961552192, 31.173893961573828, 31.178980817287197, 31.178981614386398, 31.203949826353774, 31.203990454082113, 31.244541518692245, 31.244541518945347, 31.26292972152123, 31.262929733964913, 31.272545692986203, 31.27259423994684, 31.309552091833854, 31.309595491404995, 31.326548366354128, 31.32654889586232, 31.326895730214456, 31.32689629753863, 31.33303119743927, 31.333031199288694, 31.38181028435433, 31.381810786970888, 31.390776994708673, 31.390777198133232, 31.39984396177093, 31.39984398481465, 31.40019687680627, 31.400198476488903, 31.41238761152401, 31.412387664563393, 31.447207927369295, 31.447207932352274, 31.45724948658595, 31.457249496002877, 31.47174068064857, 31.471740734385218, 31.49345249707975, 31.493452750000397, 31.517334630312664, 31.51733463037785, 31.533091181869395, 31.533091231840043, 31.537064859696446, 31.53707598134174, 31.547033997962014, 31.547047476295663, 31.590730827024274, 31.59073083936676, 31.61170824641452, 31.611778437491584, 31.616597849893278, 31.61659785057932, 31.64576613207579, 31.645766133514023, 31.647388274993023, 31.64745359368935, 31.655526176912993, 31.655583095402264, 31.667335427907993, 31.667335428614212, 31.688184241395703, 31.68818554248344, 31.6903628296039, 31.690363215305293, 31.701435600543366, 31.701435619163107, 31.70540142890371, 31.70549231571007, 31.74693373293941, 31.746945193099346, 31.759893175821382, 31.75992330481713, 31.791180838234766, 31.791181669968243, 31.79733410244622, 31.797337802156807, 31.7997819087843, 31.799784851760652, 31.808714057503714, 31.808803264690322, 31.863311396874526, 31.86381551731159, 31.873215988506082, 31.873217955941733, 31.883429119983457, 31.88342913977595, 31.89081654741605, 31.890816677970314, 31.95518656723811, 31.95547929759456, 31.964208630050763, 31.96421106214152, 31.964474217569858, 31.964476700747397, 31.97567634203838, 31.97567634212247, 32.02997180254626, 32.03250826250008, 32.03250826278361, 32.04351942666503, 32.04782426788533, 32.04782426826574, 32.071784551325905, 32.07178455149447, 32.125846010189804, 32.125846539284346, 32.16854353697399, 32.16855136731062, 32.1750009329144, 32.17782311918448, 32.17933195347209, 32.184290017287246, 32.19079536883906, 32.19305762652201, 32.19341538633821, 32.19341541668042, 32.19411290326517, 32.19411290953815, 32.211944340906804, 32.217017977338706, 32.222747093242376, 32.223633972139865, 32.23983544925973, 32.23988014740268, 32.25012915119113, 32.250129542210445, 32.273339577561046, 32.27333959533774, 32.29709577445344, 32.2970973208275, 32.30188245698913, 32.30188246216383, 32.37465794130233, 32.37469429250392, 32.38390077312398, 32.38390131392044, 32.38398919321824, 32.38398961571153, 32.40317554175256, 32.403175564570844, 32.409775679856686, 32.409775686895095, 32.452539248361816, 32.4526511229865, 32.47132581208868, 32.47145467522438, 32.480788666162454, 32.48101148566146, 32.49012783160799, 32.4901536471835, 32.49707550182925, 32.49707550224798, 32.62425484587538, 32.62425499230863, 32.625104220363056, 32.62510435966425, 32.6533063394351, 32.65330754701193, 32.65369990086734, 32.65370120603257, 32.66474449286371, 32.66474477849427, 32.671556381043736, 32.67155952296139, 32.6726862204144, 32.672744357698484, 32.67485196310757, 32.67485216653864, 32.756297912987215, 32.75644404567523, 32.761888631833465, 32.76201392815654, 32.783242663355345, 32.783259402338906, 32.78491452390248, 32.78493272923075, 32.80278575696151, 32.80278576518582, 32.812498513917014, 32.812498665930896, 32.85540300697816, 32.85543768386423, 32.85849692434489, 32.85851949084032, 32.88741296067952, 32.88741618315621, 32.905210990846534, 32.90522025908238, 32.90708316142094, 32.90709041004137, 32.910394848373514, 32.91039506616504, 32.91661504987201, 32.91661505088024, 32.921025938098715, 32.92102843248461, 32.94485934189639, 32.94485947086833, 32.98575113001091, 32.98575115351306, 32.99010623846259, 32.99010634390211, 33.00624945301307, 33.006249453015315, 33.00680165221007, 33.00680165347289, 33.033090077422166, 33.03309007830574, 33.06939052969292, 33.06939084498612, 33.07207666512297, 33.07207719049321, 33.15991905832561, 33.15991928081509, 33.202892411352835, 33.20289242728555, 33.21181702130331, 33.21186156430988, 33.21471588292919, 33.21471588838372, 33.21579986909645, 33.215800034227044, 33.246448526933364, 33.24644873347345, 33.27383104356773, 33.273831050051605, 33.323101893343676, 33.3231479137804, 33.32317001815129, 33.323171828717776, 33.33008238724831, 33.330196997956676, 33.33234434798047, 33.332344352779565, 33.41118076435334, 33.41144632897486, 33.411470812416844, 33.41165272139753, 33.43912124210093, 33.43912124406517, 33.44111421047803, 33.44111428425829, 33.460265288781095, 33.46027036980077, 33.46830283578169, 33.46830300789049, 33.485302893138886, 33.48530664944854, 33.510490474403355, 33.51049167178072, 33.51324671940566, 33.5132996950244, 33.5191100112584, 33.53269585457265, 33.5337600489487, 33.53843693801494, 33.53843952047707, 33.552086576343086, 33.552160045111634, 33.560157899099146, 33.56061220141236, 33.56396590173018, 33.56410632204466, 33.56410670416547, 33.564356008474846, 33.579873636302466, 33.57987371603032, 33.606550911372494, 33.62132608100962, 33.66834448808185, 33.6909887557578, 33.73954722646204, 33.739547526336885, 33.82216762551661, 33.82216762616077, 33.85454309356743, 33.85461668748941, 33.85499057924586, 33.855076835182864, 33.87174399812859, 33.87316615297905, 33.874341981468774, 33.87640151940605, 33.88759587232578, 33.887596231551406, 33.88783437775726, 33.88784039231708, 33.88950921466719, 33.89083021564014, 33.891273686546135, 33.892519383539806, 33.90436077437447, 33.94925983163727, 33.94929176174478, 33.94982277451604, 33.949863614009345, 33.9980030218232, 33.99857802151035, 33.99857802154527, 34.0022565379936, 34.002844120502985, 34.002844120524564, 34.10432692155744, 34.104328542299015, 34.10921695055751, 34.109217228163196, 34.18158549320581, 34.18158549389413, 34.192869517512165, 34.19286951826412, 34.195650822806435, 34.19565082280699, 34.21255313007492, 34.21255319292287, 34.21302303357933, 34.213023096584585, 34.3227976678982, 34.32279766789851, 34.40973226307727, 34.40973234989198, 34.41088568558282, 34.41088592764648, 34.44145399261624, 34.441454641639666, 34.44209294806764, 34.44209387705028, 34.4727408541098, 34.472740864044425, 34.50477069224629, 34.50488874659726, 34.50653970824157, 34.506539708241576, 34.53206334342113, 34.53206334347111, 34.538916849185114, 34.538916849185355, 34.54982433249889, 34.549827893999975, 34.554937076937314, 34.55493801757191, 34.589150265841894, 34.589150351458365, 34.607554644700244, 34.60755464488926, 34.64068431013467, 34.64068740800704, 34.645148684893506, 34.645323512893405, 34.64532726477243, 34.646264422858366, 34.647684341204474, 34.64885658045609, 34.65239323741813, 34.65239323764396, 34.664521402084766, 34.66452217751271, 34.665124720111564, 34.66512543156925, 34.70881332093668, 34.70881423789758, 34.71098617831303, 34.71098647670986, 34.723968058195645, 34.72448415339992, 34.7357837410518, 34.73628258663331, 34.77968103805122, 34.779686068074895, 34.7800454616008, 34.78004743399274, 34.78566437472153, 34.785664409281786, 34.831623152784665, 34.83162392553961, 34.831904020314596, 34.83190484992882, 34.84992243150283, 34.849922467558464, 34.85001609856322, 34.85001613795858, 34.87161503142021, 34.87161503149406, 34.89361207155463, 34.893613100607126, 34.893737860187336, 34.89373905551024, 34.92833938599071, 34.928339411894626, 34.95067168312067, 34.95067168315475, 34.98602663292894, 34.987415690957896, 35.007913416100365, 35.00850959263768, 35.06781348483132, 35.07037894884155, 35.08469132787825, 35.08766218419468, 35.10167328203781, 35.10170006878796, 35.10205051439841, 35.1029809496104, 35.104921824320755, 35.10499428686305, 35.10577064015996, 35.105820106619454, 35.10774678798592, 35.119722311228976, 35.122163857639755, 35.122163858829104, 35.12876692374142, 35.1287669242817, 35.15297244792503, 35.16165508025705, 35.252898046465674, 35.25289982761451, 35.25928216593409, 35.25928471726674, 35.29431209151039, 35.29431209316894, 35.328964902431395, 35.32973141206295, 35.33525496231243, 35.33575705224307, 35.34851596974092, 35.34851635714101, 35.37164674602952, 35.37164674604283, 35.40268845498101, 35.402688454997744, 35.41153797632022, 35.41155111894042, 35.41967589864148, 35.419684018168695, 35.424344091245, 35.42435331279443, 35.4625660688437, 35.46256692450593, 35.47718990408036, 35.47719032147377, 35.48199653441303, 35.48503471056667, 35.486665067529, 35.48666520267404, 35.49526690680001, 35.4952841881782, 35.498988980233186, 35.50630141594464, 35.50964838245218, 35.50964987040525, 35.514569990857915, 35.51457124146521, 35.52943076917949, 35.53218858204736, 35.53218867318509, 35.53541685636492, 35.535416913712695, 35.53874013079906, 35.54003524037918, 35.54932237274773, 35.59674547308364, 35.59674547309488, 35.60565043706621, 35.60565044733878, 35.64114141893672, 35.64114603686514, 35.64316509245798, 35.64317137122092, 35.6644877392958, 35.66448927827212, 35.66518601328115, 35.665187556147764, 35.69638896396498, 35.69638901808846, 35.69706654208358, 35.69706665557393, 35.737846386340294, 35.73804056668342, 35.7395764169737, 35.73978140519545, 35.803290498265284, 35.8032906022685, 35.80379137238938, 35.80379137288853, 35.88064541506914, 35.880645494434475, 35.895506735359305, 35.895506735469596, 35.92760927935495, 35.92760927979745, 35.92848363342541, 35.92848363467396, 35.955596792225144, 35.95559679223146, 35.96422771290426, 35.96422870474761, 35.993941809731716, 35.99394742749886, 35.99562967731269, 35.995633451602465, 35.99732760329841, 35.998783636620686, 35.99910549997837, 36.00045898686259, 36.02654889184269, 36.02655668656207, 36.035239782171445, 36.03524011834856, 36.07924686243513, 36.079880680753284, 36.08949559515571, 36.08958937238938, 36.22124013983618, 36.22141761702269, 36.22150296619041, 36.22219239934196, 36.27471646004325, 36.27471727264524, 36.275674109757546, 36.275674309937465, 36.29533995054113, 36.29534026902553, 36.31534104813501, 36.315341217501384, 36.31692964291002, 36.316930125391586, 36.31873371461305, 36.318733732642706, 36.33777398257603, 36.33777421849909, 36.34526225568691, 36.34526350372197, 36.3733804138716, 36.37338095539995, 36.38861926501624, 36.388619265022186, 36.40377834216519, 36.40377913273455, 36.4142316753256, 36.41423167824099, 36.422588499595186, 36.42258849959672, 36.538279803102434, 36.53828495662101, 36.5383090820432, 36.53831423316289, 36.59765281235055, 36.59904680219328, 36.62385495408093, 36.623903104928324, 36.624766845155875, 36.62476693145277, 36.63266929082472, 36.63614188464958, 36.64533767487885, 36.64534469871928, 36.645609488625055, 36.6456095176843, 36.6878382840949, 36.68784523348105, 36.68829219391574, 36.68829559023743, 36.69211877877308, 36.692119048130834, 36.696379876420465, 36.69637999538287, 36.761711694316524, 36.761711694317086, 36.775159076116786, 36.819332874651614, 36.819332875045816, 36.82526138970054, 36.825262859498196, 36.8258148266296, 36.82581483785822, 36.83898866541256, 36.83898871715514, 36.841029070504355, 36.84102908752391, 36.849061011846295, 36.84916371161955, 36.87587390153777, 36.87621412195374, 36.876324482498646, 36.876700926363796, 36.96122362579697, 36.96122498923284, 36.96211638632644, 36.96211648569395, 36.972915694386046, 36.9729162815809, 36.97775231058838, 36.97775231059317, 36.97888876496745, 36.97895236886092, 37.09612873242032, 37.1018989380086, 37.101901943693754, 37.109636188802355, 37.132331518042875, 37.13301383418383, 37.159907911600044, 37.159907911623584, 37.16833766273107, 37.16834098754574, 37.168409779338404, 37.168412754518, 37.219776489363824, 37.21996278670837, 37.22421752024742, 37.22524152288909, 37.23513632136742, 37.23513676046677, 37.236165319474736, 37.2361667990245, 37.25210125086862, 37.25210128866628, 37.264808134828414, 37.264808667493654, 37.26637750818946, 37.26637901774652, 37.28611154129607, 37.28624182195333, 37.286252401989834, 37.286395546677674, 37.29772472882987, 37.29800740997083, 37.373163640200794, 37.37316405150943, 37.374597812818074, 37.374597965576804, 37.4062607448485, 37.422531344701085, 37.42253134470945, 37.44172702645858, 37.44173195109964, 37.44354989660565, 37.44355865959659, 37.47699376740705, 37.477008571761104, 37.48740464412322, 37.49651013689653, 37.49663989883865, 37.513805196119144, 37.61111847201831, 37.611125748388105, 37.61155973080147, 37.61156709708951, 37.6650342043155, 37.665035732380574, 37.66656898806312, 37.66657036369728, 37.692004752375105, 37.692004752377485, 37.73144669001137, 37.731446690074, 37.73177713291194, 37.73177713296756, 37.83774918736119, 37.837749187361204, 37.857457750640606, 37.8574578079206, 37.89472275118835, 37.894722751197826, 37.90149578029195, 37.901495780523526, 37.928936317255086, 37.92894076575144, 37.92917512557961, 37.92917953529416, 37.95526029409241, 37.955260294096405, 38.0443024565601, 38.04430245656011, 38.06182682176937, 38.06182872047231, 38.08685965191449, 38.08703489932742, 38.087094737467375, 38.087264288235296, 38.11297577438582, 38.112978593351194, 38.11913642662201, 38.119146298607674, 38.126001511960965, 38.12600232518952, 38.12601754448956, 38.126018395325666, 38.14812521876033, 38.1481254402192, 38.23929741227514, 38.23938023850577, 38.239814734498246, 38.23990754320753, 38.24748338664928, 38.247557356869365, 38.24792872704633, 38.24799343068613, 38.258709444317304, 38.25871047601481, 38.26553857175421, 38.265538780174495, 38.311906948123024, 38.311911094850295, 38.31204395618117, 38.31204530246644, 38.38094132849042, 38.380941328490835, 38.4399415212097, 38.439941553242136, 38.44215334444169, 38.44215477622194, 38.4570260085969, 38.457026564504964, 38.45778106088525, 38.45778160913128, 38.464560989429984, 38.464561132585494, 38.508562392032474, 38.508969270845114, 38.50976478629535, 38.510186785312, 38.53698669603708, 38.5373587690841, 38.543961296568554, 38.544347536781004, 38.59445688801479, 38.59445688831083, 38.59557308070236, 38.595573083397525, 38.59635629231676, 38.59637878264347, 38.627638709896615, 38.62763870989663, 38.67075096549161, 38.671057814323426, 38.67995839105364, 38.680665346654386, 38.71251252623203, 38.71306927014441, 38.7158554225158, 38.71807894417256, 38.77699590599375, 38.77699590610747, 38.815247176394244, 38.81525048626991, 38.819034861319864, 38.819063412286276, 38.829902577305916, 38.830019573188196, 38.8317614396775, 38.88493222939809, 38.89264978357531, 38.896080052715206, 38.8960812038404, 38.89633641431545, 38.89634595560211, 38.94095094925836, 39.00181082155856, 39.00186518982165, 39.00228801650895, 39.00231047060092, 39.05179440473836, 39.05179989505547, 39.05215199731967, 39.05215947085824, 39.063923344420466, 39.0639255655599, 39.06392933204283, 39.063931468020655, 39.09586758608367, 39.09587232307, 39.15790189152311, 39.157922413865194, 39.15792717151925, 39.15794861933311, 39.1646831578749, 39.16468356025685, 39.16673484161284, 39.16674040313914, 39.17382677411848, 39.17382681120588, 39.180956715778606, 39.18095713028343, 39.214329639513394, 39.21433305978524, 39.22419189063999, 39.22419189064002, 39.22849546607025, 39.22850325979387, 39.23022929582042, 39.230237956800465, 39.24953764687124, 39.24953817320276, 39.25370741635904, 39.25372523881474, 39.27118063171336, 39.27118063174253, 39.27147361977545, 39.271473619859016, 39.31097873752692, 39.311047905417155, 39.31143032278501, 39.3114687128961, 39.39688769105536, 39.39688769105537, 39.50471957654688, 39.504719582136055, 39.504976900292114, 39.504976905936424, 39.519709680518034, 39.51971227341727, 39.52326100038254, 39.523261029717254, 39.56397747308801, 39.564008878462985, 39.564292062639225, 39.564322821378155, 39.623426464620586, 39.62342648217959, 39.623798615489534, 39.62379861843181, 39.646267524789614, 39.64636117764045, 39.65470693067764, 39.6547079969304, 39.68353511687784, 39.68353512373143, 39.68395052085591, 39.68395053145905, 39.72509696112776, 39.725260455071805, 39.72977157203881, 39.72977157282878, 39.75490644525721, 39.75490644525763, 39.84857086184131, 39.84857280785911, 39.84875865597192, 39.848760665945115, 39.887011341560815, 39.88709902356802, 39.887099035825216, 39.88716787350864, 39.88727080530556, 39.88746163344345, 40.129123991141746, 40.12912399114175, 40.135057595587, 40.13505785241213, 40.1372418857768, 40.13724214072492, 40.142122963790875, 40.14213207134709, 40.14219496557676, 40.142203937552836, 40.15423077858407, 40.15423077858698, 40.162204959613454, 40.162205531053864, 40.16280190520876, 40.16280296168986, 40.22011044812362, 40.22042368715953, 40.260387999998585, 40.26038800000069, 40.28469722955844, 40.28469722956127, 40.294361971752565, 40.29436271070701, 40.294478424402804, 40.29447846824407, 40.29867691684802, 40.319094294139525, 40.31963203673838, 40.334847714954975, 40.336355662269085, 40.338286254244224, 40.34028805296373, 40.35372912573037, 40.35426294747722, 40.42483034724512, 40.424836520146805, 40.43183560344133, 40.431847957219276, 40.436767576481074, 40.43676757648111, 40.446217857692616, 40.44621785769298, 40.54308715889489, 40.54308715889783, 40.56385956969215, 40.56385956969953, 40.604840687240504, 40.60486848589945, 40.62209717083975, 40.62230963254755, 40.648524224309554, 40.65128635351421, 40.671827970541216, 40.67798404967559, 40.68852054725503, 40.68854057487735, 40.68871077794583, 40.68879746370126, 40.71616239737256, 40.71616239740215, 40.73537007450224, 40.73631980811079, 40.766893682096416, 40.79074060925871, 40.79074062599734, 40.79298690997057, 40.792992426140714, 40.79313093533646, 40.7931363258022, 40.809962550006745, 40.80996255062738, 40.8573116640735, 40.85874344294583, 40.858743716496434, 40.85876218184018, 40.858762481770604, 40.95923122395334, 40.95927892522405, 40.959392840281026, 40.95944688342299, 41.01868187357151, 41.018685244481816, 41.01869075607056, 41.018694318031756, 41.032425486232555, 41.032425516630504, 41.10698985669345, 41.107035170112354, 41.109392399330645, 41.10948120301844, 41.22733749311892, 41.2273390021199, 41.227582547442445, 41.22758397916721, 41.229435465938195, 41.22952197655296, 41.23042025854947, 41.230525221987705, 41.2420981064813, 41.242122343978934, 41.24385170066266, 41.24385170505405, 41.24460539500243, 41.244608240182906, 41.24704495133191, 41.24704904998944, 41.26300808344701, 41.26301217508832, 41.28146188865547, 41.28155918951518, 41.28441093902327, 41.28449699114575, 41.30644835651639, 41.30644835896537, 41.309538839408916, 41.309538863177146, 41.32158565361858, 41.32158906185533, 41.344004134440915, 41.34400651325674, 41.348203715611824, 41.34822539685568, 41.38586956791191, 41.38586956791334, 41.387851690616536, 41.38785294858625, 41.417062055985966, 41.41707141342995, 41.42287463857595, 41.422908698495256, 41.432348547409596, 41.43263513464462, 41.43280992268334, 41.432818381644275, 41.443663737112665, 41.443715486962276, 41.50527843466167, 41.50527852586828, 41.530816755152, 41.53081818070683, 41.54087840080572, 41.54094431092249, 41.60489545303693, 41.60489546108224, 41.60492528075008, 41.60492650810946, 41.62917277325347, 41.62919533978713, 41.64271578603034, 41.642739538295885, 41.644408674173796, 41.64441230459243, 41.65171555690815, 41.65171555768937, 41.65269597026061, 41.652696530006565, 42.02544983752564, 42.02544983752565, 42.072467474874244, 42.07247201733313, 42.07248395286427, 42.072488402901804, 42.10100349168639, 42.10568447046474, 42.10985238490824, 42.10985238491009, 42.1409726184791, 42.14097492289598, 42.14099968444329, 42.14100193114638, 42.21404400898971, 42.214050294509015, 42.21453958433978, 42.21454613853554, 42.225960656177854, 42.22596065748692, 42.24365889006978, 42.24365889826472, 42.24879513412637, 42.24880198638958, 42.24936512485884, 42.24937271783529, 42.27224078314737, 42.272702915783405, 42.300615040014826, 42.301143115005125, 42.32579044045151, 42.325790440451634, 42.393533050582036, 42.39353595973696, 42.393648750616876, 42.3936514185714, 42.47675356139013, 42.47675356602073, 42.47677930542021, 42.476779320123306, 42.5062048914736, 42.50633527181328, 42.506469430246355, 42.50658645292748, 42.53941390324099, 42.539414284462765, 42.558883909055126, 42.55888414540165, 42.64591335402749, 42.646064653835346, 42.65326767370743, 42.65343286358909, 42.65885685914123, 42.65917054718633, 42.725844691494835, 42.72584474545498, 42.72584502488277, 42.72584510316852, 42.81868448663365, 42.81869636238121, 42.81873474358009, 42.81874436756878, 42.83821149332336, 42.83821150252273, 42.850422802916434, 42.850422804785204, 42.863295129894375, 42.86329516093402, 42.867013774849525, 42.86704846283097, 42.867194910050266, 42.86723008537304, 42.93487297741919, 42.93487297741919, 42.99795408472412, 42.99797478326104, 43.03745541072224, 43.037485984973465, 43.04337360829623, 43.04337360890808, 43.04495057715625, 43.04495071717155, 43.05295202512416, 43.05300764295237, 43.06195039831123, 43.06195546526524, 43.06368361230232, 43.06368832977027, 43.09658632092574, 43.09658855874813, 43.09671039412344, 43.09671116324667, 43.10418496408121, 43.104185189441004, 43.12477366480692, 43.12477373576433, 43.138381236274924, 43.13870240486419, 43.14308154535876, 43.14355438428298, 43.163450342605934, 43.16440036991497, 43.16544622816891, 43.16624329166676, 43.34004651636059, 43.340050781691005, 43.34010121523634, 43.34010566983875, 43.40411210605657, 43.40412180129496, 43.40438507915564, 43.40438508949027, 43.46392614597181, 43.471363103437405, 43.48524761491733, 43.4853347989253, 43.48619483144347, 43.48646395201157, 43.51087837754576, 43.51087839123811, 43.54516526276834, 43.54516530310345, 43.55265250364839, 43.55265255868834, 43.58875833615994, 43.58878551239868, 43.65271344676519, 43.6527162598915, 43.65273921995264, 43.65274086946994, 43.71992275872542, 43.71994715405995, 43.7203215019327, 43.72033544215787, 43.7945462785016, 43.794647778715614, 43.81900505165564, 43.81900506806816, 43.822838723747445, 43.82283873922039, 43.84856342725723, 43.84968500903482, 43.85141218294437, 43.85288246002322, 43.85800695524783, 43.85883163049453, 43.86724668851113, 43.86724668851172, 43.868838043669186, 43.86883804367043, 43.90814976554438, 43.91200470057932, 43.91200470057932, 43.965513684365, 43.9656854347515, 43.98854035093618, 43.98854035135381, 44.093974891292184, 44.09397489143494, 44.20975512226806, 44.209755222940885, 44.21752315915582, 44.21752316313485, 44.25993185136403, 44.2672110891109, 44.32565424594136, 44.325654251507444, 44.35908274929486, 44.35908709517958, 44.36014641385253, 44.36016926791429, 44.39713429274152, 44.397134293173096, 44.40135099214692, 44.40135099279705, 44.42346553011957, 44.42346553011959, 44.52836253855328, 44.528362621365694, 44.528375545906016, 44.528375562594455, 44.58464570011476, 44.58464570272926, 44.585785655684106, 44.585785659750194, 44.60135279996697, 44.601354150046845, 44.60258440164253, 44.602585542718316, 44.63297045577914, 44.63297127323604, 44.67538806425311, 44.675388065317165, 44.7180884862525, 44.71808956488672, 44.745210158449346, 44.74521016798008, 44.755640557539586, 44.75564056200151, 44.887980218329, 44.887981082604234, 44.888015700721674, 44.88801654623745, 44.89603529572499, 44.89604804974645, 44.89654671834944, 44.896577804510315, 44.91019409226772, 44.91019503783031, 44.918550697047905, 44.918551762734886, 44.95613429184245, 44.956149569946575, 44.95711503189555, 44.95713038852451, 45.01878053033999, 45.01878053033999, 45.051369201960384, 45.0513692160016, 45.05137976056454, 45.05137977496486, 45.085989069101736, 45.086237624430154, 45.21512410432696, 45.215395832706974, 45.22550568279166, 45.22551248127067, 45.24623507742194, 45.24623515297791, 45.25592747596451, 45.255927515088665, 45.30374357236588, 45.30381396534231, 45.31544847211639, 45.31544847330775, 45.31821846385077, 45.31821846768602, 45.33652770014033, 45.33689061267634, 45.3446166984868, 45.34491781065026, 45.38962736698191, 45.39758754341598, 45.40475242102782, 45.40475242140535, 45.53920214172144, 45.539202141723734, 45.548994810393786, 45.54906178653797, 45.575206203497984, 45.57527769865693, 45.575610107126266, 45.57582160464264, 45.58467375806367, 45.58476881446118, 45.58920688230571, 45.58922812534894, 45.592488527366534, 45.59285024283854, 45.593965009507244, 45.59441276170666, 45.631796795518184, 45.63182187937936, 45.63182393753126, 45.63185073515795, 45.679157114390435, 45.67938686986397, 45.67980452264874, 45.68073099547442, 45.680990103867714, 45.68166842799943, 45.68572720574429, 45.685728032204054, 45.76119273732718, 45.761193593954104, 45.766445866130596, 45.76644664283552, 45.818355093544916, 45.81835509354494, 45.84937612507425, 45.849376125402664, 45.852813144523836, 45.85281314482599, 45.85766218192049, 45.85766381274959, 45.85912667534961, 45.85912711572245, 45.96288344896181, 45.96288345709808, 46.00955603615373, 46.00955728003562, 46.01210592908537, 46.01210920800527, 46.020503288636505, 46.02050446991524, 46.02405003710947, 46.02405006289415, 46.03437237715075, 46.034375047957546, 46.038136897668316, 46.038139733883135, 46.08578037807539, 46.08578038287637, 46.1703587696723, 46.170360181800696, 46.17037073128334, 46.170372141812244, 46.3050501432185, 46.30505014741948, 46.31587493352731, 46.31587494051091, 46.32219297021065, 46.32219302011905, 46.37431517966392, 46.37431520445655, 46.38231016174859, 46.382310215465736, 46.4488095881133, 46.449130064270925, 46.449154454913526, 46.44917178746158, 46.4784415039365, 46.47844150393707, 46.50988439826116, 46.51169913518055, 46.51170822124467, 46.5120500741935, 46.51205917998998, 46.656227240872866, 46.656227269986594, 46.66257093698331, 46.662571324184796, 46.76793424185571, 46.76804842015534, 46.76804932284947, 46.768159869954935, 46.844804485589904, 46.844804486188615, 46.84655743472891, 46.84655743585528, 46.878796048704274, 46.956297687269455, 46.956297688689304, 46.964573202862454, 46.96457320860644, 46.964590067867356, 46.96459006870305, 46.96689660705322, 46.96691598359149, 46.96719300879462, 46.967211301938576, 47.00643993391306, 47.00644000394041, 47.01299117055148, 47.01299117100914, 47.01991643485206, 47.02032970303274, 47.13107912377097, 47.13107912749628, 47.131137226301284, 47.13113722868153, 47.353484340829894, 47.354016167100184, 47.379106037009606, 47.37910603700962, 47.4326489875711, 47.43264939135354, 47.43265536136472, 47.43265584704086, 47.565271617475155, 47.56527212953504, 47.5655686072041, 47.56556914730522, 47.600291297710065, 47.6045333961923, 47.60826723072121, 47.60850526071801, 47.62535482618566, 47.62535511010021, 47.62545802277641, 47.6254580370139, 47.636918766696446, 47.63701861799417, 47.63708658410908, 47.63709269729148, 47.640721090234976, 47.64072653064395, 47.640740300803905, 47.64074449093457, 47.684306384451325, 47.68432628176489, 47.684540226256985, 47.684560650005636, 47.716548049797346, 47.716548102399095, 47.722861745624755, 47.722861789032564, 47.78545346242889, 47.785453462455095, 47.879910161835156, 47.879910173769005, 47.97039829274267, 47.971719314255374, 47.977758224819766, 47.98508604186412, 48.00115451240161, 48.00115452773934, 48.00123526293039, 48.0012356695178, 48.02806665908248, 48.02806666101792, 48.0299635915626, 48.029963593177364, 48.14281265761118, 48.14281267377095, 48.143107841468556, 48.14310784929145, 48.35460052017862, 48.35460075289034, 48.357445539011614, 48.35744565689241, 48.46293999216075, 48.46294009357664, 48.46338226072601, 48.46338255441456, 48.46472747848667, 48.46472748727373, 48.46530095805429, 48.46530096891112, 48.501579492385595, 48.50865244693847, 48.527772409354604, 48.527776216000106, 48.56128767881459, 48.56128798893643, 48.561904855471454, 48.561905605244064, 48.58933542572448, 48.5893354257245, 48.77294877375079, 48.772955765712766, 48.77750615452383, 48.77751528634909, 48.777879276651475, 48.82974592561028, 48.83633708049192, 48.83825651208969, 48.83884680963191, 48.88840917655078, 48.895926038822076, 48.898337709694324, 48.90173270157855, 48.90193409664086, 48.92132426930598, 48.92132456269886, 48.94104691337918, 48.94104921986991, 48.94109071704087, 48.941094637803594, 48.94289971290798, 48.94289971296224, 48.96697670948856, 48.967017464385385, 48.96742885008304, 48.96745180367269, 49.01284489390505, 49.01285040394791, 49.01557232795279, 49.01557577824064, 49.12740038299111, 49.12740038299115, 49.162719831890115, 49.162719831890115, 49.191658651028426, 49.19165865102847, 49.212724520922116, 49.21272644919479, 49.21746973017993, 49.217472989181005, 49.392281216703154, 49.39228121702771, 49.39255478259773, 49.3925547830942, 49.39486177468121, 49.394867336782504, 49.394897157335045, 49.3949004678137, 49.39502530012189, 49.39502760159646, 49.442268573460886, 49.442282855969026, 49.448589173420714, 49.44860341847778, 49.49863496760717, 49.498635567592665, 49.58512071199886, 49.585120712005114, 49.61917066330937, 49.61917087902169, 49.712533536155156, 49.71253394313503, 49.71265688551878, 49.712657299254474, 49.77603763079079, 49.7760698185403, 49.81210527046542, 49.812142850383395, 49.8290848750925, 49.82908487652328, 49.83038995165019, 49.83038995337641, 49.92396852522714, 49.92396852530201, 49.944164755867455, 49.94416500247136, 49.962449147767494, 49.96244938132352, 50.13192112881727, 50.20442109783407, 50.20442567261261, 50.204426274547835, 50.20443030744307, 50.262345138745914, 50.26234560649344, 50.26247476345156, 50.26247493349826, 50.358508537655034, 50.35850853766884, 50.421585821122676, 50.42159395089956, 50.42159878939604, 50.42160693432802, 50.425884588071135, 50.42591802007366, 50.45518065506111, 50.476202294864535, 50.54645185308066, 50.546555663105366, 50.54657398802483, 50.546748893449255, 50.56322745754903, 50.56331991613232, 50.56462721930329, 50.564719123100936, 50.578010240037344, 50.57824013786882, 50.582582828762334, 50.58276649589173, 50.59648786805654, 50.596488025874585, 50.596488059950836, 50.59648821646763, 50.66146463833703, 50.66146463870488, 50.72126309049578, 50.7214313081701, 50.72174431696709, 50.721926616012595, 50.72612749553846, 50.72614142645779, 50.726618629930755, 50.726620162337184, 50.72690090685104, 50.726900970765655, 50.79968406943259, 50.84793086520749, 50.84793109405974, 50.848113970706784, 50.84811419519157, 50.990463953741816, 50.99046437959842, 50.990743009466435, 50.990743530091414, 51.10333971671519, 51.103341871853615, 51.103345982698386, 51.10334701246907, 51.21464902159141, 51.2146490215985, 51.25094906780997, 51.25094906786236, 51.321807628233586, 51.32182393345813, 51.347691892954074, 51.3477052038358, 51.370842642802415, 51.37087224066037, 51.370908596111505, 51.37091023491464, 51.371330835304775, 51.371358092753404, 51.37294441208657, 51.3729445088502, 51.53292242061084, 51.53292253416355, 51.59728941396263, 51.597289461721616, 51.68334782516217, 51.683347826041704, 51.68716124147633, 51.68716124386445, 51.786737127463944, 51.78673733149172, 51.78681629604505, 51.78681862114089, 51.82202589811688, 51.82202589817722, 51.94161614329737, 51.9416171784462, 51.94163925274316, 51.941639733959754, 51.977780327797156, 51.97778239666571, 51.97778324724859, 51.97778531368783, 52.051836814751766, 52.051852436986394, 52.05185608567064, 52.05187167089708, 52.063712334165764, 52.06382672085378, 52.06819762921588, 52.068448258042636, 52.10361604151034, 52.10361604202796, 52.15373483475176, 52.15373483475263, 52.21383117088686, 52.21383118174946, 52.30378223983518, 52.30378249414527, 52.30473334001574, 52.30473359654726, 52.37549595705018, 52.375498516467786, 52.37551431768973, 52.375516872205644, 52.42584823429241, 52.425849779378, 52.42586554254502, 52.42586708800547, 52.44196491889613, 52.44196491894861, 52.46478415139685, 52.46478415142289, 52.4920976523545, 52.492097652363256, 52.589571246588164, 52.589571522586006, 52.63277350035483, 52.63277350047399, 52.63336036920755, 52.63336036949339, 52.733996583670255, 52.73399769884561, 52.75813593501012, 52.75813593501014, 52.94624946113103, 52.946249506414865, 52.99458907687691, 52.994594138536044, 52.99475543233187, 52.994783021144855, 53.157934615155916, 53.157934615634055, 53.15999836830916, 53.15999837276999, 53.51163863913209, 53.51163863969842, 53.650303918900924, 53.67344214814765, 53.67344215754789, 53.67690401381349, 53.676904019217936, 53.68752441360613, 53.68839881507284, 53.69137847251254, 53.69366250321416, 53.70151927567931, 53.75517816654509, 53.75517816900463, 53.75749219448708, 53.75749220794204, 53.761150722568516, 53.76115075479697, 53.761165424919284, 53.76116547279904, 53.78009227301572, 53.78009250746717, 53.78009452090217, 53.78009475607205, 53.80566259828425, 53.84745650911256, 53.84745655342944, 53.8907143674806, 53.89071504853854, 53.89071652589038, 53.890717199760026, 54.02053322140698, 54.02282393115652, 54.02571450741531, 54.026706726305605, 54.059554533724516, 54.05956720522426, 54.063033462942, 54.063042992292985, 54.09170286274554, 54.09170287464325, 54.101899504075156, 54.10195327686237, 54.10257336356361, 54.102624999493244, 54.11657433522597, 54.116574335701316, 54.18865828872812, 54.188658326964976, 54.27539487983604, 54.275394879857195, 54.290839236186414, 54.29084502879345, 54.29089178492221, 54.29090217671596, 54.305515934059024, 54.305515937014306, 54.40706191409829, 54.40708906252878, 54.47120458912675, 54.47120458954404, 54.82437628183528, 54.824376281835285, 54.932621182626725, 55.11848031628867, 55.141935155081484, 55.14275292476057, 55.147162946075845, 55.147545729147396, 55.15796167814662, 55.158286314130315, 55.316955290205264, 55.316955660247366, 55.31703141814582, 55.31703187145357, 55.43357084543188, 55.43357085014078, 55.45582205195119, 55.45582205537789, 55.46218994709387, 55.4621899483952, 55.5149191362771, 55.51522113936674, 55.515676719664086, 55.51593765925376, 55.51595796547765, 55.5160415663739, 55.518124717202646, 55.52084148978282, 55.52111142203626, 55.52181612365154, 55.52254834666545, 55.52643196868665, 55.56691097832372, 55.566911272954265, 55.5670787172966, 55.56708020927335, 55.6361119138864, 55.63611198434439, 55.6554335375745, 55.65543433991643, 55.655666680036134, 55.655667497741426, 55.762685596904184, 55.762685801277925, 55.868823173025355, 55.86882448424972, 55.86882468417026, 55.86882601125295, 55.89358216900838, 55.89408328233279, 55.89863864520331, 55.89866473180869, 55.93537870377075, 55.935378703777644, 55.93562289903695, 55.935622899047644, 56.02735418847695, 56.02736104682085, 56.07034685680376, 56.07034687081382, 56.072214624786454, 56.07222073362975, 56.082767679501195, 56.08276771830775, 56.270676685441934, 56.270676685550576, 56.271219953067195, 56.27121995317662, 56.557875501717334, 56.55787550201932, 56.55792335106429, 56.557923351546656, 56.70550242083159, 56.70550242394286, 56.73184930916111, 56.73184930916859, 56.778076727233156, 56.77809434761631, 56.832577422298854, 56.832577692507336, 56.83279965465689, 56.83279991913921, 56.89855013724112, 56.89855015343063, 57.052174182766855, 57.052174213106916, 57.05219342104752, 57.05219393853282, 57.219589381268406, 57.21993396202922, 57.26864512351313, 57.26864512560627, 57.271540375195094, 57.27154037583064, 57.280093442978654, 57.280439599434295, 57.32857386180456, 57.328573871316564, 57.33117115012549, 57.33117115946527, 57.341871765469946, 57.34187828816984, 57.52239155233663, 57.52239155249842, 57.52321311382305, 57.52321317281994, 57.71116969678985, 57.71116985488871, 57.71159971424501, 57.71159987057888, 57.796521182706364, 57.79652118291107, 58.072306710001094, 58.072306710025785, 58.07272278080725, 58.07272278093457, 58.14212043762501, 58.14212071262913, 58.1429577317201, 58.14295806401952, 58.228096175477226, 58.22809619999943, 58.245283702779886, 58.24528372559746, 58.36217012745337, 58.36217012745339, 58.43101002483199, 58.43101002485827, 58.4475956611692, 58.447595661187336, 58.6707856182323, 58.67078563897091, 58.67852739585846, 58.67853032895488, 58.67856126538697, 58.67856152192102, 58.744175299055605, 58.74417530601158, 58.781817660559575, 58.78181767002712, 58.794718010165205, 58.79471801848151, 58.9116380394051, 58.91163808741737, 58.9227165488705, 58.922716598499136, 58.986049283030724, 58.98604928670041, 58.98606608589014, 58.98606610008803, 59.01534629627646, 59.01535055342653, 59.01536260606075, 59.01536390570078, 59.29914869415676, 59.29914869415684, 59.51998060727579, 59.519980608396565, 59.51998717627447, 59.51998717735022, 59.61735022941703, 59.61735023011843, 59.61758752446698, 59.61758752557381, 59.7197629241088, 59.719769042477786, 59.719789604398876, 59.71979573064094, 59.9486702350039, 59.94867026314339, 59.956694067209284, 59.956694090171005, 60.059577371208825, 60.05957776134479, 60.06183723992709, 60.06183756268329, 60.09363616199556, 60.09363627220001, 60.09365027209639, 60.09365038240499, 60.235617043018365, 60.235617043119895, 60.45824490738838, 60.459131424346346, 60.45913182641721, 60.459132215432895, 60.45913222666871, 60.488410357529304, 60.49158164356428, 60.51991054802758, 60.842196092404095, 60.845430863016155, 60.87203768270358, 60.87203768288117, 60.872039428482815, 60.87203942869714, 61.21144590922264, 61.37605623575736, 61.37605624306855, 61.3762077216064, 61.376207727920985, 61.42668249088226, 61.426682490883515, 61.459026470638605, 61.459048647276425, 61.50379311394404, 61.50381933603834, 61.72249622704654, 61.722496227087625, 61.89973057346383, 61.89973064551117, 61.899732189225126, 61.899732261221196, 61.96104537553508, 61.9610453755358, 62.00638854718344, 62.00638854765023, 62.00656886659642, 62.00656887227165, 62.195571884248324, 62.195588242280934, 62.19667529415946, 62.196770608966645, 62.26503171231154, 62.26503197685187, 62.26503280336317, 62.26503306869122, 62.28379055284955, 62.283790738623395, 62.28480595567239, 62.28480726098452, 62.30178435504192, 62.30260427646538, 62.47788489931025, 62.478195409887036, 62.784283524370224, 62.784283524428986, 62.85088192056871, 62.85088399866473, 62.855140462237614, 62.85514046305072, 62.89843929016887, 62.89845005546039, 62.96833255872201, 62.968341738145575, 63.35513136647687, 63.35513136653016, 63.38635492527075, 63.386354929979554, 63.38635985584989, 63.38635986049795, 63.53303300887552, 63.53303300887584, 63.69573027645106, 63.69573027905934, 63.75034156192203, 63.75034175176182, 63.75034387646076, 63.75034406637696, 63.9340203103949, 63.93568632865896, 64.16843278806867, 64.16843278811386, 64.16875692708552, 64.16875692711497, 64.29645663252464, 64.29807113506219, 64.298163819828, 65.01294480628155, 65.01294482850804, 65.01295584896614, 65.01295587119263, 65.33201529020762, 65.33201529025999, 65.34554315381762, 65.34554368439163, 65.34554658100879, 65.34554711192291, 65.3915858893074, 65.3915875381944, 65.39159569965018, 65.39159734921238, 65.60070350927643, 65.60070350956279, 65.71646286348768, 65.71646505508296, 65.7164669017656, 65.71646909514453, 65.77371072111418, 65.77469565909544, 65.77469571589054, 66.13052410303152, 66.1305241030683, 66.13095787732911, 66.13095787736579, 66.81727997817715, 66.81998694770606, 66.85822646618672, 66.85822654322878, 66.96239671484118, 66.96239671484138, 67.16900209517863, 67.16906556378021, 67.29573464033493, 67.29573464113474, 67.38224580964238, 67.52742286427782, 67.89901763564477, 67.89901763564484, 67.9321893622954, 67.93218936293526, 68.49205100417532, 68.49205100870914, 68.49311585850079, 68.49311586301586, 68.71880515421172, 68.7653391061642, 68.88158274669354, 68.88180056390478, 68.8823667292149, 68.88258495230701, 68.99887799491998, 68.99887829853157, 68.99887849177614, 68.99887879654811, 69.47615870179358, 69.47615870434896, 69.47628442004196, 69.47628442259642, 69.64872865428657, 69.6487321013003, 70.0330060406996, 70.03300604070972, 70.36077538450664, 70.37667437001147, 70.55360279080992, 70.55360279080993, 70.72857634115087, 70.72857634192299, 71.10183548293438, 71.10184718652116, 71.29641501531879, 71.29641510584177, 71.81900879218833, 71.81902418858415, 71.87054494801832, 71.87054496635342, 73.42726972163854, 73.46261538690854, 73.74376785668574, 73.82043416309241, 73.84964146893381, 73.85286213505827, 74.02006839325105, 74.02006839331888, 74.02030071142812, 74.02030071150674, 74.20996649240598, 74.20996649269138, 75.54258684705, 75.5425868470615, 75.63987540210788, 75.63994219710827, 75.63994452401302, 76.64017909794957, 77.17302901548797, 77.17302901548857, 77.90115174283189, 77.90259508522499, 77.9032930958241, 78.1092993729247, 78.10929937292512, 78.2600193657828, 78.26190818433251, 78.45427945195033, 78.4542836004447, 79.87923921596546, 79.90510569871242, 79.90510604968516, 80.24867985438361, 80.24867985478345, 80.53030899135808, 80.75774939142768, 80.7577493914338, 80.9704089256536, 80.97074341257856, 84.42753820660872, 84.42753820902662, 86.14374715746501, 86.17323345023244, 87.06530521678226, 87.06530690813743, 87.76165888686343, 87.78292337263035, 90.12418688477779, 90.1241877288374, 95.67671056016572, 95.67785753849027, 96.02961224892395, 97.28540759150674, 97.28563518291102, 105.88557793254212, 105.91304568417496, 116.12177106171984], "entropies": [0.061955012706458604, 0.7134573156227145, 1.0930194812574665, 1.3761505619862167, 1.3273469995290954, 1.041481767133706, 1.6631486752584308, 1.6216278214701496, 1.6986676585912972, 1.5712231022917513, 1.7383775400249437, 1.3367126250783619, 1.7779786296495865, 1.8782846259442822, 2.035500161308793, 1.9048273407060645, 1.611920090279793, 2.153022743195032, 1.9662134493910683, 2.0259594162854704, 1.7742226497152456, 1.9642308042879117, 2.0506129305863885, 2.15539563407899, 1.5588049894880471, 1.5925014616405375, 2.239787648722586, 2.064881386456004, 2.2120920674561977, 2.0946186604048904, 2.4046467123409374, 1.994725580639788, 1.736876783518868, 2.3668338704870857, 2.3830726066459134, 2.2297064229329404, 2.284728922294109, 2.2730154039021713, 2.487388791964012, 2.5327929192416723, 2.1528358480369363, 2.434650851117727, 2.5600589523576085, 2.305586508639084, 2.5562376779862612, 2.3562224377728573, 2.2338613381053527, 2.29884240320815, 2.4528267374582478, 2.180771463103746, 2.176698626422495, 2.5910299272421082, 2.5781569897799983, 2.33503554379162, 2.5879177387986885, 2.1729574314229763, 2.2037817625719476, 2.5767505577849423, 2.413997789182347, 2.3359816107812335, 2.5369911963929384, 2.481524412769584, 2.4736153553308986, 2.3532374565042313, 2.2361137241590034, 2.48674073718163, 2.516599072947287, 2.566310899134327, 2.4326556269729656, 2.6441379095454955, 2.39370259863902, 2.72116420825168, 2.6758580837497425, 2.6279178789250732, 2.5851376352495277, 2.8081249246967204, 2.7418692209614823, 2.711550212310711, 2.6328493772884425, 2.645427833142003, 2.8787635877124704, 2.7591630613596436, 2.6892927763262287, 2.6131555136374622, 2.810739804880865, 2.523403349234777, 2.4393327009289916, 2.592600420028799, 2.882885472020584, 2.809487388115821, 2.6132541213032714, 2.872266466795813, 2.788862198365238, 2.7023302434371512, 2.724358757995314, 2.5980163786371056, 2.6141322242954144, 2.7880566019450166, 2.738767926523564, 2.754008782221805, 1.6832041780077396, 1.7201435567728942, 2.90712305468926, 2.4280461208764264, 2.777454814598175, 2.9001063667637483, 2.9119667315920506, 2.6090220740200136, 2.9215557300201573, 2.952917950183404, 2.9373012847618742, 2.993440803351257, 2.7793467061356183, 2.6536628212577145, 2.6416365550930445, 3.0544467650584743, 2.7985552513989496, 3.065215415681043, 2.9698086007300146, 2.8512940879694204, 2.981672729643137, 2.8643851530836875, 2.6139460505977574, 2.5502634493040413, 2.894277215938404, 3.015874088471414, 2.8801895685706644, 3.0697096345317796, 3.0129118876992442, 2.9189746262536884, 2.941999023649562, 3.016839277883793, 3.117555294983758, 2.8785343788752717, 2.904248271701838, 3.0841394738169385, 2.9075836109585933, 2.9648048546312182, 2.8756973476481416, 2.881528236694458, 3.1244075271710487, 2.88164807084915, 3.0549508191465846, 2.554005023665797, 2.1642478596581682, 2.0902879231628653, 2.088346420127247, 2.739245083066806, 2.620927764754614, 2.602177622235017, 3.0102111374979588, 3.0097712289631784, 2.873552371782232, 2.873087397557067, 3.015471941564899, 2.8104723222417247, 2.293371363268312, 2.2921642418481607, 2.9092036688222622, 2.7992130434743108, 2.550218571482073, 2.9686782968425307, 2.9742189027334143, 2.7054175724024447, 2.766960772209596, 2.7679811546040556, 3.117766004653216, 3.1707304525711497, 3.1853912384015612, 2.369634453417229, 2.8476921407009197, 2.8517598835922335, 2.7814977294175227, 2.793879535388404, 2.8105138583191733, 2.850112487383939, 2.7857747503523638, 3.122874319562536, 3.0840763560275075, 3.097953014524004, 2.4709161763585255, 2.9983438158876434, 3.0103580971969492, 3.183625455285935, 3.070060385862778, 3.167941014855805, 3.2050217544522632, 3.1980320451453657, 3.1720627180804284, 2.8898146067434496, 2.9615430897171304, 2.2560742953294226, 2.8213754978911796, 2.9357997839478216, 3.2704774616736847, 2.7252371296937254, 3.0610990895052184, 3.2639061934295546, 3.1734302046614404, 3.157770064868468, 3.114340153423524, 3.1211674439124257, 3.335958482489194, 3.326490840019396, 2.7752963927308723, 2.7702867903255965, 2.7102159698515575, 2.8374892016972217, 2.5183835281617237, 2.4915807477764904, 3.0974483407061704, 2.5241782588938677, 2.5225394058375934, 2.865307296623473, 2.6101922302083906, 2.6207985167251575, 3.2541498569264333, 3.150459237704103, 3.1743455432645997, 3.1960158073526683, 3.046163122288032, 3.0995319890540753, 3.2112582735898503, 3.1870954342904207, 3.147920667928356, 3.1178995899794817, 3.1005534907021266, 3.2081066951349437, 3.349610316283952, 2.5898498233516443, 3.12274753358488, 2.7966138713108672, 3.102334593166037, 3.059261130491887, 3.079247156641557, 3.1586680935278233, 3.2454358206935896, 3.011708450964911, 2.9141999592900554, 3.0935607032982695, 3.1945445129358094, 2.8409927180246606, 3.2532391297776893, 2.450655634639068, 3.0026930263282434, 2.7055740317474997, 2.668063940370261, 2.8007039706819183, 3.39438601297707, 3.0619279094572986, 3.273974026671885, 3.1512641859030004, 3.439652293323263, 3.442588772714183, 2.950123094175956, 3.162306485583836, 3.0491128114946404, 3.0528391102056673, 3.0586038512236393, 3.051362946776469, 3.196156751365203, 3.0147145906510375, 2.496946496883148, 2.5586341357070967, 3.094998754332465, 3.3445596624867275, 2.981887168769925, 3.121071111976098, 3.285324442338006, 3.2811149664519865, 3.3235023782095627, 3.3227737025160144, 3.1828084425258845, 2.9536093970877806, 3.163919658905177, 3.1663204085810865, 3.0069942254266167, 3.0071857312675867, 3.064059156264497, 3.0811024016698285, 2.884969187494094, 3.1140220173367195, 3.2165816017360345, 3.1978807673724092, 3.022487676407735, 3.039912885153939, 3.1826299377868055, 2.5180832292386865, 2.9338530734558534, 2.931389430006385, 3.2364087165513755, 3.1764101553764976, 3.034700436342215, 3.257339246717579, 2.4742678741030733, 2.9460201604429077, 3.161645218811578, 3.0759456304784205, 3.186201812679896, 3.1239686406886493, 2.885279247606617, 2.8883990393767127, 3.1852127746830976, 3.205204606684335, 2.188809454534485, 2.45471617952652, 3.0190315732535438, 2.9436151720002144, 3.0280801629407854, 3.05784977018825, 2.9733332437520255, 3.221859503649795, 3.3280348332116825, 2.5837069885772177, 3.392449186353813, 3.2439249467759055, 3.254795695992252, 3.1746005031084237, 3.2389852814391205, 3.162798593176704, 3.0370905233180485, 3.0026060378694823, 3.151893475594115, 3.1151854523973372, 3.2914687383320587, 3.2243816993724606, 3.07615399044652, 3.074417375009444, 3.447007381702669, 3.2188402901445547, 3.4605345153340124, 3.2692374619834683, 2.8117157559997046, 3.0182214841228414, 3.1578174363095814, 3.0707061627548735, 2.99274045234641, 2.7050127514435194, 3.1977931924422447, 2.950102763071018, 3.140343033234503, 1.7074656910534007, 1.7086407234185748, 3.261934855011651, 3.1746796121860807, 3.037484105697681, 3.2906154251318123, 3.2491362493825697, 3.303607920278858, 3.3470037090473257, 3.2855711537535024, 3.303282493550681, 3.2726372538763036, 3.2550649264847933, 3.004196798011299, 2.985298382716049, 3.138392449447914, 3.079480335090187, 3.151456050624641, 3.1362280017189317, 3.1573534660656586, 3.2157256600713287, 2.9743451582033797, 3.09486974077218, 3.166279934582618, 3.223942701446757, 3.3748709811859348, 3.1717179558722792, 3.1375078291926495, 3.414400767825348, 3.349207246818258, 3.3261923041941093, 3.041459654223652, 3.119821910767125, 3.032261992328913, 2.9980290296513274, 2.754073800276228, 2.7590547737465125, 2.977268330375785, 2.2336253916876254, 2.335327682444087, 3.3973538690397227, 3.1699176630725803, 3.1681366528821044, 3.2423795543374516, 3.0926453859225695, 3.1462249626618646, 3.1299812866512053, 3.1362074138198617, 3.1877315816250906, 3.385539968517825, 3.4077804547154398, 3.0861341670965636, 3.222667724917983, 3.258945308362926, 3.421282689102318, 3.3921661007879624, 3.5011671828626234, 3.173338289338186, 3.1651495534317764, 2.9861523720987266, 3.0232189090009576, 3.0181242542394933, 3.0344083893445513, 3.299774771319316, 3.120423412671987, 3.2357519424905337, 3.3379442478673074, 3.2440021862997384, 3.4910926694893925, 2.783724363730685, 3.0184417594889354, 3.0360589263497046, 3.0112870787414376, 2.4138549051315215, 3.3557458530145006, 3.396915185030727, 3.292495632990695, 2.9702537033919607, 3.318828790735958, 3.4494032300512205, 3.454328438964554, 3.1842983049076534, 3.4172096402215, 3.1504586666477343, 3.4419591820503053, 3.1074645129402434, 3.4200635175771175, 3.4619019630105976, 2.972969099476097, 2.1475049391017196, 2.1480599418808235, 3.0809279134924075, 3.0822344584175037, 3.2978550745677526, 3.2964589789039795, 3.186586451737823, 3.138228553603137, 3.0920401415549548, 3.1688985649149974, 3.148050362962552, 3.2171861520306413, 2.962959657416853, 3.1423641919658407, 3.0801556897863165, 2.2580305390695012, 2.7892119146558674, 3.0701759352502624, 3.464895329041059, 3.524868359200897, 2.392199656382696, 2.392198289254657, 2.918407508183701, 3.442749466822015, 3.0763788785306216, 3.530757148268971, 2.501993528508637, 3.6652532832071913, 3.0952360406377806, 3.1364757313555898, 3.458109694904491, 3.5599461321727306, 3.597135763091515, 3.5940519099196893, 3.2692612619270247, 3.242197917828139, 3.189439169910985, 3.173317202140174, 3.5009385291488586, 3.4289918843669276, 3.369323068934008, 3.37554516514901, 3.466144763514982, 3.1784693373916584, 2.3550456715514936, 2.3550767162390835, 3.123459904620886, 3.1281180865842977, 3.2071894020994924, 3.2083118301862013, 3.586528215807633, 3.5814519086395156, 3.122552788276769, 2.9287388902168026, 3.2305341692554106, 3.0198573680899408, 2.9785754860962945, 3.0442585253326913, 3.1984016465863423, 3.115163330984949, 3.2653550852897606, 3.217239246722085, 3.0865602597076918, 3.088776093228293, 3.1193666944147536, 3.128440984355418, 2.7645185384991358, 3.2391342049950755, 3.24425998912688, 3.305717012901726, 3.3138259850969805, 3.3673261133965915, 3.3672396513651925, 3.4041929012852497, 3.4891340247506037, 3.644612966561824, 3.5922603411408587, 2.9662763113053323, 2.3221910017589127, 3.1291480739520936, 2.6598935231824377, 3.4576156663500623, 3.425483510092456, 3.029932787450493, 2.837103835941675, 2.823012135206424, 3.1262130940813977, 3.1217550354361743, 2.944842800144108, 2.9666824377135947, 3.1816594502414124, 2.9303053464300732, 2.4776392689914886, 2.478397049483443, 3.225562334990803, 2.997183051962673, 3.3116942632648545, 3.31064588648154, 2.8269348214548002, 3.117341214697936, 3.4071089654014135, 3.0273875298882054, 3.580094402678368, 3.1671033495255876, 2.9001990487668414, 3.099758617964708, 3.045244997757803, 3.2815609833117367, 3.283040863979643, 3.047558142516569, 2.6882771360195576, 3.0678053815404622, 2.9949479309410396, 2.852623677232548, 2.799302759536284, 2.716044099270454, 2.7160584683741527, 2.8527947568421457, 3.2666317247488967, 3.2796924950758557, 3.0039865148387133, 2.976550726988692, 3.478516789483512, 3.3585188520102225, 3.220712961127252, 3.0591146490277117, 3.1206916446729314, 3.1156964437306365, 3.648562710490826, 3.6488471270176523, 2.4600912238855335, 2.443045983600036, 3.4565123852999324, 3.13362870949257, 3.1744720774349973, 3.498247719670876, 3.3674317300353334, 3.2986888197524467, 3.278853904203872, 3.2429809210786695, 3.612451731194542, 3.6056589027081105, 2.7874694838068463, 2.7813878216734045, 3.254688031110485, 3.2498685039252675, 3.4574538007890294, 3.4717040663090377, 3.409197697999314, 3.4064500936201183, 3.339032312616223, 2.518619698698264, 3.3605293496226176, 3.107294229062983, 2.575893070851912, 3.175923160586243, 3.0708582524130312, 3.389566969519712, 3.4004099642930465, 3.436080794373686, 3.4672895912162116, 3.644674402429069, 2.9538561967192294, 2.958977608049242, 3.556926912685567, 3.336596572769279, 3.4962003691330423, 3.4020267157179753, 2.4754623915198986, 3.2318452742402117, 3.465243050192628, 3.4673873551478485, 2.716153757513675, 2.716173021958906, 3.3846390783393447, 3.4186219439568575, 3.5132008558252297, 3.512045774919862, 3.283727540228032, 3.2824799597671763, 3.5321582246803063, 3.532515956670896, 2.367956069199391, 2.3678920842126825, 2.8296649144289834, 2.8297940240396477, 2.738964358023655, 2.7389645273922176, 3.2801018864881137, 3.2618986857039354, 2.6608740001038265, 2.6262046530149235, 3.218898748385307, 3.1870534619916535, 2.7774168245735056, 2.7774168153172343, 2.3863452426003313, 3.2714039374144153, 3.2710942568078902, 3.2553182528897135, 3.0460933431516457, 2.7463361164404168, 2.740522874928252, 3.311343945954067, 2.7371460133056065, 2.685108309097256, 3.398898053385978, 3.4006846655609304, 3.5236923524162105, 3.387366595821571, 3.361812181852225, 2.853698419639794, 3.013985448173874, 3.007164370053247, 2.958725207375752, 3.0164881128185512, 2.959901537496099, 2.940129354325598, 3.5682494878736186, 3.571321774784596, 2.997986454594513, 3.0060659821789613, 3.2206758631339945, 3.4815411469682105, 2.489975930269794, 2.5801706718262136, 3.606293353792911, 3.575317898508793, 3.3933222845249325, 3.393209766217362, 3.301768998594175, 3.3071618465946893, 2.4986824855429566, 2.3307153518406043, 3.184229182374353, 3.537121942092119, 3.7647250159012047, 3.239520150886152, 3.598453748225419, 3.045203534865817, 3.2750988859565235, 3.275280672764644, 3.36960943304557, 3.3735609783654095, 2.947874792771076, 2.947857669505046, 3.6023237962386827, 3.600590279367765, 3.0788153376108567, 3.056335970876742, 3.50345754637014, 3.563090994971945, 3.167938484455979, 3.0950395340107044, 2.9314911047490892, 3.0403609091415675, 2.660783972955883, 2.863766473329678, 3.254466754808399, 3.3081994369356424, 3.295496745040289, 3.389216742971585, 3.084858519458862, 3.015328629604258, 3.4456849611785825, 3.2566967336919594, 3.2641328798365414, 3.1933711101217286, 2.987492420968457, 2.949053871100755, 2.982966702745653, 3.1412696835609983, 3.038955128265781, 2.9773008086740718, 2.9850503357555302, 2.9834742148199616, 2.903534203808074, 2.9034352887063597, 3.385683024417387, 3.429080789628052, 2.858756435309315, 3.344489348370155, 3.4873489704557503, 2.98622798115129, 3.22608676400667, 3.244627113617366, 2.5281339847401676, 2.540783365448859, 3.4846424810314436, 3.457980614368064, 3.1801485386267716, 3.1800595771679214, 2.7901811637394767, 2.8207346027759, 3.0433262455304, 3.048430471605453, 2.9831795954767206, 2.9825334624588504, 2.8587046465804056, 2.858706500912884, 3.1786424388335615, 3.1786186038557727, 3.274813556441714, 3.268297387711484, 3.1215561325377252, 3.121556688572589, 3.283746066243649, 3.2842893974162326, 3.1928841623770956, 3.192731055781644, 3.436604318380493, 3.4406298962067194, 3.128041341188991, 3.128384354109958, 3.1064845353096078, 3.1064920243192793, 2.5422370026508827, 2.5328794808669124, 2.738980709066467, 2.738854254268812, 2.7689338298747868, 3.225553152042921, 3.310531244980472, 3.4358656829497702, 3.220099220529414, 3.2481846215039285, 3.3762012947203948, 2.905223531802728, 3.303432651518724, 3.2190913501063534, 3.224902376202806, 3.0051966955610414, 3.317927708617982, 3.3200629631309093, 2.1868171124378284, 2.9606973687946345, 2.9606909391324745, 3.051267317669223, 3.0512695821265337, 2.7794527306573467, 2.767376160622948, 2.983441976754964, 2.8437593884150427, 2.849748576096613, 3.132178971753087, 3.1384752605407007, 2.7742828056427884, 2.7742559475342317, 3.6720004476476444, 3.356319759430061, 3.501928373730037, 3.6745145534769548, 3.408769521647682, 3.0357635423990934, 3.056093158217352, 3.48567202296845, 3.4850409319292575, 3.102744821631092, 3.0961971168250915, 3.54179089055378, 3.033536838574882, 3.479268772075972, 3.5388784622596936, 3.366072301602302, 3.4924016828410758, 2.6246426998685077, 3.425331594983795, 3.288217087528238, 3.1200402301495442, 3.3465208360390664, 3.366997311473047, 2.7061554196230433, 3.3492992128877557, 3.350588352952135, 2.610888680395108, 3.28948330858966, 3.275394521944313, 2.7520475780887312, 3.3344901397862095, 3.3163124145464757, 3.216156324109662, 3.216169581722046, 2.8830805321557578, 3.169541732191424, 3.1435712664334625, 3.2813963392584675, 3.241862438226051, 2.545038325867922, 2.4535571043341857, 3.107261058920194, 3.112583450575499, 3.278102397420716, 3.278102100996175, 2.7936549651108256, 2.866918400571513, 2.66942314083958, 2.618023703551441, 3.165443789438918, 3.1844089025229745, 2.6950087330589056, 2.6950733197702674, 3.058202146480039, 3.0578119209591246, 3.2745443973506756, 3.1822357934050225, 3.2700934740365475, 2.680460538447625, 2.6693426752843137, 3.179277162465814, 2.906508482432936, 2.9002001292863078, 2.9967528020201217, 2.9952263728477195, 3.3569066095623254, 3.2893814110621666, 3.375693765502457, 3.3496783332627778, 2.930397838811051, 2.8789674340747293, 3.067552606453345, 3.0716385736786638, 3.230477471098556, 3.230382253118748, 2.97835997382871, 3.116277719532145, 3.216825674843369, 3.2174146609849803, 2.209339403526, 2.20818128363284, 3.26974937090174, 3.2697573164532856, 3.2040270748560724, 3.204755202050485, 3.2860738784197485, 3.2860720533799253, 2.904158396894754, 2.9045976038413377, 3.1934103296009066, 3.194609570996118, 3.482051152071153, 3.482915353977254, 3.0434027451389962, 3.043897521957813, 2.910658525443394, 2.909849846628959, 3.102885234806629, 3.1053358848206676, 3.0917272639128135, 3.093822378940273, 3.0596117573845296, 3.059942890763437, 3.14878960542797, 3.1477744309259643, 3.2918815310189977, 3.291882418827001, 3.200757484543949, 3.200758148637082, 3.1158576523365586, 3.114430893852625, 2.6284692750674297, 2.628394695007807, 3.245326139572458, 3.1165337391344083, 3.429521971413683, 3.424886620432896, 3.4274608022021003, 2.9929212313791864, 3.2933473356955885, 3.459655358439045, 3.318741875944105, 3.67316515494021, 3.3501650812490866, 3.5699891474023726, 3.037104198033386, 3.037498418057085, 3.1489264066026617, 3.217623305155008, 2.5500893765551766, 2.838243170361759, 2.8386704907356815, 2.9380518945499237, 2.679317323380661, 2.795567018352384, 3.4207183481174988, 3.38284721746078, 2.872263521750944, 3.1385380013329898, 3.167115285433203, 3.7055475871946912, 3.687123618001383, 3.742849644485234, 3.715957165494595, 2.4570424934721307, 2.4576403788029944, 2.85294212642134, 2.853013728295805, 0.7674163884251719, 3.1802337834135157, 3.178679874066484, 2.5305563100586235, 2.4644042766897507, 3.292088972147333, 3.3254473417548276, 3.0837995759430314, 3.0867798860571725, 3.324482993442121, 3.3245454165558543, 2.5778582595837247, 3.1451978776189375, 3.1452139578371594, 3.238961734576363, 3.2319041362715475, 3.331150294206796, 3.3372404582466606, 2.380483486673349, 2.8290251776829285, 3.079469820735969, 3.2519620673083343, 3.1988429201296027, 3.083405754191364, 3.1707676067341954, 2.6261476524045997, 3.5127071134715697, 3.5128561506447, 2.555719232050616, 3.359472975695304, 3.1639112857944465, 3.3358933753469433, 3.246681704362699, 2.8135973269996843, 2.930218099993423, 2.423206472405935, 2.6257163429992043, 2.5989318884500006, 3.40566065614136, 3.403212990498796, 3.21402248165006, 3.111352012165314, 2.9449949211250654, 2.7660379022412567, 3.209206694648826, 3.344312011022253, 3.08379195703121, 3.2403081080638327, 3.0267468943580145, 3.025717168014808, 2.776329485222659, 2.7752701634911556, 3.2920724825847096, 3.2920456566303375, 3.083475125115351, 3.0850161462007257, 3.1593996875047416, 3.157852159629975, 3.0362317991229206, 3.036214869534749, 3.2581522023913547, 3.2570372099634555, 3.3788496430667094, 3.378839503951344, 3.0638856874874523, 3.0639423074122543, 3.0466903133756253, 3.046983878903531, 3.131600942938826, 3.1415345543328215, 3.206888208009092, 3.2079997519162466, 3.068944462040194, 3.0672834938809235, 3.2915458084281677, 3.2915393042492407, 3.4300338210383337, 3.3594558691545537, 3.3309423436359795, 3.35994861865836, 3.2149365324219334, 3.233495807102137, 3.3325820422121724, 3.225576202671607, 3.3680388633746565, 3.432381585182042, 3.1788663712994403, 3.178863316159673, 3.358822252452586, 3.358974330242403, 3.26066005728477, 3.260682050901995, 2.5501587615608923, 2.5499605906684306, 2.178675560367261, 2.175659419764455, 3.418282779346419, 3.418300044480162, 3.212485887465313, 3.212452291813405, 3.1363767421337103, 3.138565338960548, 3.4995144161456166, 3.499762102703662, 3.434127647900084, 3.4315988319105, 3.3807622495503016, 3.3865248914236674, 2.7453417311840376, 3.3250038748360202, 3.3986519870055663, 3.3587592424270882, 3.3675780158208792, 2.625373955657635, 2.6164043203567937, 2.6430921457565257, 2.762050719814148, 2.776379776927409, 3.189765222617528, 3.295796792123813, 3.162307439655052, 3.3140424994100552, 3.4779578681678363, 3.473913468464561, 3.417736847944696, 3.423596803635935, 3.414080471901032, 3.4140871602694998, 2.9614152618616387, 2.96145338862672, 2.6745715319054026, 3.213465296659371, 3.095319642423907, 2.775108146758223, 3.3851028059753423, 3.3851054765080426, 3.298108836171894, 3.296370053201475, 2.5115022863902356, 2.175573788706936, 2.2469368738683015, 2.7892474103663387, 2.6202170008872545, 2.549167344500419, 2.623582520301398, 2.6220115339648293, 3.3913865842405926, 3.3912599501966, 2.5322527801977057, 1.8719082888601482, 2.8633758508610607, 2.853655091913013, 2.629457358822921, 2.373112385772434, 3.5325030237552273, 3.4073355380278, 2.8566694887410837, 3.0884000352701784, 3.2576874978739183, 3.2589883512014826, 3.4496804799396728, 3.4483162832298393, 2.875469020785145, 2.875669146853314, 2.964486510625972, 2.9636746807521055, 2.6014707889806203, 2.618984296656271, 2.763102055536056, 2.7626201982694254, 1.503699612562103, 3.2933913273882514, 3.2873589772390446, 3.4852954865460597, 3.307061133985091, 3.257412253615819, 3.2676632551180633, 2.894210211831685, 3.341015838572867, 3.34097947000862, 3.245660931874363, 3.2666771792577136, 3.2357775311396444, 2.6022628517690465, 2.6034228243382604, 3.285889540830858, 3.3973787573522345, 3.3987142685278053, 2.133982952666646, 3.676262339402265, 3.6762379137899868, 2.9838421238993798, 2.984017766859836, 2.705547158898368, 2.7056116229694065, 3.4739883422776012, 3.473969549760109, 3.2356452190890534, 3.1824587104890454, 3.2396753524266924, 3.1998758626206687, 2.813291346577201, 2.8380202718237837, 3.4905476517343983, 3.4905692471496668, 2.1881621863187686, 2.855267485036729, 2.853806703048543, 2.2278981201768095, 2.2563928369844075, 3.3896642187781914, 3.38974088385511, 3.2709984305236963, 3.271029771714199, 2.215906904862551, 2.2445768879409003, 2.5675447568218708, 2.5676247184422683, 2.5530758410745586, 2.5531531851235485, 3.4444524746211367, 3.4444651241430218, 1.910404852862726, 3.239892669619666, 3.221753491160233, 3.244086274793533, 3.2271485053934006, 3.5206373178306363, 3.520689096631657, 2.5391808081521523, 3.3954479788388023, 3.395418445592708, 2.5905242846019627, 3.3490724924968047, 3.3490573722717265, 3.5888148047282753, 3.5888458079229353, 3.2968528055645274, 3.2968441772013866, 2.9524452541701405, 2.954265592771574, 2.963715937286093, 2.970010650093544, 3.1565800699092343, 3.1566683776280815, 3.058674414876084, 3.058659425685872, 2.8291978743959643, 2.830918761249892, 2.758664962275995, 2.7601708981420345, 2.2507384869919282, 2.19690747880779, 2.658521227990573, 1.8643998120202678, 1.860297456590194, 2.6510415598775605, 2.4889586830544568, 2.489001137566994, 2.9425001633295897, 2.942437878666861, 2.703686964613903, 2.6947589600730324, 3.558374330019707, 3.5595250771820415, 3.2170280869933316, 3.217085215258643, 2.542015819824758, 2.5428510111039406, 2.8621425760149064, 2.8639026403722823, 3.1778637994797814, 3.1822486204456686, 3.5585061785022143, 3.560228745490044, 3.3704392734870834, 3.3704451620438642, 3.6391437629270236, 3.639680475402785, 3.418801873177494, 3.4187925015693197, 3.2429500165885847, 3.2389263674936375, 3.307939451244779, 3.2990592534644767, 3.6448209495071575, 3.644871209564392, 3.5809085388526967, 3.5809112158791487, 3.289275378200555, 3.294847916421333, 3.1755041051765476, 3.175413936136276, 3.40698356368816, 3.4060038492478792, 3.5615317630267342, 3.691130590017016, 3.6805459341652593, 3.2634738760803446, 3.15467590518605, 3.569897795397006, 2.3551051416725617, 2.3550108939764156, 3.138655861734611, 3.1310803184266396, 3.0767714633123666, 3.09080253087021, 2.9885618558547162, 2.9841809598278526, 3.1099552827979946, 3.1099748832052145, 3.591147212100331, 3.5912907465581863, 3.3114231924012096, 3.3113999057929506, 3.1278478383908066, 3.1191711689672403, 2.7865856874277912, 2.7862709484835855, 2.278046605643816, 2.314090719492964, 3.5157676446642108, 3.515782218390694, 3.304101570562366, 3.304088390450218, 3.572675752392215, 3.5726906694867484, 2.967145450968406, 2.967214411506694, 3.7889846799352167, 3.789184444805323, 3.1915927846248633, 3.1915745657126076, 2.3972896806744144, 2.4690203770206702, 2.932500262623967, 2.9913479451044784, 2.576010807262226, 2.5761420404130813, 2.779369842871926, 2.7807719622962273, 2.9323448454852246, 2.936813762336509, 3.4874094175573678, 3.48750411136894, 3.609207974191831, 3.6092165128788882, 3.375673988865814, 3.3756354263580692, 3.3123451793537892, 3.312022033526873, 2.0935201929886307, 2.6542574039847824, 2.649711984823724, 2.1371940446683064, 3.010480766371507, 2.4262739651406604, 3.0020053803912115, 2.575622313285266, 3.1761187907037205, 3.3594339470132524, 3.213168626679682, 3.2728390786753656, 3.2775300882587914, 3.173128164302736, 3.398043692096592, 3.210361070663891, 2.7951357774370305, 2.5644724508488608, 3.5352982527944494, 3.6406294194832483, 2.9195701128352427, 3.0597598544821647, 2.9274612545801126, 3.030565511346175, 3.2151711623587746, 3.2155487617596847, 3.38614303492705, 3.3860915459324534, 3.0815922415654065, 3.114622022258042, 3.642846457011783, 3.644053253430839, 3.1940862788702473, 3.194954016410447, 3.6097389762087024, 3.6114735158715763, 3.322600935984972, 3.3228249175684064, 2.932669063144547, 2.932257699463989, 3.0188921028689117, 2.944920676379251, 3.087995399316211, 3.1441278041108704, 3.516604832135568, 3.516664698192571, 3.447946096574078, 3.4479546248864175, 3.4108144165203282, 3.4108796968003974, 2.498897362851847, 2.499760377963471, 2.5036616585726588, 2.504683061333812, 3.055386316172, 3.055427380203644, 2.615801444374776, 2.6774534452989456, 3.1802429660156717, 3.181237500005222, 2.8543614077869566, 2.806922982394524, 3.2091728686387153, 3.2046351442987784, 2.9036343355455467, 2.938904751060446, 2.91548665385611, 2.9464067491227715, 3.18011071353079, 3.2079374921354527, 3.2307353604271385, 3.242269603066252, 2.903387297986761, 2.9034151813205638, 3.1736068468724623, 3.1735504752865884, 3.201686555167588, 3.1902045746405174, 3.351307230401422, 3.360869202444313, 3.1323989104190706, 3.1212304767855215, 3.5008016950052445, 3.498684633765852, 3.3733553654075545, 3.3724035238005126, 3.3419713053903353, 3.340464646972083, 3.086781314644142, 3.087078575701558, 3.360995719105316, 3.3609348155003396, 2.4740716985902766, 2.471493423218994, 3.1509830022659937, 3.1509592749445914, 3.1606874661038775, 3.1635183728352296, 3.4080983444611626, 3.4081582157143493, 3.1605917041079246, 3.154239884325817, 3.18368125787432, 3.167881608969737, 3.072233137708148, 3.128036238808308, 3.0874279284020685, 3.110998754038057, 3.419607416605106, 3.419627262887978, 3.44905396978258, 3.4490546897499454, 3.1413148065871335, 3.143133387621753, 3.3502446458136337, 3.350244283581402, 3.095919283535195, 3.09589683052126, 3.684393629114526, 3.6851652401655453, 2.325650145552565, 2.3257603251547403, 3.4937871305826427, 3.4937883825538982, 3.4526087162657104, 3.45260816332902, 3.457209148344826, 3.457257183689209, 3.591808278576982, 3.5918054405097037, 3.4335563475547524, 3.4335001284092854, 3.302278722937759, 3.3022737458517555, 3.4352528331518863, 3.4352316696936254, 3.3395868001140707, 3.339694116863232, 3.5781362801323113, 3.5780260550904543, 2.157944224663715, 2.1645721265088835, 1.4268777513642932, 3.510848430944262, 3.510853053902628, 2.9555888490446693, 2.9554271535575922, 1.4668115641196224, 1.4705927092074553, 2.5849400285349304, 2.5849371324307198, 3.3398849923478338, 3.3397650120849858, 3.5253952559703152, 3.525243590004698, 3.237267054415697, 3.2376313545070037, 2.1090284464005356, 2.115814714966551, 3.500761223212064, 3.4992378111288263, 3.3027181121709606, 3.3028544387754692, 1.4222680099420437, 3.239422700350877, 3.237080198182311, 3.3687784920366926, 3.3688107998067864, 2.3785473094711627, 2.824173213713924, 2.8381059721650477, 2.748763207515163, 2.9070689658250473, 3.012530528672508, 3.0125193223902342, 3.2521180374284664, 3.261933370532162, 3.252352399422145, 3.261964864409876, 2.28194423315554, 2.2531811034165834, 3.3683676035907846, 3.3683839317804676, 3.213113935733204, 3.213622447171345, 2.055715539197633, 3.1483702871766823, 3.149918999797872, 1.4404730108520956, 2.724604611337866, 2.725821744084671, 2.679465301487874, 2.683646096738755, 3.1034905977443445, 3.1034925880846647, 2.4725374512735723, 2.4725374382441774, 2.5797430282620875, 2.6061388076302476, 2.6076365794543594, 2.582068930193872, 3.053058866764853, 3.0529686105357894, 3.0490467569265673, 3.0489791023673605, 2.273286756306946, 2.2779257965427306, 2.0999632861572364, 3.3259884276153135, 3.3222807571801596, 3.101695018895965, 3.0912388935136215, 3.103489298555764, 3.1078915350288554, 2.06449840326226, 3.356843071142951, 3.3512972847657023, 3.1135741584331904, 3.109304914455908, 3.156898256781631, 3.1592949774595556, 2.3391142052614793, 2.347231974436787, 2.7154694561319483, 2.7201982721015248, 2.4591901280474717, 2.459190413793465, 2.4702762705233754, 2.5242263723438416, 2.9876211451967785, 2.97396098813267, 3.047948830682566, 2.95383180050828, 2.9345279127731, 2.9253821650096796, 3.2760865463331315, 3.3131823902215314, 3.24663489998662, 3.265217343591217, 2.8737771059453574, 2.8737355006091474, 2.7178086333427927, 2.7403880542096255, 2.590087366871706, 2.6037879944474485, 2.1552628305326387, 2.1672554081628546, 2.7482070986945457, 2.7482071639017756, 2.9105697919055413, 2.910471617095124, 2.589041909344168, 2.590461427035603, 3.1864184012310335, 3.1864196915050775, 3.1716320733340257, 3.171613808897204, 2.4929049170025537, 2.4908370903522945, 2.574923684422014, 2.5708685269640354, 3.0064188989878895, 3.006414170503882, 2.9858047340776714, 2.9858350360786625, 3.124253764387175, 3.124247603839229, 3.059550394605306, 3.0595059423433613, 3.592758512551714, 3.592570842387622, 3.161289763866411, 3.1612550466130367, 3.3272980164284767, 3.3270892378854136, 3.472116889466588, 3.4720195636785336, 3.4122790767823434, 3.4122749113649338, 3.195734431257218, 3.1957565924062616, 2.0826612816145778, 2.082652242315771, 2.478131978205848, 2.478123550668372, 1.4357834758206156, 1.4357834711455846, 1.9599415922240666, 1.959848081438761, 2.783332894512713, 2.7822652836795747, 2.7910176184302946, 2.788042036841572, 3.1305362675275084, 3.130551523173984, 2.1272914393947104, 2.1304560195305005, 2.951697125267818, 2.951698250867255, 2.6506197172059416, 2.6506073098104026, 3.320930520571295, 3.3313679203704574, 3.302313756943887, 3.31007191781467, 2.940200596845046, 2.9402014183580363, 2.989762529133723, 2.9905698769815348, 2.9407770876825525, 2.9417567491574257, 3.1408541599457958, 3.1408516102829367, 2.4360333548763564, 2.43331279126193, 3.2217619259647012, 3.2211924637956164, 3.2730361337729184, 3.272683987061873, 3.283213560598446, 3.283127946439919, 3.2903401723682597, 3.290339757110929, 3.4453616590302705, 3.44536499823917, 2.42595144504101, 2.4309285198927033, 2.179871139324114, 2.1743935367154767, 2.5812769972953897, 2.5832769311038133, 3.0320427983684715, 3.0320310655540474, 2.9931452821627382, 2.993222088572822, 1.473844121707018, 1.4830569850595203, 3.0019079218619824, 3.0019137966865372, 3.0247158598902137, 3.024706169785378, 2.495635172697761, 2.4956352146107648, 2.1133002994956596, 3.1216423073159523, 3.121620255147191, 2.1633214225288375, 3.1509869128589454, 3.150978269293324, 0.9580484992063738, 0.9580409464270527, 2.9726658090698823, 2.9725562464184785, 3.163518656579398, 3.159315279384801, 3.302936501806869, 3.2487264909482496, 3.373747378550438, 3.2768711263664145, 2.9075318558482097, 2.1553909944088847, 2.8113956317840003, 2.8114624308903595, 2.846134189513468, 2.8461707285952067, 3.2422639292102664, 3.2150472459596977, 3.204868298959996, 3.1676450103272247, 2.638863066375445, 2.6472780049096802, 3.160524752437131, 3.1604467307026276, 2.9790234774310247, 2.979081103798112, 2.7278603246789417, 2.7280652244885726, 2.547625653176148, 2.547626092500627, 2.5332965005362076, 2.533283518446581, 3.2978147700396105, 3.2979367929872, 3.2954277134636136, 3.2955478271776326, 3.2429507927659995, 3.242939006343723, 3.2172165928205576, 3.2172133372621654, 2.491119017523505, 2.4803206083336273, 3.0234401998670384, 3.0171460994592603, 2.683497435103157, 2.6749530763842233, 3.05385574721924, 3.071608881768235, 2.571149324323047, 2.571150388632993, 2.890359232413848, 2.8904036900190007, 2.94170557265797, 2.941632239610798, 2.546252582873109, 2.544049181990513, 2.5463106236097053, 2.5438988415646993, 3.2030684830008678, 3.2030662269667207, 2.580937538786348, 2.574996990549602, 2.6089840083862677, 2.6133037570061974, 3.19232852333315, 3.192897262947599, 3.2234694527280787, 3.2277726434649163, 3.226694127554431, 3.2326365102445713, 3.16717638726128, 3.1738441657275547, 3.2087394835123977, 3.213575307224035, 2.760685806593167, 2.7606804734184087, 3.0856031089696625, 3.085552472140929, 2.828213909272255, 2.8279729050636204, 2.825198446254916, 2.825114419073389, 3.305432019114753, 3.305970147249344, 3.3589855232512806, 3.3606353485412996, 3.4098353418160765, 3.4103253722046203, 2.8241813979687884, 2.8242098847375483, 2.63411037418022, 2.634117135752167, 3.3534060678450524, 3.353689059050893, 2.7594136939644556, 2.7594226728539692, 3.5316138467066596, 3.5314758227463496, 2.9834273418868658, 2.9835561198385876, 2.667422838512187, 2.6674228533383664, 3.412209625334776, 3.412154255042548, 2.4126480888245694, 2.4126506108686328, 3.207351651409661, 3.207387418111846, 3.211073677162633, 3.2110601002093615, 2.594832222704164, 2.5947594714107654, 2.7347012233496097, 2.7346871493826828, 2.185993476101498, 2.1894157717092018, 2.8629139716097334, 2.862910013499115, 3.020236057525216, 3.0203286675550545, 2.6014551871598623, 2.601445227940261, 3.124653273829814, 3.1246514919926223, 3.256320882518223, 3.164594755833132, 3.1037515533041993, 3.1994708062404644, 3.100912622364947, 3.1005498471657313, 3.262319729066567, 3.2624885449174466, 3.193436748407839, 3.095257271851099, 3.0947500101310212, 3.189406612329372, 3.140380959300148, 3.140426523422554, 3.023821923559788, 3.0238105765962007, 3.3129260303335197, 3.3131843990002117, 3.365882169309454, 3.364969263376186, 2.3996553796063513, 2.39965638758046, 3.3866949380042164, 3.3868818746813556, 3.482661288242226, 3.4745846252145767, 1.5745350648070857, 2.3572834115300227, 2.3261540785422437, 3.2822392166241947, 3.284969251505626, 3.110791063127033, 3.0922344251499245, 1.8579543251577766, 1.493469246218278, 3.1296391170599382, 2.888599252106306, 2.878940027754931, 3.239041961358886, 3.109229587599052, 3.10924898307385, 2.5857118616659296, 2.1580796389874313, 2.169725254600514, 2.551879928753375, 2.3490578456176903, 2.3492580665892886, 2.5579866416441974, 2.557983250887168, 3.121292373751755, 3.098770948711256, 3.136394285214365, 3.110453154513295, 3.024504038076342, 3.0133061200917175, 3.0770966243814035, 3.0393555248315614, 2.846764346256616, 2.8454054560014113, 2.8882712059773175, 2.861263548638342, 2.91467890264396, 2.707572984885732, 2.7810499118665764, 2.7987220964863604, 1.9741577984511798, 2.678786877952488, 2.684738484652113, 2.6947278536239145, 2.702082294034902, 2.125823525044547, 2.821224353918874, 2.821224674756593, 2.1508559148922415, 2.867459362019392, 2.8674595818411373, 2.797589160514389, 2.797724679679519, 2.7818238176155323, 2.7818283553345893, 2.9451033055221814, 2.9451013760545623, 2.9575816596690374, 2.957588867917967, 2.656849758555763, 2.656849754127034, 3.0075932181984335, 3.0075948668523576, 3.003701470960673, 3.0037032676575346, 2.816929085312708, 2.8169291596034576, 3.291997474629264, 3.291980299452577, 3.3440357656924715, 3.3440757052917087, 3.428918537843097, 3.428809336792521, 3.434278362135203, 3.4341123578028383, 2.630697849754709, 2.6306998512540805, 1.4150068755061156, 1.4151743349221344, 1.8640472141496955, 1.8640472141401714, 2.4654994652873, 2.465499493812419, 2.642908278113827, 2.6429082809949485, 3.032772977451113, 3.0326400134527667, 2.969160659659053, 2.969131079704024, 2.0958389441111938, 2.0958484655487997, 2.0930251384781067, 2.093025184708257, 3.0872324446028583, 3.084697913453533, 2.956659280067723, 3.085792064244622, 3.0767681426927047, 2.9403591642264146, 2.9768116121517294, 2.9463554152313716, 2.736543261495297, 2.7365484143315046, 2.882146606639516, 2.8831725084069895, 2.872603246375362, 2.873619538215512, 2.98555209209729, 2.985233409942565, 2.996716425302584, 2.9966142353413954, 3.0131664107849976, 3.0200912961089883, 2.9904716477009594, 2.9979550575555343, 3.1194119125535416, 3.1205072528230575, 3.0862861421675247, 3.087471238946061, 2.439075967506028, 2.4389237307891802, 2.7303958968909945, 2.730634322714532, 2.723036162149367, 2.723232938520197, 2.892621052711679, 2.892616200039546, 2.883940258640849, 2.883934899220938, 2.6687491801106047, 2.66874899684874, 2.855210578716272, 2.8551379865199578, 2.857595507716248, 2.8574928710326777, 2.1058681548352904, 2.105861971797074, 2.1641529261773904, 2.164152928924966, 2.9151969390464982, 2.9389037841124224, 2.9633662178854516, 2.9179705610332225, 2.831784207617038, 2.91858311527621, 2.876720535806065, 2.856672674308344, 3.1040593529164395, 3.0870044141939426, 3.17322411304468, 3.1598864657039143, 3.6921840391073366, 3.672040405573207, 3.690459027300079, 3.6498287980756894, 1.4831327833074779, 1.3902703462406496, 1.6237082564027352, 1.6237124398089193, 2.8917291846751403, 2.8917291277934245, 2.3331836547771316, 2.2307390820701736, 3.0941455766468065, 3.0941994975407696, 3.1394643270769182, 3.139476995842514, 2.510640211072983, 2.5106570499144754, 2.782047163756522, 2.7816415280690987, 2.7943636611406237, 2.793638595659427, 2.530519988635524, 2.5305934720829164, 2.5307777914876146, 2.530781360442013, 2.5467665345264727, 2.546766526023872, 2.282299343032215, 2.2824729212517822, 2.1587335913521186, 2.1488064422953466, 2.155822992904786, 2.1627457731936968, 2.9486060680706645, 2.9482736998419403, 3.299584928483327, 3.2995483114199153, 2.1808093428411492, 2.179534254239991, 3.2548392885100803, 3.254841858365381, 2.540792264974601, 2.531443409670509, 2.084239244657407, 2.0237240564567123, 3.0321730358526877, 3.032356232681948, 3.053239791787492, 3.0531066914822484, 2.930224704331902, 2.8908669348756932, 2.8907961589238353, 2.8333608119759193, 2.833305913619888, 2.8778715891598683, 2.9527467354421653, 2.910503185189649, 2.6288784050340723, 2.628879274735937, 2.167415225154826, 2.167409716265185, 2.4682245991996985, 2.4679914605707767, 2.469902889837784, 2.46968568536421, 3.2606089472568964, 3.2606820930399407, 3.2441440755469855, 3.2442064089753218, 2.878583976687923, 2.8785678753675423, 2.882642653399001, 2.8826080122088227, 2.5316522125774097, 2.5308414756353255, 2.5432934774763427, 2.54252310717462, 2.7747701543512857, 2.7747766469917914, 1.965406121581203, 1.9654086957134864, 2.2051632134377477, 2.2051442729982322, 2.176164516881405, 2.176164529134673, 2.7950950166453703, 2.7950947512098794, 2.7990607329086346, 2.7990599359301074, 2.426941200283682, 2.4269410467653927, 2.726719523004138, 2.7264181773718934, 3.044344165083015, 3.0383140096506818, 3.186150324638607, 3.1870291576467236, 2.752816078584196, 2.8174613571016374, 2.749000378097769, 2.8227276559951395, 2.8251881023071577, 2.8253659635997597, 2.8804898161692503, 2.8804412609731287, 2.872545990352884, 2.876439420851796, 2.9026179088943165, 2.89981177450987, 2.874043680107228, 2.875773336718877, 2.874745647767149, 2.8787476664684837, 3.172400380938227, 3.172474317856003, 3.1549783309229307, 3.1549958138516225, 2.975508927304152, 2.9755300376048703, 3.01822916144976, 3.0181835069090948, 3.157602777200855, 3.1574892808322192, 3.079896818665072, 3.079898048329374, 3.1714812622471626, 3.171494218037878, 3.2582097810103474, 3.2582591569376866, 2.717740154995591, 2.7177188932125036, 2.511174695161504, 2.511174692413807, 2.7624832425985817, 2.7625261284231906, 2.1023199847763685, 2.1023189350663314, 2.61846704417259, 2.618467057367798, 3.0414436455608347, 3.041445372667951, 3.0336678920791718, 3.033671745468865, 1.5141001874386022, 1.496933761518376, 2.9107494861369463, 2.9136668471421223, 2.9345265401234686, 2.9344839464484833, 1.5687313050428973, 1.5313750884832251, 3.124267343252315, 3.126738893913256, 3.140446564145895, 3.140422984329257, 2.999627201458502, 2.9990268765563233, 3.099046349306642, 3.0991021749455414, 3.144021359830813, 3.1442205049738057, 2.991008049096714, 2.9910703125280818, 2.1202631567901604, 2.120263158018873, 1.4855966266239995, 2.882815540697641, 2.88281516959419, 3.158465023249352, 3.158607535956523, 2.752861171439321, 2.7528805116894097, 3.1287428390334444, 3.1287292069656742, 3.4325395254718902, 3.4325658638992333, 1.5380209443895845, 1.5404445542711387, 2.83524676636871, 2.8066239472646677, 2.828404044213703, 2.8061353227142067, 2.2202146139601777, 2.2221504159481973, 2.534014532254893, 2.53210693797791, 2.775178486853918, 2.7751742913109108, 2.7676835440624523, 2.7676835608802914, 2.7768849003571856, 2.7779479807979826, 2.0976115174423953, 2.7623104458117416, 2.761840896228009, 2.2585278019630497, 2.1136052571424275, 2.179545492723375, 2.638859679429325, 2.6388573264751223, 2.9854836246452408, 2.9858918642618506, 3.0016461072250866, 3.0020162963324495, 2.2497549006614235, 2.2644136519660742, 2.246123647153266, 2.267375629076934, 3.055415710698441, 3.0557587744939885, 2.8171310449327764, 2.8180882021120466, 2.9206829765506015, 2.9206924958871467, 2.941662045081425, 2.9415680844837526, 2.967459473581227, 2.967285493030336, 2.5141851035579474, 2.5197668330720093, 2.525130365221727, 2.5302273726376776, 2.13210616292538, 2.1217622506025595, 2.9903479450282577, 2.990362922995369, 3.007796161927515, 3.0077621692160528, 2.25215707878588, 2.603637550826956, 2.6036376069173714, 2.4626968237132907, 2.461715081251476, 2.463297312904212, 2.4617948905822096, 2.6187062966660375, 2.597364414212201, 2.6426901813581947, 2.7253167253790718, 2.7348316633750773, 2.6148952319340095, 3.3101243766526434, 3.3092335428293733, 3.3311314013725464, 3.3302202045408924, 2.6991345859571374, 2.6994730866737346, 2.6928400722084818, 2.69314939460915, 2.1632102220608314, 2.1632102240607094, 2.8290833825496553, 2.8290845828192017, 2.8003856937013727, 2.8003856819564747, 1.865545012584009, 1.8655450125855215, 2.5335250398748794, 2.533526913138154, 2.1582762317696718, 2.1582762124026633, 2.1175803743541524, 2.117580379746064, 3.008060357870687, 3.0078842894373627, 3.0232793348811975, 3.0230933154732846, 2.0979568816990253, 2.0979568840883314, 1.734954596664749, 1.7349545966661408, 1.4013394073459151, 1.4009713922767593, 2.783818122852254, 2.782294959792896, 2.7832363370119944, 2.7818584859180824, 2.8135722295146572, 2.8133753652822406, 2.7952072483130808, 2.794974681403754, 2.8427434291763185, 2.84344825119789, 2.8413055741885356, 2.842031606177939, 2.17519139707583, 2.1751910907419623, 3.3836533340833075, 3.3812338092275382, 3.378496123105086, 3.377155133959396, 3.40747751703868, 3.4113837548975834, 3.293854632762503, 3.29940023770402, 3.035582472738759, 3.0362595615381425, 2.9112081067315385, 2.9112152764483934, 2.949109018875901, 2.949266088403849, 2.9348628255347746, 2.9350694133079744, 1.4537954101567387, 1.4537954098278507, 2.9146846470807954, 2.914682870297738, 3.0056768433254373, 3.005498541687637, 3.553907396972111, 3.5539136497315624, 3.2650671328912573, 3.2650905636710976, 3.145428683744289, 3.1454648148817115, 2.6193169251772233, 2.5999779734165047, 2.5880815810821445, 2.5660407443397952, 2.8134414660246065, 2.8143166161735915, 2.8419221416559655, 2.8419624508074843, 2.7539897935856996, 2.753989063603198, 2.4788261586260405, 2.478825526266522, 2.6178990577487133, 2.6172365478244517, 0.744898854229799, 0.7448988542297857, 2.7801177060116933, 2.7805472543285483, 2.8334504967874703, 2.8270378438284514, 2.175537928452104, 2.3457961451176548, 2.196114075708975, 2.300244411554644, 2.414607852420594, 2.4146077814176357, 2.737029334807456, 2.734113914687492, 2.625672256234264, 2.6116818725266304, 2.734415256015437, 2.717890951062888, 2.158578892919513, 2.149812272314813, 2.127223190415742, 3.092702747208788, 3.0935310902082436, 3.0984049082655045, 3.1122013105533743, 2.127783180271537, 2.4014264794041185, 2.401223651064555, 2.3982344688214847, 2.3982545764381573, 3.1726129510065424, 3.1723139811126804, 3.180226922695442, 3.1799939642255817, 2.845830496464732, 2.8458842046356216, 2.848739713921079, 2.8487574373001747, 2.102666474618264, 2.102737490344707, 3.13618701152145, 3.1232281797535397, 3.1284784147907136, 3.1153732135401353, 3.124013505918436, 3.1240525910190993, 2.7237964551164486, 2.7238303230890653, 2.8529580735788773, 2.8530116777647136, 3.1227901786753316, 3.1228794287435226, 2.8406184881885377, 2.84052028377006, 1.4585159484681811, 1.4585159484681633, 2.5016231418662382, 2.474589359376359, 2.861684288952161, 2.88273125957497, 2.474421251179158, 2.4747807154019155, 2.679358756639187, 2.679644129405678, 2.8189175414397667, 2.8189031484105693, 2.80133127696012, 2.8013312876414393, 2.9093668274767155, 2.9104499703245885, 2.923894531193909, 2.925057650490808, 1.535192998793755, 1.5351929987938195, 2.454236325332302, 2.4542292714899716, 2.454271912489611, 2.454264550449577, 2.5564147916585944, 2.556313664092131, 2.146835786296085, 2.146900170782363, 3.2367965674340913, 3.234504362283645, 3.2690583443718104, 3.266870252692357, 2.8261357102499187, 2.8261200908201944, 2.816074008167838, 2.8160741976057624, 2.4910867507469185, 2.4908261550259674, 2.142391401744543, 2.143423619568292, 2.811910048695111, 2.8119092118454945, 2.7984736046337737, 2.7984714622193363, 2.453796661151535, 2.452755081529181, 2.124564619141002, 2.1245646894857537, 2.0947604796411428, 2.094760478966914, 3.054360014104851, 3.054154609522432, 3.0557748964181974, 3.0555769348206727, 2.784259570867878, 2.071175202193616, 2.0705513965812585, 2.783917354120354, 2.791170140735591, 2.789793272097814, 1.7798342599680685, 1.7798342599726382, 2.4675334361839742, 2.4672339910079044, 2.5078082861194506, 2.507023000063057, 3.2790367316003426, 3.286619575697337, 3.2817965175310415, 3.2890773594064395, 2.6347926756240785, 2.634792579928432, 2.4464481026945193, 2.446515716417585, 2.456793359828792, 2.4567327085462978, 2.124190385626351, 2.11522851862835, 2.5545523725663912, 2.5545521622278415, 2.273430184308815, 2.2734301550471923, 2.8851792497749162, 2.8846525872655016, 2.8376285750384556, 2.8376325800809017, 1.3909166709535137, 2.910339411315012, 2.856606760610245, 2.5810743048856883, 2.453644770772539, 2.514687097064593, 2.447058048162668, 2.8501234442935246, 2.884421860658104, 2.002020987526895, 2.0016246199216647, 2.2152081970171205, 2.212424795784631, 0.7931330632304672, 0.7931330632304829, 2.712839368694232, 2.7128393681888068, 2.6806546030572673, 2.680654619337818, 2.813968094186785, 2.8139681028774914, 2.523554425418668, 2.521368598053318, 2.605954170867578, 2.5825263763534387, 2.4559710837731776, 2.5064185529742162, 2.1956349134755286, 2.253491667763785, 3.191154231125771, 3.197837715257706, 3.2099348105670935, 3.241699287824276, 2.3090616457235944, 2.309061830731462, 2.3802137390875813, 2.3979143655742434, 1.394459972058755, 2.886100318903794, 2.886025298000038, 3.1228997250483235, 3.1219731835462414, 3.112751674950757, 3.1118949452503055, 2.874851063896645, 2.8748501852389894, 1.3975809122851386, 2.8033937007827237, 2.80325187700167, 2.8018370401179777, 2.801882126518923, 2.9962386366700593, 2.9943034167433162, 2.997616654419305, 2.9954835243437246, 2.7805125679823455, 2.7804294664781155, 2.780588048576029, 2.7804797516826745, 2.1189515260309943, 2.118951919706559, 2.91067175430722, 2.9101525248962408, 2.907923877150021, 2.907989631587064, 3.1394026066128458, 3.136018384860977, 3.137141814137089, 3.1345929558754317, 3.2537963211175205, 3.243897746733171, 3.2059016031960557, 3.1941790429390156, 2.81358729769302, 2.7930309988222426, 3.049379161390362, 3.0493929062562115, 3.085925557829073, 3.1009624250252106, 3.018713210566362, 3.0106598554659323, 2.786689521841389, 2.787008190001505, 3.155253781253716, 3.1503817323346004, 3.128886041281827, 3.1237652262237954, 2.4780573469733818, 2.4780561981553824, 2.53655773073126, 2.5365413454750034, 2.9544299891829775, 2.9536712799569007, 2.5099597924184662, 2.540918380723443, 2.955463209589403, 2.9828954049679615, 2.0922052946984926, 2.092205272949002, 2.7632550326864465, 2.763141050831514, 2.6364320971378454, 2.6390713321187085, 3.2240760954677667, 3.2258204045596477, 3.1250350313366906, 3.1368498581813085, 3.3031451640888254, 3.303196691926931, 2.969978235763744, 2.9841247483409994, 2.27493256406283, 2.274959029524683, 2.4255371557233505, 2.4255144982245436, 2.0862972401388413, 2.0868635116012433, 3.1635943053758235, 3.163588047455062, 3.169457213303395, 3.16948551350312, 2.187432045229586, 2.181743581148581, 2.0675684064120685, 2.043911084963932, 2.393133063564803, 2.4205179530182876, 3.073373518240022, 3.0733734773445818, 3.0673775283944944, 3.0677632381604347, 0.7416840233211499, 0.7416840233211408, 3.1216614633048305, 3.1228754698269277, 3.1217981645981263, 3.123098315919413, 2.0820280283073505, 2.083131851082248, 2.0867427621671926, 2.086742762529117, 3.120512336035978, 3.121230578468107, 3.118238316264089, 3.1190624217231857, 2.4429211527775543, 2.4466025693900613, 2.445145774050172, 2.4462673084317315, 3.12558024710187, 3.1255865278540265, 3.1314421158255974, 3.1314215310642894, 2.611656059507246, 2.610428475025751, 2.6288360797942953, 2.6260328246573024, 2.441983848440783, 2.4359029769234692, 2.438611517462251, 2.4323822560762456, 2.0810145316741027, 2.08101453176877, 2.8570465449214035, 2.8573257119737887, 2.856599391933587, 2.8569234048657233, 2.803053149450335, 2.803055775993721, 2.803283941605783, 2.80327950423002, 2.9471910868851716, 2.95012661845121, 2.9406419971561513, 2.9439288965200143, 2.8774988056110375, 2.8776083162833204, 2.873140457495504, 2.873178471640051, 2.3883751144273138, 2.3457933417069947, 2.918842836891913, 2.917873669774991, 3.057822575565811, 3.078539602595595, 2.4857888560199344, 2.485783856297704, 2.485685549032115, 2.4856842265400543, 2.7831762887791744, 2.7832111454977504, 2.782265798672944, 2.7823083917823106, 2.124873111413571, 2.124872924586894, 2.400656012765438, 2.4006546316316335, 2.384532438025831, 2.3844206455792034, 2.7880719184077405, 2.7874797805844707, 2.7883099851706996, 2.787834592852564, 0.7299509971726932, 0.7299509971726907, 2.487405594757486, 2.4870983348963853, 2.438297592120577, 2.4387761618970973, 2.7797734358542674, 2.7797740508043636, 2.799490387565043, 2.7993605043546452, 2.6446987201178556, 2.6439239574590787, 2.7761569804573054, 2.7761410530526702, 2.7764572266627536, 2.7765145477855997, 2.92361713861141, 2.9240303577724034, 2.80660177112321, 2.8062509713614454, 3.0012814734060864, 3.0013758610770287, 2.94719561117167, 2.9471891838674416, 2.6874278733179646, 2.6769160109974486, 2.738818482748624, 2.731233455784177, 2.7284245871579555, 2.7170663782117366, 2.78530551092939, 2.776139375586315, 2.9459299061964828, 2.9459346540813023, 2.946407874483068, 2.9464027290813926, 2.796619246498973, 2.795879705077146, 2.791865472290637, 2.7918486748614244, 2.2178549135689507, 2.275250677434028, 2.6919767366405125, 2.693251295581333, 2.744917438979422, 2.7818737674647434, 2.1116809979866096, 2.1116865482808524, 3.218976254263934, 3.218983998538579, 3.1995032926643026, 3.199512490674895, 2.085724108754097, 2.088352635309496, 2.923669940009648, 2.9238153433738034, 2.9264830336223167, 2.9265800654587935, 2.030667153650225, 2.030064450442694, 2.0377937477002663, 2.0369526286237347, 2.0910206270718263, 2.0920488041297154, 3.2490087397850305, 3.2490087953753366, 3.2573107761294864, 3.257309103986366, 3.108328883398977, 2.802406347435217, 3.1918832747399515, 2.8021765386690074, 2.594504623545974, 2.8527542984917584, 2.440979421359236, 2.4409794217849576, 2.4299050247976006, 2.4299050267398985, 1.3974624594669212, 1.5033735319563373, 1.5033735319562729, 2.09919161114641, 2.0957622086144294, 2.4338322931244116, 2.433832550670341, 2.4377823785215273, 2.4377822970208882, 3.3364149402003296, 3.336422426089516, 3.3493328089174828, 3.349317600021445, 2.095124180322996, 2.1227948304157693, 2.109802307202774, 2.109802836617722, 2.780530921157921, 2.7806421755695494, 2.780849044643455, 2.7812725466794874, 2.9984388133852833, 2.9984368063342495, 3.018391094944966, 3.0184001972921473, 0.6956956951949538, 0.6956956951949445, 2.50829311332681, 2.508291152822094, 2.506816235106631, 2.5068167960236964, 2.801945647066362, 2.8019453119488005, 2.8091935707419036, 2.8092085061565015, 2.752737586958326, 2.752740673440867, 2.7483874926154837, 2.748399998881331, 2.5068375720178775, 2.5068474728305103, 2.7773737122326976, 2.777374283886901, 2.4522325285646844, 2.4522256406074163, 3.2961285755199494, 3.296127555964647, 3.3016499882914503, 3.301650364975023, 2.833236552169509, 2.8332194700457927, 2.8328074093568767, 2.832808839242461, 2.9515095671839595, 2.951865121138434, 2.8705319700404206, 2.8712308952445067, 3.253341423663591, 3.25343810519702, 3.2344381769049373, 3.2345377252992096, 2.437003278527017, 2.436800973698525, 2.437578067711087, 2.437387006792976, 0.770706328310458, 0.7707063283104552, 2.4544111008921212, 2.4544156425970303, 2.454437709383882, 2.4544435374736544, 2.123452171924172, 2.1147244517535038, 2.0922345724223415, 2.0992927919022812, 2.4538566099279184, 2.453728918967676, 3.3289352022524206, 3.3289321880985625, 3.3245234287670433, 3.324523620616713, 2.5088970150067764, 2.5096368435460783, 2.465880302169708, 2.4658806707225, 2.4659323790564147, 2.465932434823885, 1.9240278540296727, 1.9301967429109086, 2.1963978752854434, 2.1979350739032557, 2.0864696064633743, 2.089232482406244, 2.087448419802677, 2.087448469863106, 2.101196424155253, 2.101196423750587, 2.0877818880040686, 2.0877071861407184, 3.288324422590962, 3.287075279245437, 3.1808453962849113, 3.181564655492708, 3.18694640147735, 3.1875294301874195, 3.014429407997641, 3.016771434968746, 2.5599036836673807, 2.5467916867844664, 2.7019556616332645, 2.6907007479364324, 2.4859108575611453, 2.486395490593871, 2.483992947407664, 2.4848903449387394, 2.790983904564744, 2.09036678307231, 2.9192472233688798, 2.971442736821423, 2.0881351433511717, 2.6053205291159163, 2.574823432170728, 2.5764183261188527, 3.3160351007414413, 3.3160656159492046, 3.319257117241847, 3.319281240267687, 0.0026094728549238906, 0.002609472854924226, 2.6803176483266076, 2.6803170408600736, 2.634338214001147, 2.6343378469411816, 2.573394495773788, 2.573328874500515, 2.5843231678546683, 2.58418500066802, 2.139583516902983, 2.139584866940259, 2.9228103564081556, 2.9188270965972065, 2.864581889525119, 2.8578579945625835, 3.2849690655131143, 3.287314463517806, 3.2792482438877517, 3.2788786750723604, 2.9553901868450345, 2.954129835817351, 2.991454566779337, 2.9906506477304617, 2.100082284887329, 2.1000813868698813, 2.79158344317101, 2.79173995612773, 2.7914516104902423, 2.791609876668411, 1.974390471901385, 1.9743906474455177, 3.293336135848539, 3.2933397408359966, 3.2758669211345137, 3.275860612560311, 3.2630509938174135, 3.2630498990878363, 3.3210290685597075, 3.321026380353303, 2.813363897189703, 2.8133538237220557, 2.8126326700422144, 2.8127319961114057, 2.0910277432124458, 2.091027743764092, 0.7021107801438191, 2.355386283595883, 2.3554446188041847, 2.3514915548608153, 2.3515489687523483, 3.0414515682234664, 3.041451966133229, 3.0507631382161864, 3.0507634508295327, 2.779524557313613, 2.7809978673937823, 2.77972685237509, 2.782145217552184, 2.4785208667991556, 2.478527857438095, 2.4456565761313005, 2.445655303817253, 1.4092769526101279, 2.1339138002506255, 2.1339143435230703, 2.7770968205786506, 2.7770840012058136, 2.779457963590318, 2.7794603919169654, 2.7834753989038252, 2.7837138306589018, 2.78374347153398, 2.7839575931098266, 3.1867221943162938, 3.1867238234490385, 3.1838172192981578, 3.183815463951549, 2.0905049953717327, 2.1005180036883804, 2.245621378957052, 2.245565870680883, 2.246685780898278, 2.246624303983139, 2.0884556914326993, 2.0882127479518373, 2.0855458837083423, 2.0852471209162995, 2.4502440772637537, 2.4502635526716783, 2.4503727684729437, 2.450399310392755, 3.0727768507609685, 3.072812912948112, 3.0668894061893144, 3.066928853966824, 2.4146184641073907, 2.4230555173868464, 2.428595791212458, 2.4274462843284534, 3.3316996624104895, 3.3317218738357695, 3.347744248007132, 3.347768464810905, 2.797270673954221, 2.798842154478917, 2.7980509382675764, 2.7977201284887503, 2.626549249040198, 2.627450673108941, 2.6252545344408746, 2.6260683203264286, 2.6068313743849467, 2.606805939626674, 2.602380548454253, 2.602401222920852, 3.210591195791865, 3.2105914222479566, 3.2372796632898044, 3.2372846558116732, 2.1057369212318844, 2.1057369311274634, 2.0885263573216326, 2.08852603914704, 1.7830504229508943, 1.541408528447569, 2.18575851755101, 2.3236997549927696, 2.5708753739984003, 2.57088574969311, 2.5628300397417254, 2.5629435502656785, 2.8432185558629897, 2.8432180366403506, 2.838450375757178, 2.838451823266456, 2.888980564587079, 2.8889810429862273, 2.881504281190895, 2.8815050261385613, 3.0741783150957716, 3.0741556852774163, 3.054064836454634, 3.0540714129803, 2.5879721824457254, 2.587979343629782, 2.5918608473699534, 2.591906512496701, 2.457875218253987, 2.457846693447778, 2.4605619430082455, 2.460548005443875, 2.085782037827528, 2.0965919528713366, 2.104569723863885, 2.1063374461339763, 3.0351992445383416, 3.035191975978596, 3.0057814910409903, 3.0057585004019, 1.3878245529487545, 1.3878245528779962, 2.121872383017773, 2.118033951622953, 2.1194656601416297, 2.1181732524911436, 2.089308235305837, 2.085764672009822, 2.246176974776658, 2.0954647394132127, 2.099939060964399, 2.110232634790773, 2.7870977614156662, 2.857335215909882, 2.783045064215853, 2.80117948134165, 1.4343381036916767, 1.4343272066255266, 2.325677589845353, 2.3267341926428347, 2.324728766749913, 2.3258210322408037, 2.422807937969869, 2.4228048776960547, 2.6593104535994483, 2.6593240844743655, 2.6479922960938977, 2.6483063157480666, 2.379361760668265, 2.3791211776754406, 2.362125541391043, 2.3620438324438675, 1.4326814351981352, 1.4326814351978325, 1.734393323279346, 1.7343933232792264, 1.4673734352731462, 1.4673734352728074, 3.025615321332108, 3.025663362500776, 3.036371560955957, 3.036444995596363, 2.4479522376382117, 2.4479508522240265, 2.4458058292713485, 2.4458047470064685, 2.9141696535598225, 2.9139189586762013, 3.371087397692093, 3.3672926043386275, 3.264545508751451, 3.2834987873259975, 2.0994744544710375, 2.0865991827114625, 2.0833218112084517, 2.0978794108045187, 2.021008380877344, 2.0209656391947615, 2.1089161833753383, 2.1089161821513445, 2.0857687283548416, 2.085776244205653, 2.8495096736368297, 2.8493954680713833, 2.849895698649401, 2.8497796577010597, 2.44056668783961, 2.440358977934058, 2.440664171344285, 2.440501328449866, 2.77613339510835, 2.7761332861379393, 2.7802489710261593, 2.780249028713242, 2.098706349620838, 2.098706281277371, 2.514553491105643, 2.514578446239955, 2.514977682924397, 2.5149961678763106, 1.4031834815208213, 2.455297211716841, 2.4553922222441478, 2.455387989607432, 2.455510386743661, 2.494861010387127, 2.494851341066833, 2.4955847774989697, 2.495587659032909, 2.627489578657502, 2.6274865577825777, 2.3033196742306896, 2.30361910705426, 2.303896467982511, 2.304196861275718, 2.026377747690332, 2.0224348913361725, 2.09342566949946, 2.0902141404570345, 2.780035294680526, 2.78016980466816, 2.7805723330789607, 2.789115209697206, 2.429775003587388, 2.4288049556563993, 2.4339046736414325, 2.4330028355194853, 2.1199001382913742, 2.1373487919236656, 2.1171984985653314, 2.1333589194515166, 2.7824487641731848, 2.782441339216135, 2.7824570030878304, 2.7824484946574173, 2.4163920382788575, 2.4163913112206323, 2.600070496153667, 2.608362027797241, 2.471826918678791, 2.4737284004640845, 2.87737927209469, 2.882179370115282, 2.7974943471725906, 2.798739295713323, 1.4166403630176463, 1.4166653421580802, 1.3984736450167992, 2.834840111168832, 2.8348422602930685, 2.829464845124776, 2.829464527381473, 2.818658675471356, 2.8187860546760204, 2.8229120855483334, 2.8230385710930808, 2.4647692731303694, 2.4646013031364804, 2.4648998673050215, 2.4647422325397548, 2.1337943703762066, 2.1337944753714275, 2.5196162512817617, 2.51947486814689, 2.4845670451793973, 2.48474780209602, 2.4896463711872103, 2.489958637614114, 2.5056833078943708, 2.5150650999789814, 2.9259960259122146, 2.9125915886625817, 2.6493513529408217, 2.639543246002135, 2.807747739919792, 2.8083695456352324, 2.469008150007383, 2.4690151307105253, 2.456750010971651, 2.4567513512885597, 2.2306849315987103, 2.2306958438250906, 2.2685336822341267, 2.2685388964318256, 2.7295444135369062, 2.729692644644943, 2.728759917002067, 2.7285675924383312, 2.7589558903102227, 2.7589567569647513, 2.9227683777097027, 2.9228500425427058, 2.924455613920936, 2.924474568168236, 2.460440583017454, 2.460655160288446, 2.4605019547153146, 2.4607150801847073, 2.3918927578440004, 2.3921956455948012, 2.3982139064799606, 2.398348602908966, 2.1406373826078817, 2.1394328417304873, 2.141929046592468, 2.141049854823047, 2.5918609742007352, 2.5918593687373925, 2.088655452240576, 2.0886554520138416, 1.413342068552836, 1.4133422798397053, 2.779743314527197, 2.7797327688203186, 2.7797973470097745, 2.7797867430065635, 2.9556278017302517, 2.9558572703800987, 2.9555806155681656, 2.9558055061324464, 2.981849598858074, 2.982503232845193, 2.98174524739355, 2.9823946166693958, 2.751056999208826, 2.7511055603299623, 2.6361484432534312, 2.636299514470978, 2.577520630156186, 2.57719497799405, 2.087725271970405, 2.087730152741063, 2.6282762029814437, 2.6282762071892463, 2.6300999349753726, 2.630099922567131, 2.0926309873762197, 2.0925846175299627, 0.6946198043746349, 0.7124571414940482, 2.5877350620911135, 2.5877205048930385, 2.463847547509835, 2.4638553549928828, 2.4756284252833574, 2.474842958162626, 2.4346403367226217, 2.4346402581283737, 2.435581026632542, 2.4355805266379633, 2.692520000189196, 2.692554252740718, 1.392883661904509, 2.802204319041453, 2.802192053487206, 2.790004066712747, 2.7899966126623266, 2.117854063975979, 2.125583916706802, 2.1191404261958464, 2.123338653175362, 1.3940363030855287, 2.792940939418242, 2.7929384210502954, 2.7740638867191887, 2.774066655694685, 2.164947443832397, 2.1649351483191657, 2.164978860136986, 2.164964422289599, 2.481868930814792, 2.4819365037923413, 2.4818620874912902, 2.4819280125469274, 1.3930434335396855, 1.4258008337187218, 1.425799982858599, 2.7468829429354154, 2.7468349783813397, 2.7469356645479523, 2.74688759173222, 2.156859563875801, 2.1611244066757607, 2.1588411829581524, 2.1648402444143233, 2.8336169800692748, 2.8340517682123636, 2.850365917656751, 2.850076233142044, 2.4846441472583956, 2.4846214398785085, 2.8134606533364845, 2.8181996479975187, 2.8132182774956114, 2.8177563348965773, 2.5352483118095814, 2.535246225221948, 1.3055962980354374, 1.3055963732727829, 2.085771719285579, 2.08577170528401, 2.548873966224564, 2.54976917406881, 2.5513732890031022, 2.552226133885241, 2.6785575755670674, 2.6785574292191923, 2.081671054913147, 2.081994059633582, 2.626951626470485, 2.6269717287091456, 0.7942015415999895, 0.7942015415847038, 1.3884693732973648, 2.425954874341023, 2.4601634120670006, 2.466779814936582, 2.4327498734589668, 2.4316765175982753, 2.427092561509278, 2.42574676527273, 2.4479657614593333, 2.447938043901471, 2.4472769076067262, 2.447254547092422, 2.7177221437448305, 2.717721119606361, 2.539581478683309, 2.5395612724893866, 2.521105496629336, 2.521079104250195, 3.065042337701617, 2.708079198352505, 3.1973091237538718, 2.8113481621019414, 2.917615648133303, 2.805332137851561, 2.8266526214200556, 2.798726035845174, 2.513579660630864, 2.8211369917965814, 2.96991318709725, 2.829964726654035, 2.12024341619311, 2.1201694746215813, 2.1184718733714014, 2.1186699294654483, 2.766045852564036, 2.7661044881837533, 2.6850676837843754, 2.6850740177662877, 2.684499121556482, 2.684507938646832, 2.091340354860427, 2.09137764992028, 2.784930850632252, 2.7849890573585685, 2.7847789533895617, 2.784832374618573, 2.4401413980166295, 2.438446549182855, 2.461206554414117, 2.4652920343091944, 2.426767999705639, 2.4267680105302762, 2.427448625432306, 2.427448632452072, 2.6132144401012045, 2.61324064972062, 2.630121671410072, 2.6312913122680097, 2.580106747737655, 2.5800737791120003, 2.583193672467063, 2.5832508323246164, 2.4384652390115478, 2.438465239575497, 2.4388818198551383, 2.4388818175268883, 2.455522095939329, 2.4555216529978283, 2.4558005185841374, 2.4557963353525154, 2.5101411374813396, 2.510133480023475, 2.0832984077063763, 2.0832984133235426, 2.0875031845973817, 2.087610097098416, 2.7726651608613744, 2.772667191873674, 2.772686505939885, 2.7726882163434814, 2.5417757249174002, 2.541776165504174, 2.1040274157163767, 2.1040229050944252, 2.104742529925919, 2.1047128787142158, 2.0717387245665915, 2.082868480725192, 2.4534726509408764, 2.453867917028217, 2.461880597837437, 2.456178586247752, 2.0893562015820746, 2.0781262796962143, 2.474962198381635, 2.4749705115984595, 2.4812019762141575, 2.4812030566862413, 1.4263662291873527, 1.4263893680125839, 2.7709026607161036, 2.7715453528654006, 2.77367783761506, 2.7737513113976373, 2.4305171161157935, 2.430517229548254, 2.4321733479962484, 2.4321718853321506, 1.4430621170654665, 1.4430621198748268, 2.438546186302442, 2.4384756090596134, 2.439701885689703, 2.4397017063682087, 2.4762562063131592, 2.4762313495032715, 2.4838868168128347, 2.4838649921024025, 2.4352930148038845, 2.4352577729158034, 2.4353263257457707, 2.4351978906507337, 1.4109617404363755, 1.3916391044189822, 2.083977492894551, 2.0839774949982224, 2.081246452970627, 2.0812410137458253, 2.2480071293102077, 2.247656632537334, 2.147128722738966, 2.1470866502051464, 2.1880023987767925, 2.1879545380356378, 2.394384838453811, 2.39442131908378, 2.718031754586953, 2.7180393382375585, 2.7062874021135395, 2.706281555256763, 2.717769174710662, 2.717771504934007, 2.731037685654508, 2.7310818997679567, 2.7788852068806102, 2.778888655686739, 2.778588383758669, 2.7785981010648984, 2.137967388871508, 2.1379503259262864, 2.1382143544274466, 2.138217220393907, 1.391847688888918, 1.3906466061374574, 2.4929533842046756, 2.492953330739493, 2.49297723369741, 2.4929771353571217, 2.468810963123515, 2.4688109244916046, 2.4705300093031286, 2.470529892472447, 2.7741239444246872, 2.774706424940945, 2.7748557408331807, 2.774887719052698, 2.543009621800969, 2.5427610422706928, 2.5394982259728764, 2.5394951495379443, 2.5815210263377915, 2.581503645112118, 2.5748193703187514, 2.574792231614146, 2.4504808256094615, 2.4504846976577097, 2.4517335613237323, 2.451737511435234, 2.084793647820079, 2.0847936415080244, 2.0879816195353795, 1.7566248373569602, 1.760209687192107, 1.7566434462030478, 1.7566425137027977, 2.0858571040119602, 2.0847441647886065, 2.0844248421870297, 1.4067966742804097, 1.3871576285794913, 2.3038390349628735, 2.3038390405268867, 2.3088160811268157, 2.3088160873515684, 2.062199832561244, 2.45008918447156, 2.45008472847183, 2.4504886011233338, 2.450420759630037, 2.083033145875719, 2.0829928802939266, 2.429889791216395, 2.4297437965100444, 2.430182013383589, 2.4300895627107804, 2.081166799009211, 2.0811669250459444, 2.4085162200400685, 2.4084910988343293, 2.408525775273437, 2.4085006686797295, 1.4988110154213206, 1.4988110161784896, 2.4316446339908477, 2.4316443335501337, 2.4347315360978254, 2.4347315645949825, 2.7742964635302894, 2.773931178328812, 2.77399819855392, 2.77416483331597, 1.7618472880147957, 1.761840260009793, 1.7618534603679488, 1.7618462072279777, 2.7717826673894526, 2.771763913534958, 2.7718729662221047, 2.771826922862988, 1.392995249562421, 1.3956788608587312, 1.4084718086024042, 1.4092314949978952, 2.427876345192343, 2.427854488537686, 2.7730679625621026, 2.77310922283609, 2.4272103221031065, 2.4272112108923105, 2.4294975196506012, 2.4293236226224453, 2.428623489035153, 2.4285213370780485, 2.020130088082748, 2.0201300888203346, 2.40128354278397, 2.401381699572226, 2.4013375369503094, 2.4014357675365425, 2.080141287028288, 2.0797285635821314, 1.9758567608758149, 1.9758566260330181, 1.7601858331463505, 1.7601178861604496, 1.7602091420833486, 1.7601406022937238, 2.7852287200600623, 2.775935177554326, 2.1059355350190136, 2.1059365605892664, 2.1172560833018816, 2.117256024554291, 2.7752562248757093, 2.7696478300464586, 2.7843021418782303, 2.4468270612173924, 2.446809139667551, 2.4468713404903446, 2.446844098288601, 2.0817154969152596, 2.081715456981654, 2.568016772732405, 2.5600485181314685, 2.568565345711303, 2.559769705367364, 2.3897356177310254, 2.379243152236958, 2.3899419943940323, 2.3793684265042403, 2.1019445002225474, 2.101944483428164, 1.8111365720571755, 1.8105297398778093, 1.811150978049497, 1.810542086492846, 2.3893302335785433, 2.4463994087989933, 2.446400360895546, 2.4225463744301394, 2.4207914433596844, 2.4274276961316485, 2.4274276970965176, 2.095399568869182, 2.080286635859758, 2.080836193794035, 2.0808367811669664, 2.0709036963827683, 2.0709025886436487, 2.0795237931711488, 2.1087274831027, 2.0797085582646684, 2.0797085467697087, 2.0839324754412996, 2.0966418430007865, 1.4011118365790118, 1.3888336471323979, 2.4273452989919946, 2.4273452959272546, 2.427017588515422, 2.4250422020063747, 2.430444912736794, 2.429052115968161, 1.3882346361879256, 1.3888486092549568, 2.0816815029374864, 2.082295085871113, 2.0838462404410367, 2.084543333274969, 2.1200667061595118, 2.120063030639417, 2.1203712350454462, 2.1203679428282207, 2.419988195012549, 2.4200199859315488, 2.4198424160453333, 2.4198424356990023, 2.081170305145842, 2.0812390118622908, 2.0800470096319934, 2.0800655704625948, 2.4271483421735485, 2.4271536313725783, 0.8147963028752212, 0.8393225789893868, 2.2944870800463386, 2.2944870785024483, 2.4407159541681023, 2.440646506632381, 2.096375807687826, 2.0963772628446042, 2.0822537253766797, 2.0823636800591463, 2.4265563004850264, 2.426556322683785, 2.4266326025122025, 2.4264756257020905, 1.387407249224982, 2.0794640854143682, 2.078969403700404, 2.0804722260762336, 2.0897341325256176, 2.089734138712857, 2.108020399540435, 2.10802064245876, 2.07998877061487, 2.0799887777721997, 1.3969754384042823, 1.396975516916426, 2.4241786914336747, 2.4262892426741214, 2.4262995111764534, 0.6954698666065234, 1.3971722666602178, 1.3971709033301778, 2.4197905313049435, 2.4253450014380706, 2.4256147918149704, 1.3965402679177181, 1.3965398129501634, 2.053995822044937, 2.0899851856267495, 1.3913605076220634, 1.3915467475673078, 2.08125828854082, 2.080209125848534, 2.080339123836154, 1.390527109104041, 1.3905271801249377, 1.3863331227095765, 0.8414767693852485, 0.8414756190613564, 2.4258585910002677, 2.4271383795940027, 1.3888125041661599, 1.3888125168615548, 1.3878682929459558, 1.3881401907437168, 2.0802473162370605, 2.0802868835088377, 2.4256620042910635, 2.425603074493786, 1.387797248830454, 1.3878009931280006, 1.3951639231607915, 1.386301415710534, 2.072938086453459, 1.3868676374416387, 1.3877310687553164, 1.3862962441819118, 1.3865313964183783, 0.693144816761573], "overlap energies": [26.43392430828535, 26.817064292594182, 26.830289476597315, 30.131658517407754, 30.235535603538185, 30.94797657686872, 30.94828998024936, 30.965809136251348, 30.965820357425002, 35.10774678798592, 35.119722311228976, 36.97888876496745, 36.97895236886092, 40.766893682096416, 40.8573116640735, 41.54087840080572, 41.54094431092249], "overlap entropies": [2.625373955657635, 2.629457358822921, 2.373112385772434, 1.4268777513642932, 1.4222680099420437, 2.3391142052614793, 2.347231974436787, 2.7154694561319483, 2.7201982721015248, 1.4831327833074779, 1.3902703462406496, 2.7768849003571856, 2.7779479807979826, 1.394459972058755, 1.3975809122851386, 2.0862972401388413, 2.0868635116012433], "state energy": 34.7223599425819, "state variance": 3.9283710065919166, "time points": [0.0, 0.5, 1.0, 1.5, 2.0, 2.5, 3.0, 3.5, 4.0, 4.5, 5.0, 5.5, 6.0, 6.5, 7.0, 7.5, 8.0, 8.5, 9.0, 9.5, 10.0, 10.5, 11.0, 11.5, 12.0, 12.5, 13.0, 13.5, 14.0, 14.5, 15.0, 15.5, 16.0, 16.5, 17.0, 17.5, 18.0, 18.5, 19.0, 19.5, 20.0, 20.5, 21.0, 21.5, 22.0, 22.5, 23.0, 23.5, 24.0, 24.5, 25.0, 25.5, 26.0, 26.5, 27.0, 27.5, 28.0, 28.5, 29.0, 29.5, 30.0, 30.5, 31.0, 31.5, 32.0, 32.5, 33.0, 33.5, 34.0, 34.5, 35.0, 35.5, 36.0, 36.5, 37.0, 37.5, 38.0, 38.5, 39.0, 39.5, 40.0, 40.5, 41.0, 41.5, 42.0, 42.5, 43.0, 43.5, 44.0, 44.5, 45.0, 45.5, 46.0, 46.5, 47.0, 47.5, 48.0, 48.5, 49.0, 49.5, 50.0, 50.5, 51.0, 51.5, 52.0, 52.5, 53.0, 53.5, 54.0, 54.5, 55.0, 55.5, 56.0, 56.5, 57.0, 57.5, 58.0, 58.5, 59.0, 59.5, 60.0, 60.5, 61.0, 61.5, 62.0, 62.5, 63.0, 63.5, 64.0, 64.5, 65.0, 65.5, 66.0, 66.5, 67.0, 67.5, 68.0, 68.5, 69.0, 69.5, 70.0, 70.5, 71.0, 71.5, 72.0, 72.5, 73.0, 73.5, 74.0, 74.5, 75.0, 75.5, 76.0, 76.5, 77.0, 77.5, 78.0, 78.5, 79.0, 79.5, 80.0, 80.5, 81.0, 81.5, 82.0, 82.5, 83.0, 83.5, 84.0, 84.5, 85.0, 85.5, 86.0, 86.5, 87.0, 87.5, 88.0, 88.5, 89.0, 89.5, 90.0, 90.5, 91.0, 91.5, 92.0, 92.5, 93.0, 93.5, 94.0, 94.5, 95.0, 95.5, 96.0, 96.5, 97.0, 97.5, 98.0, 98.5, 99.0, 99.5, 100.0, 100.5, 101.0, 101.5, 102.0, 102.5, 103.0, 103.5, 104.0, 104.5, 105.0, 105.5, 106.0, 106.5, 107.0, 107.5, 108.0, 108.5, 109.0, 109.5, 110.0, 110.5, 111.0, 111.5, 112.0, 112.5, 113.0, 113.5, 114.0, 114.5, 115.0, 115.5, 116.0, 116.5, 117.0, 117.5, 118.0, 118.5, 119.0, 119.5, 120.0, 120.5, 121.0, 121.5, 122.0, 122.5, 123.0, 123.5, 124.0, 124.5, 125.0, 125.5, 126.0, 126.5, 127.0, 127.5, 128.0, 128.5, 129.0, 129.5, 130.0, 130.5, 131.0, 131.5, 132.0, 132.5, 133.0, 133.5, 134.0, 134.5, 135.0, 135.5, 136.0, 136.5, 137.0, 137.5, 138.0, 138.5, 139.0, 139.5, 140.0, 140.5, 141.0, 141.5, 142.0, 142.5, 143.0, 143.5, 144.0, 144.5, 145.0, 145.5, 146.0, 146.5, 147.0, 147.5, 148.0, 148.5, 149.0, 149.5, 150.0, 150.5, 151.0, 151.5, 152.0, 152.5, 153.0, 153.5, 154.0, 154.5, 155.0, 155.5, 156.0, 156.5, 157.0, 157.5, 158.0, 158.5, 159.0, 159.5, 160.0, 160.5, 161.0, 161.5, 162.0, 162.5, 163.0, 163.5, 164.0, 164.5, 165.0, 165.5, 166.0, 166.5, 167.0, 167.5, 168.0, 168.5, 169.0, 169.5, 170.0, 170.5, 171.0, 171.5, 172.0, 172.5, 173.0, 173.5, 174.0, 174.5, 175.0, 175.5, 176.0, 176.5, 177.0, 177.5, 178.0, 178.5, 179.0, 179.5, 180.0, 180.5, 181.0, 181.5, 182.0, 182.5, 183.0, 183.5, 184.0, 184.5, 185.0, 185.5, 186.0, 186.5, 187.0, 187.5, 188.0, 188.5, 189.0, 189.5, 190.0, 190.5, 191.0, 191.5, 192.0, 192.5, 193.0, 193.5, 194.0, 194.5, 195.0, 195.5, 196.0, 196.5, 197.0, 197.5, 198.0, 198.5, 199.0, 199.5, 200.0, 200.5, 201.0, 201.5, 202.0, 202.5, 203.0, 203.5, 204.0, 204.5, 205.0, 205.5, 206.0, 206.5, 207.0, 207.5, 208.0, 208.5, 209.0, 209.5, 210.0, 210.5, 211.0, 211.5, 212.0, 212.5, 213.0, 213.5, 214.0, 214.5, 215.0, 215.5, 216.0, 216.5, 217.0, 217.5, 218.0, 218.5, 219.0, 219.5, 220.0, 220.5, 221.0, 221.5, 222.0, 222.5, 223.0, 223.5, 224.0, 224.5, 225.0, 225.5, 226.0, 226.5, 227.0, 227.5, 228.0, 228.5, 229.0, 229.5, 230.0, 230.5, 231.0, 231.5, 232.0, 232.5, 233.0, 233.5, 234.0, 234.5, 235.0, 235.5, 236.0, 236.5, 237.0, 237.5, 238.0, 238.5, 239.0, 239.5, 240.0, 240.5, 241.0, 241.5, 242.0, 242.5, 243.0, 243.5, 244.0, 244.5, 245.0, 245.5, 246.0, 246.5, 247.0, 247.5, 248.0, 248.5, 249.0, 249.5, 250.0, 250.5, 251.0, 251.5, 252.0, 252.5, 253.0, 253.5, 254.0, 254.5, 255.0, 255.5, 256.0, 256.5, 257.0, 257.5, 258.0, 258.5, 259.0, 259.5, 260.0, 260.5, 261.0, 261.5, 262.0, 262.5, 263.0, 263.5, 264.0, 264.5, 265.0, 265.5, 266.0, 266.5, 267.0, 267.5, 268.0, 268.5, 269.0, 269.5, 270.0, 270.5, 271.0, 271.5, 272.0, 272.5, 273.0, 273.5, 274.0, 274.5, 275.0, 275.5, 276.0, 276.5, 277.0, 277.5, 278.0, 278.5, 279.0, 279.5, 280.0, 280.5, 281.0, 281.5, 282.0, 282.5, 283.0, 283.5, 284.0, 284.5, 285.0, 285.5, 286.0, 286.5, 287.0, 287.5, 288.0, 288.5, 289.0, 289.5, 290.0, 290.5, 291.0, 291.5, 292.0, 292.5, 293.0, 293.5, 294.0, 294.5, 295.0, 295.5, 296.0, 296.5, 297.0, 297.5, 298.0, 298.5, 299.0, 299.5, 300.0, 300.5, 301.0, 301.5, 302.0, 302.5, 303.0, 303.5, 304.0, 304.5, 305.0, 305.5, 306.0, 306.5, 307.0, 307.5, 308.0, 308.5, 309.0, 309.5, 310.0, 310.5, 311.0, 311.5, 312.0, 312.5, 313.0, 313.5, 314.0, 314.5, 315.0, 315.5, 316.0, 316.5, 317.0, 317.5, 318.0, 318.5, 319.0, 319.5, 320.0, 320.5, 321.0, 321.5, 322.0, 322.5, 323.0, 323.5, 324.0, 324.5, 325.0, 325.5, 326.0, 326.5, 327.0, 327.5, 328.0, 328.5, 329.0, 329.5, 330.0, 330.5, 331.0, 331.5, 332.0, 332.5, 333.0, 333.5, 334.0, 334.5, 335.0, 335.5, 336.0, 336.5, 337.0, 337.5, 338.0, 338.5, 339.0, 339.5, 340.0, 340.5, 341.0, 341.5, 342.0, 342.5, 343.0, 343.5, 344.0, 344.5, 345.0, 345.5, 346.0, 346.5, 347.0, 347.5, 348.0, 348.5, 349.0, 349.5, 350.0, 350.5, 351.0, 351.5, 352.0, 352.5, 353.0, 353.5, 354.0, 354.5, 355.0, 355.5, 356.0, 356.5, 357.0, 357.5, 358.0, 358.5, 359.0, 359.5, 360.0, 360.5, 361.0, 361.5, 362.0, 362.5, 363.0, 363.5, 364.0, 364.5, 365.0, 365.5, 366.0, 366.5, 367.0, 367.5, 368.0, 368.5, 369.0, 369.5, 370.0, 370.5, 371.0, 371.5, 372.0, 372.5, 373.0, 373.5, 374.0, 374.5, 375.0, 375.5, 376.0, 376.5, 377.0, 377.5, 378.0, 378.5, 379.0, 379.5, 380.0, 380.5, 381.0, 381.5, 382.0, 382.5, 383.0, 383.5, 384.0, 384.5, 385.0, 385.5, 386.0, 386.5, 387.0, 387.5, 388.0, 388.5, 389.0, 389.5, 390.0, 390.5, 391.0, 391.5, 392.0, 392.5, 393.0, 393.5, 394.0, 394.5, 395.0, 395.5, 396.0, 396.5, 397.0, 397.5, 398.0, 398.5, 399.0, 399.5, 400.0, 400.5, 401.0, 401.5, 402.0, 402.5, 403.0, 403.5, 404.0, 404.5, 405.0, 405.5, 406.0, 406.5, 407.0, 407.5, 408.0, 408.5, 409.0, 409.5, 410.0, 410.5, 411.0, 411.5, 412.0, 412.5, 413.0, 413.5, 414.0, 414.5, 415.0, 415.5, 416.0, 416.5, 417.0, 417.5, 418.0, 418.5, 419.0, 419.5, 420.0, 420.5, 421.0, 421.5, 422.0, 422.5, 423.0, 423.5, 424.0, 424.5, 425.0, 425.5, 426.0, 426.5, 427.0, 427.5, 428.0, 428.5, 429.0, 429.5, 430.0, 430.5, 431.0, 431.5, 432.0, 432.5, 433.0, 433.5, 434.0, 434.5, 435.0, 435.5, 436.0, 436.5, 437.0, 437.5, 438.0, 438.5, 439.0, 439.5, 440.0, 440.5, 441.0, 441.5, 442.0, 442.5, 443.0, 443.5, 444.0, 444.5, 445.0, 445.5, 446.0, 446.5, 447.0, 447.5, 448.0, 448.5, 449.0, 449.5, 450.0, 450.5, 451.0, 451.5, 452.0, 452.5, 453.0, 453.5, 454.0, 454.5, 455.0, 455.5, 456.0, 456.5, 457.0, 457.5, 458.0, 458.5, 459.0, 459.5, 460.0, 460.5, 461.0, 461.5, 462.0, 462.5, 463.0, 463.5, 464.0, 464.5, 465.0, 465.5, 466.0, 466.5, 467.0, 467.5, 468.0, 468.5, 469.0, 469.5, 470.0, 470.5, 471.0, 471.5, 472.0, 472.5, 473.0, 473.5, 474.0, 474.5, 475.0, 475.5, 476.0, 476.5, 477.0, 477.5, 478.0, 478.5, 479.0, 479.5, 480.0, 480.5, 481.0, 481.5, 482.0, 482.5, 483.0, 483.5, 484.0, 484.5, 485.0, 485.5, 486.0, 486.5, 487.0, 487.5, 488.0, 488.5, 489.0, 489.5, 490.0, 490.5, 491.0, 491.5, 492.0, 492.5, 493.0, 493.5, 494.0, 494.5, 495.0, 495.5, 496.0, 496.5, 497.0, 497.5, 498.0, 498.5, 499.0, 499.5, 500.0, 500.5, 501.0, 501.5, 502.0, 502.5, 503.0, 503.5, 504.0, 504.5, 505.0, 505.5, 506.0, 506.5, 507.0, 507.5, 508.0, 508.5, 509.0, 509.5, 510.0, 510.5, 511.0, 511.5, 512.0, 512.5, 513.0, 513.5, 514.0, 514.5, 515.0, 515.5, 516.0, 516.5, 517.0, 517.5, 518.0, 518.5, 519.0, 519.5, 520.0, 520.5, 521.0, 521.5, 522.0, 522.5, 523.0, 523.5, 524.0, 524.5, 525.0, 525.5, 526.0, 526.5, 527.0, 527.5, 528.0, 528.5, 529.0, 529.5, 530.0, 530.5, 531.0, 531.5, 532.0, 532.5, 533.0, 533.5, 534.0, 534.5, 535.0, 535.5, 536.0, 536.5, 537.0, 537.5, 538.0, 538.5, 539.0, 539.5, 540.0, 540.5, 541.0, 541.5, 542.0, 542.5, 543.0, 543.5, 544.0, 544.5, 545.0, 545.5, 546.0, 546.5, 547.0, 547.5, 548.0, 548.5, 549.0, 549.5, 550.0, 550.5, 551.0, 551.5, 552.0, 552.5, 553.0, 553.5, 554.0, 554.5, 555.0, 555.5, 556.0, 556.5, 557.0, 557.5, 558.0, 558.5, 559.0, 559.5, 560.0, 560.5, 561.0, 561.5, 562.0, 562.5, 563.0, 563.5, 564.0, 564.5, 565.0, 565.5, 566.0, 566.5, 567.0, 567.5, 568.0, 568.5, 569.0, 569.5, 570.0, 570.5, 571.0, 571.5, 572.0, 572.5, 573.0, 573.5, 574.0, 574.5, 575.0, 575.5, 576.0, 576.5, 577.0, 577.5, 578.0, 578.5, 579.0, 579.5, 580.0, 580.5, 581.0, 581.5, 582.0, 582.5, 583.0, 583.5, 584.0, 584.5, 585.0, 585.5, 586.0, 586.5, 587.0, 587.5, 588.0, 588.5, 589.0, 589.5, 590.0, 590.5, 591.0, 591.5, 592.0, 592.5, 593.0, 593.5, 594.0, 594.5, 595.0, 595.5, 596.0, 596.5, 597.0, 597.5, 598.0, 598.5, 599.0, 599.5, 600.0, 600.5, 601.0, 601.5, 602.0, 602.5, 603.0, 603.5, 604.0, 604.5, 605.0, 605.5, 606.0, 606.5, 607.0, 607.5, 608.0, 608.5, 609.0, 609.5, 610.0, 610.5, 611.0, 611.5, 612.0, 612.5, 613.0, 613.5, 614.0, 614.5, 615.0, 615.5, 616.0, 616.5, 617.0, 617.5, 618.0, 618.5, 619.0, 619.5, 620.0, 620.5, 621.0, 621.5, 622.0, 622.5, 623.0, 623.5, 624.0, 624.5, 625.0, 625.5, 626.0, 626.5, 627.0, 627.5, 628.0, 628.5, 629.0, 629.5, 630.0, 630.5, 631.0, 631.5, 632.0, 632.5, 633.0, 633.5, 634.0, 634.5, 635.0, 635.5, 636.0, 636.5, 637.0, 637.5, 638.0, 638.5, 639.0, 639.5, 640.0, 640.5, 641.0, 641.5, 642.0, 642.5, 643.0, 643.5, 644.0, 644.5, 645.0, 645.5, 646.0, 646.5, 647.0, 647.5, 648.0, 648.5, 649.0, 649.5, 650.0, 650.5, 651.0, 651.5, 652.0, 652.5, 653.0, 653.5, 654.0, 654.5, 655.0, 655.5, 656.0, 656.5, 657.0, 657.5, 658.0, 658.5, 659.0, 659.5, 660.0, 660.5, 661.0, 661.5, 662.0, 662.5, 663.0, 663.5, 664.0, 664.5, 665.0, 665.5, 666.0, 666.5, 667.0, 667.5, 668.0, 668.5, 669.0, 669.5, 670.0, 670.5, 671.0, 671.5, 672.0, 672.5, 673.0, 673.5, 674.0, 674.5, 675.0, 675.5, 676.0, 676.5, 677.0, 677.5, 678.0, 678.5, 679.0, 679.5, 680.0, 680.5, 681.0, 681.5, 682.0, 682.5, 683.0, 683.5, 684.0, 684.5, 685.0, 685.5, 686.0, 686.5, 687.0, 687.5, 688.0, 688.5, 689.0, 689.5, 690.0, 690.5, 691.0, 691.5, 692.0, 692.5, 693.0, 693.5, 694.0, 694.5, 695.0, 695.5, 696.0, 696.5, 697.0, 697.5, 698.0, 698.5, 699.0, 699.5, 700.0, 700.5, 701.0, 701.5, 702.0, 702.5, 703.0, 703.5, 704.0, 704.5, 705.0, 705.5, 706.0, 706.5, 707.0, 707.5, 708.0, 708.5, 709.0, 709.5, 710.0, 710.5, 711.0, 711.5, 712.0, 712.5, 713.0, 713.5, 714.0, 714.5, 715.0, 715.5, 716.0, 716.5, 717.0, 717.5, 718.0, 718.5, 719.0, 719.5, 720.0, 720.5, 721.0, 721.5, 722.0, 722.5, 723.0, 723.5, 724.0, 724.5, 725.0, 725.5, 726.0, 726.5, 727.0, 727.5, 728.0, 728.5, 729.0, 729.5, 730.0, 730.5, 731.0, 731.5, 732.0, 732.5, 733.0, 733.5, 734.0, 734.5, 735.0, 735.5, 736.0, 736.5, 737.0, 737.5, 738.0, 738.5, 739.0, 739.5, 740.0, 740.5, 741.0, 741.5, 742.0, 742.5, 743.0, 743.5, 744.0, 744.5, 745.0, 745.5, 746.0, 746.5, 747.0, 747.5, 748.0, 748.5, 749.0, 749.5, 750.0, 750.5, 751.0, 751.5, 752.0, 752.5, 753.0, 753.5, 754.0, 754.5, 755.0, 755.5, 756.0, 756.5, 757.0, 757.5, 758.0, 758.5, 759.0, 759.5, 760.0, 760.5, 761.0, 761.5, 762.0, 762.5, 763.0, 763.5, 764.0, 764.5, 765.0, 765.5, 766.0, 766.5, 767.0, 767.5, 768.0, 768.5, 769.0, 769.5, 770.0, 770.5, 771.0, 771.5, 772.0, 772.5, 773.0, 773.5, 774.0, 774.5, 775.0, 775.5, 776.0, 776.5, 777.0, 777.5, 778.0, 778.5, 779.0, 779.5, 780.0, 780.5, 781.0, 781.5, 782.0, 782.5, 783.0, 783.5, 784.0, 784.5, 785.0, 785.5, 786.0, 786.5, 787.0, 787.5, 788.0, 788.5, 789.0, 789.5, 790.0, 790.5, 791.0, 791.5, 792.0, 792.5, 793.0, 793.5, 794.0, 794.5, 795.0, 795.5, 796.0, 796.5, 797.0, 797.5, 798.0, 798.5, 799.0, 799.5, 800.0, 800.5, 801.0, 801.5, 802.0, 802.5, 803.0, 803.5, 804.0, 804.5, 805.0, 805.5, 806.0, 806.5, 807.0, 807.5, 808.0, 808.5, 809.0, 809.5, 810.0, 810.5, 811.0, 811.5, 812.0, 812.5, 813.0, 813.5, 814.0, 814.5, 815.0, 815.5, 816.0, 816.5, 817.0, 817.5, 818.0, 818.5, 819.0, 819.5, 820.0, 820.5, 821.0, 821.5, 822.0, 822.5, 823.0, 823.5, 824.0, 824.5, 825.0, 825.5, 826.0, 826.5, 827.0, 827.5, 828.0, 828.5, 829.0, 829.5, 830.0, 830.5, 831.0, 831.5, 832.0, 832.5, 833.0, 833.5, 834.0, 834.5, 835.0, 835.5, 836.0, 836.5, 837.0, 837.5, 838.0, 838.5, 839.0, 839.5, 840.0, 840.5, 841.0, 841.5, 842.0, 842.5, 843.0, 843.5, 844.0, 844.5, 845.0, 845.5, 846.0, 846.5, 847.0, 847.5, 848.0, 848.5, 849.0, 849.5, 850.0, 850.5, 851.0, 851.5, 852.0, 852.5, 853.0, 853.5, 854.0, 854.5, 855.0, 855.5, 856.0, 856.5, 857.0, 857.5, 858.0, 858.5, 859.0, 859.5, 860.0, 860.5, 861.0, 861.5, 862.0, 862.5, 863.0, 863.5, 864.0, 864.5, 865.0, 865.5, 866.0, 866.5, 867.0, 867.5, 868.0, 868.5, 869.0, 869.5, 870.0, 870.5, 871.0, 871.5, 872.0, 872.5, 873.0, 873.5, 874.0, 874.5, 875.0, 875.5, 876.0, 876.5, 877.0, 877.5, 878.0, 878.5, 879.0, 879.5, 880.0, 880.5, 881.0, 881.5, 882.0, 882.5, 883.0, 883.5, 884.0, 884.5, 885.0, 885.5, 886.0, 886.5, 887.0, 887.5, 888.0, 888.5, 889.0, 889.5, 890.0, 890.5, 891.0, 891.5, 892.0, 892.5, 893.0, 893.5, 894.0, 894.5, 895.0, 895.5, 896.0, 896.5, 897.0, 897.5, 898.0, 898.5, 899.0, 899.5, 900.0, 900.5, 901.0, 901.5, 902.0, 902.5, 903.0, 903.5, 904.0, 904.5, 905.0, 905.5, 906.0, 906.5, 907.0, 907.5, 908.0, 908.5, 909.0, 909.5, 910.0, 910.5, 911.0, 911.5, 912.0, 912.5, 913.0, 913.5, 914.0, 914.5, 915.0, 915.5, 916.0, 916.5, 917.0, 917.5, 918.0, 918.5, 919.0, 919.5, 920.0, 920.5, 921.0, 921.5, 922.0, 922.5, 923.0, 923.5, 924.0, 924.5, 925.0, 925.5, 926.0, 926.5, 927.0, 927.5, 928.0, 928.5, 929.0, 929.5, 930.0, 930.5, 931.0, 931.5, 932.0, 932.5, 933.0, 933.5, 934.0, 934.5, 935.0, 935.5, 936.0, 936.5, 937.0, 937.5, 938.0, 938.5, 939.0, 939.5, 940.0, 940.5, 941.0, 941.5, 942.0, 942.5, 943.0, 943.5, 944.0, 944.5, 945.0, 945.5, 946.0, 946.5, 947.0, 947.5, 948.0, 948.5, 949.0, 949.5, 950.0, 950.5, 951.0, 951.5, 952.0, 952.5, 953.0, 953.5, 954.0, 954.5, 955.0, 955.5, 956.0, 956.5, 957.0, 957.5, 958.0, 958.5, 959.0, 959.5, 960.0, 960.5, 961.0, 961.5, 962.0, 962.5, 963.0, 963.5, 964.0, 964.5, 965.0, 965.5, 966.0, 966.5, 967.0, 967.5, 968.0, 968.5, 969.0, 969.5, 970.0, 970.5, 971.0, 971.5, 972.0, 972.5, 973.0, 973.5, 974.0, 974.5, 975.0, 975.5, 976.0, 976.5, 977.0, 977.5, 978.0, 978.5, 979.0, 979.5, 980.0, 980.5, 981.0, 981.5, 982.0, 982.5, 983.0, 983.5, 984.0, 984.5, 985.0, 985.5, 986.0, 986.5, 987.0, 987.5, 988.0, 988.5, 989.0, 989.5, 990.0, 990.5, 991.0, 991.5, 992.0, 992.5, 993.0, 993.5, 994.0, 994.5, 995.0, 995.5, 996.0, 996.5, 997.0, 997.5, 998.0, 998.5, 999.0, 999.5, 1000.0, 1000.5, 1001.0, 1001.5, 1002.0, 1002.5, 1003.0, 1003.5, 1004.0, 1004.5, 1005.0, 1005.5, 1006.0, 1006.5, 1007.0, 1007.5, 1008.0, 1008.5, 1009.0, 1009.5, 1010.0, 1010.5, 1011.0, 1011.5, 1012.0, 1012.5, 1013.0, 1013.5, 1014.0, 1014.5, 1015.0, 1015.5, 1016.0, 1016.5, 1017.0, 1017.5, 1018.0, 1018.5, 1019.0, 1019.5, 1020.0, 1020.5, 1021.0, 1021.5, 1022.0, 1022.5, 1023.0, 1023.5, 1024.0, 1024.5, 1025.0, 1025.5, 1026.0, 1026.5, 1027.0, 1027.5, 1028.0, 1028.5, 1029.0, 1029.5, 1030.0, 1030.5, 1031.0, 1031.5, 1032.0, 1032.5, 1033.0, 1033.5, 1034.0, 1034.5, 1035.0, 1035.5, 1036.0, 1036.5, 1037.0, 1037.5, 1038.0, 1038.5, 1039.0, 1039.5, 1040.0, 1040.5, 1041.0, 1041.5, 1042.0, 1042.5, 1043.0, 1043.5, 1044.0, 1044.5, 1045.0, 1045.5, 1046.0, 1046.5, 1047.0, 1047.5, 1048.0, 1048.5, 1049.0, 1049.5, 1050.0, 1050.5, 1051.0, 1051.5, 1052.0, 1052.5, 1053.0, 1053.5, 1054.0, 1054.5, 1055.0, 1055.5, 1056.0, 1056.5, 1057.0, 1057.5, 1058.0, 1058.5, 1059.0, 1059.5, 1060.0, 1060.5, 1061.0, 1061.5, 1062.0, 1062.5, 1063.0, 1063.5, 1064.0, 1064.5, 1065.0, 1065.5, 1066.0, 1066.5, 1067.0, 1067.5, 1068.0, 1068.5, 1069.0, 1069.5, 1070.0, 1070.5, 1071.0, 1071.5, 1072.0, 1072.5, 1073.0, 1073.5, 1074.0, 1074.5, 1075.0, 1075.5, 1076.0, 1076.5, 1077.0, 1077.5, 1078.0, 1078.5, 1079.0, 1079.5, 1080.0, 1080.5, 1081.0, 1081.5, 1082.0, 1082.5, 1083.0, 1083.5, 1084.0, 1084.5, 1085.0, 1085.5, 1086.0, 1086.5, 1087.0, 1087.5, 1088.0, 1088.5, 1089.0, 1089.5, 1090.0, 1090.5, 1091.0, 1091.5, 1092.0, 1092.5, 1093.0, 1093.5, 1094.0, 1094.5, 1095.0, 1095.5, 1096.0, 1096.5, 1097.0, 1097.5, 1098.0, 1098.5, 1099.0, 1099.5, 1100.0, 1100.5, 1101.0, 1101.5, 1102.0, 1102.5, 1103.0, 1103.5, 1104.0, 1104.5, 1105.0, 1105.5, 1106.0, 1106.5, 1107.0, 1107.5, 1108.0, 1108.5, 1109.0, 1109.5, 1110.0, 1110.5, 1111.0, 1111.5, 1112.0, 1112.5, 1113.0, 1113.5, 1114.0, 1114.5, 1115.0, 1115.5, 1116.0, 1116.5, 1117.0, 1117.5, 1118.0, 1118.5, 1119.0, 1119.5, 1120.0, 1120.5, 1121.0, 1121.5, 1122.0, 1122.5, 1123.0, 1123.5, 1124.0, 1124.5, 1125.0, 1125.5, 1126.0, 1126.5, 1127.0, 1127.5, 1128.0, 1128.5, 1129.0, 1129.5, 1130.0, 1130.5, 1131.0, 1131.5, 1132.0, 1132.5, 1133.0, 1133.5, 1134.0, 1134.5, 1135.0, 1135.5, 1136.0, 1136.5, 1137.0, 1137.5, 1138.0, 1138.5, 1139.0, 1139.5, 1140.0, 1140.5, 1141.0, 1141.5, 1142.0, 1142.5, 1143.0, 1143.5, 1144.0, 1144.5, 1145.0, 1145.5, 1146.0, 1146.5, 1147.0, 1147.5, 1148.0, 1148.5, 1149.0, 1149.5, 1150.0, 1150.5, 1151.0, 1151.5, 1152.0, 1152.5, 1153.0, 1153.5, 1154.0, 1154.5, 1155.0, 1155.5, 1156.0, 1156.5, 1157.0, 1157.5, 1158.0, 1158.5, 1159.0, 1159.5, 1160.0, 1160.5, 1161.0, 1161.5, 1162.0, 1162.5, 1163.0, 1163.5, 1164.0, 1164.5, 1165.0, 1165.5, 1166.0, 1166.5, 1167.0, 1167.5, 1168.0, 1168.5, 1169.0, 1169.5, 1170.0, 1170.5, 1171.0, 1171.5, 1172.0, 1172.5, 1173.0, 1173.5, 1174.0, 1174.5, 1175.0, 1175.5, 1176.0, 1176.5, 1177.0, 1177.5, 1178.0, 1178.5, 1179.0, 1179.5, 1180.0, 1180.5, 1181.0, 1181.5, 1182.0, 1182.5, 1183.0, 1183.5, 1184.0, 1184.5, 1185.0, 1185.5, 1186.0, 1186.5, 1187.0, 1187.5, 1188.0, 1188.5, 1189.0, 1189.5, 1190.0, 1190.5, 1191.0, 1191.5, 1192.0, 1192.5, 1193.0, 1193.5, 1194.0, 1194.5, 1195.0, 1195.5, 1196.0, 1196.5, 1197.0, 1197.5, 1198.0, 1198.5, 1199.0, 1199.5, 1200.0, 1200.5, 1201.0, 1201.5, 1202.0, 1202.5, 1203.0, 1203.5, 1204.0, 1204.5, 1205.0, 1205.5, 1206.0, 1206.5, 1207.0, 1207.5, 1208.0, 1208.5, 1209.0, 1209.5, 1210.0, 1210.5, 1211.0, 1211.5, 1212.0, 1212.5, 1213.0, 1213.5, 1214.0, 1214.5, 1215.0, 1215.5, 1216.0, 1216.5, 1217.0, 1217.5, 1218.0, 1218.5, 1219.0, 1219.5, 1220.0, 1220.5, 1221.0, 1221.5, 1222.0, 1222.5, 1223.0, 1223.5, 1224.0, 1224.5, 1225.0, 1225.5, 1226.0, 1226.5, 1227.0, 1227.5, 1228.0, 1228.5, 1229.0, 1229.5, 1230.0, 1230.5, 1231.0, 1231.5, 1232.0, 1232.5, 1233.0, 1233.5, 1234.0, 1234.5, 1235.0, 1235.5, 1236.0, 1236.5, 1237.0, 1237.5, 1238.0, 1238.5, 1239.0, 1239.5, 1240.0, 1240.5, 1241.0, 1241.5, 1242.0, 1242.5, 1243.0, 1243.5, 1244.0, 1244.5, 1245.0, 1245.5, 1246.0, 1246.5, 1247.0, 1247.5, 1248.0, 1248.5, 1249.0, 1249.5, 1250.0, 1250.5, 1251.0, 1251.5, 1252.0, 1252.5, 1253.0, 1253.5, 1254.0, 1254.5, 1255.0, 1255.5, 1256.0, 1256.5, 1257.0, 1257.5, 1258.0, 1258.5, 1259.0, 1259.5, 1260.0, 1260.5, 1261.0, 1261.5, 1262.0, 1262.5, 1263.0, 1263.5, 1264.0, 1264.5, 1265.0, 1265.5, 1266.0, 1266.5, 1267.0, 1267.5, 1268.0, 1268.5, 1269.0, 1269.5, 1270.0, 1270.5, 1271.0, 1271.5, 1272.0, 1272.5, 1273.0, 1273.5, 1274.0, 1274.5, 1275.0, 1275.5, 1276.0, 1276.5, 1277.0, 1277.5, 1278.0, 1278.5, 1279.0, 1279.5, 1280.0, 1280.5, 1281.0, 1281.5, 1282.0, 1282.5, 1283.0, 1283.5, 1284.0, 1284.5, 1285.0, 1285.5, 1286.0, 1286.5, 1287.0, 1287.5, 1288.0, 1288.5, 1289.0, 1289.5, 1290.0, 1290.5, 1291.0, 1291.5, 1292.0, 1292.5, 1293.0, 1293.5, 1294.0, 1294.5, 1295.0, 1295.5, 1296.0, 1296.5, 1297.0, 1297.5, 1298.0, 1298.5, 1299.0, 1299.5, 1300.0, 1300.5, 1301.0, 1301.5, 1302.0, 1302.5, 1303.0, 1303.5, 1304.0, 1304.5, 1305.0, 1305.5, 1306.0, 1306.5, 1307.0, 1307.5, 1308.0, 1308.5, 1309.0, 1309.5, 1310.0, 1310.5, 1311.0, 1311.5, 1312.0, 1312.5, 1313.0, 1313.5, 1314.0, 1314.5, 1315.0, 1315.5, 1316.0, 1316.5, 1317.0, 1317.5, 1318.0, 1318.5, 1319.0, 1319.5, 1320.0, 1320.5, 1321.0, 1321.5, 1322.0, 1322.5, 1323.0, 1323.5, 1324.0, 1324.5, 1325.0, 1325.5, 1326.0, 1326.5, 1327.0, 1327.5, 1328.0, 1328.5, 1329.0, 1329.5, 1330.0, 1330.5, 1331.0, 1331.5, 1332.0, 1332.5, 1333.0, 1333.5, 1334.0, 1334.5, 1335.0, 1335.5, 1336.0, 1336.5, 1337.0, 1337.5, 1338.0, 1338.5, 1339.0, 1339.5, 1340.0, 1340.5, 1341.0, 1341.5, 1342.0, 1342.5, 1343.0, 1343.5, 1344.0, 1344.5, 1345.0, 1345.5, 1346.0, 1346.5, 1347.0, 1347.5, 1348.0, 1348.5, 1349.0, 1349.5, 1350.0, 1350.5, 1351.0, 1351.5, 1352.0, 1352.5, 1353.0, 1353.5, 1354.0, 1354.5, 1355.0, 1355.5, 1356.0, 1356.5, 1357.0, 1357.5, 1358.0, 1358.5, 1359.0, 1359.5, 1360.0, 1360.5, 1361.0, 1361.5, 1362.0, 1362.5, 1363.0, 1363.5, 1364.0, 1364.5, 1365.0, 1365.5, 1366.0, 1366.5, 1367.0, 1367.5, 1368.0, 1368.5, 1369.0, 1369.5, 1370.0, 1370.5, 1371.0, 1371.5, 1372.0, 1372.5, 1373.0, 1373.5, 1374.0, 1374.5, 1375.0, 1375.5, 1376.0, 1376.5, 1377.0, 1377.5, 1378.0, 1378.5, 1379.0, 1379.5, 1380.0, 1380.5, 1381.0, 1381.5, 1382.0, 1382.5, 1383.0, 1383.5, 1384.0, 1384.5, 1385.0, 1385.5, 1386.0, 1386.5, 1387.0, 1387.5, 1388.0, 1388.5, 1389.0, 1389.5, 1390.0, 1390.5, 1391.0, 1391.5, 1392.0, 1392.5, 1393.0, 1393.5, 1394.0, 1394.5, 1395.0, 1395.5, 1396.0, 1396.5, 1397.0, 1397.5, 1398.0, 1398.5, 1399.0, 1399.5, 1400.0, 1400.5, 1401.0, 1401.5, 1402.0, 1402.5, 1403.0, 1403.5, 1404.0, 1404.5, 1405.0, 1405.5, 1406.0, 1406.5, 1407.0, 1407.5, 1408.0, 1408.5, 1409.0, 1409.5, 1410.0, 1410.5, 1411.0, 1411.5, 1412.0, 1412.5, 1413.0, 1413.5, 1414.0, 1414.5, 1415.0, 1415.5, 1416.0, 1416.5, 1417.0, 1417.5, 1418.0, 1418.5, 1419.0, 1419.5, 1420.0, 1420.5, 1421.0, 1421.5, 1422.0, 1422.5, 1423.0, 1423.5, 1424.0, 1424.5, 1425.0, 1425.5, 1426.0, 1426.5, 1427.0, 1427.5, 1428.0, 1428.5, 1429.0, 1429.5, 1430.0, 1430.5, 1431.0, 1431.5, 1432.0, 1432.5, 1433.0, 1433.5, 1434.0, 1434.5, 1435.0, 1435.5, 1436.0, 1436.5, 1437.0, 1437.5, 1438.0, 1438.5, 1439.0, 1439.5, 1440.0, 1440.5, 1441.0, 1441.5, 1442.0, 1442.5, 1443.0, 1443.5, 1444.0, 1444.5, 1445.0, 1445.5, 1446.0, 1446.5, 1447.0, 1447.5, 1448.0, 1448.5, 1449.0, 1449.5, 1450.0, 1450.5, 1451.0, 1451.5, 1452.0, 1452.5, 1453.0, 1453.5, 1454.0, 1454.5, 1455.0, 1455.5, 1456.0, 1456.5, 1457.0, 1457.5, 1458.0, 1458.5, 1459.0, 1459.5, 1460.0, 1460.5, 1461.0, 1461.5, 1462.0, 1462.5, 1463.0, 1463.5, 1464.0, 1464.5, 1465.0, 1465.5, 1466.0, 1466.5, 1467.0, 1467.5, 1468.0, 1468.5, 1469.0, 1469.5, 1470.0, 1470.5, 1471.0, 1471.5, 1472.0, 1472.5, 1473.0, 1473.5, 1474.0, 1474.5, 1475.0, 1475.5, 1476.0, 1476.5, 1477.0, 1477.5, 1478.0, 1478.5, 1479.0, 1479.5, 1480.0, 1480.5, 1481.0, 1481.5, 1482.0, 1482.5, 1483.0, 1483.5, 1484.0, 1484.5, 1485.0, 1485.5, 1486.0, 1486.5, 1487.0, 1487.5, 1488.0, 1488.5, 1489.0, 1489.5, 1490.0, 1490.5, 1491.0, 1491.5, 1492.0, 1492.5, 1493.0, 1493.5, 1494.0, 1494.5, 1495.0, 1495.5, 1496.0, 1496.5, 1497.0, 1497.5, 1498.0, 1498.5, 1499.0, 1499.5, 1500.0, 1500.5, 1501.0, 1501.5, 1502.0, 1502.5, 1503.0, 1503.5, 1504.0, 1504.5, 1505.0, 1505.5, 1506.0, 1506.5, 1507.0, 1507.5, 1508.0, 1508.5, 1509.0, 1509.5, 1510.0, 1510.5, 1511.0, 1511.5, 1512.0, 1512.5, 1513.0, 1513.5, 1514.0, 1514.5, 1515.0, 1515.5, 1516.0, 1516.5, 1517.0, 1517.5, 1518.0, 1518.5, 1519.0, 1519.5, 1520.0, 1520.5, 1521.0, 1521.5, 1522.0, 1522.5, 1523.0, 1523.5, 1524.0, 1524.5, 1525.0, 1525.5, 1526.0, 1526.5, 1527.0, 1527.5, 1528.0, 1528.5, 1529.0, 1529.5, 1530.0, 1530.5, 1531.0, 1531.5, 1532.0, 1532.5, 1533.0, 1533.5, 1534.0, 1534.5, 1535.0, 1535.5, 1536.0, 1536.5, 1537.0, 1537.5, 1538.0, 1538.5, 1539.0, 1539.5, 1540.0, 1540.5, 1541.0, 1541.5, 1542.0, 1542.5, 1543.0, 1543.5, 1544.0, 1544.5, 1545.0, 1545.5, 1546.0, 1546.5, 1547.0, 1547.5, 1548.0, 1548.5, 1549.0, 1549.5, 1550.0, 1550.5, 1551.0, 1551.5, 1552.0, 1552.5, 1553.0, 1553.5, 1554.0, 1554.5, 1555.0, 1555.5, 1556.0, 1556.5, 1557.0, 1557.5, 1558.0, 1558.5, 1559.0, 1559.5, 1560.0, 1560.5, 1561.0, 1561.5, 1562.0, 1562.5, 1563.0, 1563.5, 1564.0, 1564.5, 1565.0, 1565.5, 1566.0, 1566.5, 1567.0, 1567.5, 1568.0, 1568.5, 1569.0, 1569.5, 1570.0, 1570.5, 1571.0, 1571.5, 1572.0, 1572.5, 1573.0, 1573.5, 1574.0, 1574.5, 1575.0, 1575.5, 1576.0, 1576.5, 1577.0, 1577.5, 1578.0, 1578.5, 1579.0, 1579.5, 1580.0, 1580.5, 1581.0, 1581.5, 1582.0, 1582.5, 1583.0, 1583.5, 1584.0, 1584.5, 1585.0, 1585.5, 1586.0, 1586.5, 1587.0, 1587.5, 1588.0, 1588.5, 1589.0, 1589.5, 1590.0, 1590.5, 1591.0, 1591.5, 1592.0, 1592.5, 1593.0, 1593.5, 1594.0, 1594.5, 1595.0, 1595.5, 1596.0, 1596.5, 1597.0, 1597.5, 1598.0, 1598.5, 1599.0, 1599.5, 1600.0, 1600.5, 1601.0, 1601.5, 1602.0, 1602.5, 1603.0, 1603.5, 1604.0, 1604.5, 1605.0, 1605.5, 1606.0, 1606.5, 1607.0, 1607.5, 1608.0, 1608.5, 1609.0, 1609.5, 1610.0, 1610.5, 1611.0, 1611.5, 1612.0, 1612.5, 1613.0, 1613.5, 1614.0, 1614.5, 1615.0, 1615.5, 1616.0, 1616.5, 1617.0, 1617.5, 1618.0, 1618.5, 1619.0, 1619.5, 1620.0, 1620.5, 1621.0, 1621.5, 1622.0, 1622.5, 1623.0, 1623.5, 1624.0, 1624.5, 1625.0, 1625.5, 1626.0, 1626.5, 1627.0, 1627.5, 1628.0, 1628.5, 1629.0, 1629.5, 1630.0, 1630.5, 1631.0, 1631.5, 1632.0, 1632.5, 1633.0, 1633.5, 1634.0, 1634.5, 1635.0, 1635.5, 1636.0, 1636.5, 1637.0, 1637.5, 1638.0, 1638.5, 1639.0, 1639.5, 1640.0, 1640.5, 1641.0, 1641.5, 1642.0, 1642.5, 1643.0, 1643.5, 1644.0, 1644.5, 1645.0, 1645.5, 1646.0, 1646.5, 1647.0, 1647.5, 1648.0, 1648.5, 1649.0, 1649.5, 1650.0, 1650.5, 1651.0, 1651.5, 1652.0, 1652.5, 1653.0, 1653.5, 1654.0, 1654.5, 1655.0, 1655.5, 1656.0, 1656.5, 1657.0, 1657.5, 1658.0, 1658.5, 1659.0, 1659.5, 1660.0, 1660.5, 1661.0, 1661.5, 1662.0, 1662.5, 1663.0, 1663.5, 1664.0, 1664.5, 1665.0, 1665.5, 1666.0, 1666.5, 1667.0, 1667.5, 1668.0, 1668.5, 1669.0, 1669.5, 1670.0, 1670.5, 1671.0, 1671.5, 1672.0, 1672.5, 1673.0, 1673.5, 1674.0, 1674.5, 1675.0, 1675.5, 1676.0, 1676.5, 1677.0, 1677.5, 1678.0, 1678.5, 1679.0, 1679.5, 1680.0, 1680.5, 1681.0, 1681.5, 1682.0, 1682.5, 1683.0, 1683.5, 1684.0, 1684.5, 1685.0, 1685.5, 1686.0, 1686.5, 1687.0, 1687.5, 1688.0, 1688.5, 1689.0, 1689.5, 1690.0, 1690.5, 1691.0, 1691.5, 1692.0, 1692.5, 1693.0, 1693.5, 1694.0, 1694.5, 1695.0, 1695.5, 1696.0, 1696.5, 1697.0, 1697.5, 1698.0, 1698.5, 1699.0, 1699.5, 1700.0, 1700.5, 1701.0, 1701.5, 1702.0, 1702.5, 1703.0, 1703.5, 1704.0, 1704.5, 1705.0, 1705.5, 1706.0, 1706.5, 1707.0, 1707.5, 1708.0, 1708.5, 1709.0, 1709.5, 1710.0, 1710.5, 1711.0, 1711.5, 1712.0, 1712.5, 1713.0, 1713.5, 1714.0, 1714.5, 1715.0, 1715.5, 1716.0, 1716.5, 1717.0, 1717.5, 1718.0, 1718.5, 1719.0, 1719.5, 1720.0, 1720.5, 1721.0, 1721.5, 1722.0, 1722.5, 1723.0, 1723.5, 1724.0, 1724.5, 1725.0, 1725.5, 1726.0, 1726.5, 1727.0, 1727.5, 1728.0, 1728.5, 1729.0, 1729.5, 1730.0, 1730.5, 1731.0, 1731.5, 1732.0, 1732.5, 1733.0, 1733.5, 1734.0, 1734.5, 1735.0, 1735.5, 1736.0, 1736.5, 1737.0, 1737.5, 1738.0, 1738.5, 1739.0, 1739.5, 1740.0, 1740.5, 1741.0, 1741.5, 1742.0, 1742.5, 1743.0, 1743.5, 1744.0, 1744.5, 1745.0, 1745.5, 1746.0, 1746.5, 1747.0, 1747.5, 1748.0, 1748.5, 1749.0, 1749.5, 1750.0, 1750.5, 1751.0, 1751.5, 1752.0, 1752.5, 1753.0, 1753.5, 1754.0, 1754.5, 1755.0, 1755.5, 1756.0, 1756.5, 1757.0, 1757.5, 1758.0, 1758.5, 1759.0, 1759.5, 1760.0, 1760.5, 1761.0, 1761.5, 1762.0, 1762.5, 1763.0, 1763.5, 1764.0, 1764.5, 1765.0, 1765.5, 1766.0, 1766.5, 1767.0, 1767.5, 1768.0, 1768.5, 1769.0, 1769.5, 1770.0, 1770.5, 1771.0, 1771.5, 1772.0, 1772.5, 1773.0, 1773.5, 1774.0, 1774.5, 1775.0, 1775.5, 1776.0, 1776.5, 1777.0, 1777.5, 1778.0, 1778.5, 1779.0, 1779.5, 1780.0, 1780.5, 1781.0, 1781.5, 1782.0, 1782.5, 1783.0, 1783.5, 1784.0, 1784.5, 1785.0, 1785.5, 1786.0, 1786.5, 1787.0, 1787.5, 1788.0, 1788.5, 1789.0, 1789.5, 1790.0, 1790.5, 1791.0, 1791.5, 1792.0, 1792.5, 1793.0, 1793.5, 1794.0, 1794.5, 1795.0, 1795.5, 1796.0, 1796.5, 1797.0, 1797.5, 1798.0, 1798.5, 1799.0, 1799.5, 1800.0, 1800.5, 1801.0, 1801.5, 1802.0, 1802.5, 1803.0, 1803.5, 1804.0, 1804.5, 1805.0, 1805.5, 1806.0, 1806.5, 1807.0, 1807.5, 1808.0, 1808.5, 1809.0, 1809.5, 1810.0, 1810.5, 1811.0, 1811.5, 1812.0, 1812.5, 1813.0, 1813.5, 1814.0, 1814.5, 1815.0, 1815.5, 1816.0, 1816.5, 1817.0, 1817.5, 1818.0, 1818.5, 1819.0, 1819.5, 1820.0, 1820.5, 1821.0, 1821.5, 1822.0, 1822.5, 1823.0, 1823.5, 1824.0, 1824.5, 1825.0, 1825.5, 1826.0, 1826.5, 1827.0, 1827.5, 1828.0, 1828.5, 1829.0, 1829.5, 1830.0, 1830.5, 1831.0, 1831.5, 1832.0, 1832.5, 1833.0, 1833.5, 1834.0, 1834.5, 1835.0, 1835.5, 1836.0, 1836.5, 1837.0, 1837.5, 1838.0, 1838.5, 1839.0, 1839.5, 1840.0, 1840.5, 1841.0, 1841.5, 1842.0, 1842.5, 1843.0, 1843.5, 1844.0, 1844.5, 1845.0, 1845.5, 1846.0, 1846.5, 1847.0, 1847.5, 1848.0, 1848.5, 1849.0, 1849.5, 1850.0, 1850.5, 1851.0, 1851.5, 1852.0, 1852.5, 1853.0, 1853.5, 1854.0, 1854.5, 1855.0, 1855.5, 1856.0, 1856.5, 1857.0, 1857.5, 1858.0, 1858.5, 1859.0, 1859.5, 1860.0, 1860.5, 1861.0, 1861.5, 1862.0, 1862.5, 1863.0, 1863.5, 1864.0, 1864.5, 1865.0, 1865.5, 1866.0, 1866.5, 1867.0, 1867.5, 1868.0, 1868.5, 1869.0, 1869.5, 1870.0, 1870.5, 1871.0, 1871.5, 1872.0, 1872.5, 1873.0, 1873.5, 1874.0, 1874.5, 1875.0, 1875.5, 1876.0, 1876.5, 1877.0, 1877.5, 1878.0, 1878.5, 1879.0, 1879.5, 1880.0, 1880.5, 1881.0, 1881.5, 1882.0, 1882.5, 1883.0, 1883.5, 1884.0, 1884.5, 1885.0, 1885.5, 1886.0, 1886.5, 1887.0, 1887.5, 1888.0, 1888.5, 1889.0, 1889.5, 1890.0, 1890.5, 1891.0, 1891.5, 1892.0, 1892.5, 1893.0, 1893.5, 1894.0, 1894.5, 1895.0, 1895.5, 1896.0, 1896.5, 1897.0, 1897.5, 1898.0, 1898.5, 1899.0, 1899.5, 1900.0, 1900.5, 1901.0, 1901.5, 1902.0, 1902.5, 1903.0, 1903.5, 1904.0, 1904.5, 1905.0, 1905.5, 1906.0, 1906.5, 1907.0, 1907.5, 1908.0, 1908.5, 1909.0, 1909.5, 1910.0, 1910.5, 1911.0, 1911.5, 1912.0, 1912.5, 1913.0, 1913.5, 1914.0, 1914.5, 1915.0, 1915.5, 1916.0, 1916.5, 1917.0, 1917.5, 1918.0, 1918.5, 1919.0, 1919.5, 1920.0, 1920.5, 1921.0, 1921.5, 1922.0, 1922.5, 1923.0, 1923.5, 1924.0, 1924.5, 1925.0, 1925.5, 1926.0, 1926.5, 1927.0, 1927.5, 1928.0, 1928.5, 1929.0, 1929.5, 1930.0, 1930.5, 1931.0, 1931.5, 1932.0, 1932.5, 1933.0, 1933.5, 1934.0, 1934.5, 1935.0, 1935.5, 1936.0, 1936.5, 1937.0, 1937.5, 1938.0, 1938.5, 1939.0, 1939.5, 1940.0, 1940.5, 1941.0, 1941.5, 1942.0, 1942.5, 1943.0, 1943.5, 1944.0, 1944.5, 1945.0, 1945.5, 1946.0, 1946.5, 1947.0, 1947.5, 1948.0, 1948.5, 1949.0, 1949.5, 1950.0, 1950.5, 1951.0, 1951.5, 1952.0, 1952.5, 1953.0, 1953.5, 1954.0, 1954.5, 1955.0, 1955.5, 1956.0, 1956.5, 1957.0, 1957.5, 1958.0, 1958.5, 1959.0, 1959.5, 1960.0, 1960.5, 1961.0, 1961.5, 1962.0, 1962.5, 1963.0, 1963.5, 1964.0, 1964.5, 1965.0, 1965.5, 1966.0, 1966.5, 1967.0, 1967.5, 1968.0, 1968.5, 1969.0, 1969.5, 1970.0, 1970.5, 1971.0, 1971.5, 1972.0, 1972.5, 1973.0, 1973.5, 1974.0, 1974.5, 1975.0, 1975.5, 1976.0, 1976.5, 1977.0, 1977.5, 1978.0, 1978.5, 1979.0, 1979.5, 1980.0, 1980.5, 1981.0, 1981.5, 1982.0, 1982.5, 1983.0, 1983.5, 1984.0, 1984.5, 1985.0, 1985.5, 1986.0, 1986.5, 1987.0, 1987.5, 1988.0, 1988.5, 1989.0, 1989.5, 1990.0, 1990.5, 1991.0, 1991.5, 1992.0, 1992.5, 1993.0, 1993.5, 1994.0, 1994.5, 1995.0, 1995.5, 1996.0, 1996.5, 1997.0, 1997.5, 1998.0, 1998.5, 1999.0, 1999.5, 2000.0, 2000.5, 2001.0, 2001.5, 2002.0, 2002.5, 2003.0, 2003.5, 2004.0, 2004.5, 2005.0, 2005.5, 2006.0, 2006.5, 2007.0, 2007.5, 2008.0, 2008.5, 2009.0, 2009.5, 2010.0, 2010.5, 2011.0, 2011.5, 2012.0, 2012.5, 2013.0, 2013.5, 2014.0, 2014.5, 2015.0, 2015.5, 2016.0, 2016.5, 2017.0, 2017.5, 2018.0, 2018.5, 2019.0, 2019.5, 2020.0, 2020.5, 2021.0, 2021.5, 2022.0, 2022.5, 2023.0, 2023.5, 2024.0, 2024.5, 2025.0, 2025.5, 2026.0, 2026.5, 2027.0, 2027.5, 2028.0, 2028.5, 2029.0, 2029.5, 2030.0, 2030.5, 2031.0, 2031.5, 2032.0, 2032.5, 2033.0, 2033.5, 2034.0, 2034.5, 2035.0, 2035.5, 2036.0, 2036.5, 2037.0, 2037.5, 2038.0, 2038.5, 2039.0, 2039.5, 2040.0, 2040.5, 2041.0, 2041.5, 2042.0, 2042.5, 2043.0, 2043.5, 2044.0, 2044.5, 2045.0, 2045.5, 2046.0, 2046.5, 2047.0, 2047.5, 2048.0, 2048.5, 2049.0, 2049.5, 2050.0, 2050.5, 2051.0, 2051.5, 2052.0, 2052.5, 2053.0, 2053.5, 2054.0, 2054.5, 2055.0, 2055.5, 2056.0, 2056.5, 2057.0, 2057.5, 2058.0, 2058.5, 2059.0, 2059.5, 2060.0, 2060.5, 2061.0, 2061.5, 2062.0, 2062.5, 2063.0, 2063.5, 2064.0, 2064.5, 2065.0, 2065.5, 2066.0, 2066.5, 2067.0, 2067.5, 2068.0, 2068.5, 2069.0, 2069.5, 2070.0, 2070.5, 2071.0, 2071.5, 2072.0, 2072.5, 2073.0, 2073.5, 2074.0, 2074.5, 2075.0, 2075.5, 2076.0, 2076.5, 2077.0, 2077.5, 2078.0, 2078.5, 2079.0, 2079.5, 2080.0, 2080.5, 2081.0, 2081.5, 2082.0, 2082.5, 2083.0, 2083.5, 2084.0, 2084.5, 2085.0, 2085.5, 2086.0, 2086.5, 2087.0, 2087.5, 2088.0, 2088.5, 2089.0, 2089.5, 2090.0, 2090.5, 2091.0, 2091.5, 2092.0, 2092.5, 2093.0, 2093.5, 2094.0, 2094.5, 2095.0, 2095.5, 2096.0, 2096.5, 2097.0, 2097.5, 2098.0, 2098.5, 2099.0, 2099.5, 2100.0, 2100.5, 2101.0, 2101.5, 2102.0, 2102.5, 2103.0, 2103.5, 2104.0, 2104.5, 2105.0, 2105.5, 2106.0, 2106.5, 2107.0, 2107.5, 2108.0, 2108.5, 2109.0, 2109.5, 2110.0, 2110.5, 2111.0, 2111.5, 2112.0, 2112.5, 2113.0, 2113.5, 2114.0, 2114.5, 2115.0, 2115.5, 2116.0, 2116.5, 2117.0, 2117.5, 2118.0, 2118.5, 2119.0, 2119.5, 2120.0, 2120.5, 2121.0, 2121.5, 2122.0, 2122.5, 2123.0, 2123.5, 2124.0, 2124.5, 2125.0, 2125.5, 2126.0, 2126.5, 2127.0, 2127.5, 2128.0, 2128.5, 2129.0, 2129.5, 2130.0, 2130.5, 2131.0, 2131.5, 2132.0, 2132.5, 2133.0, 2133.5, 2134.0, 2134.5, 2135.0, 2135.5, 2136.0, 2136.5, 2137.0, 2137.5, 2138.0, 2138.5, 2139.0, 2139.5, 2140.0, 2140.5, 2141.0, 2141.5, 2142.0, 2142.5, 2143.0, 2143.5, 2144.0, 2144.5, 2145.0, 2145.5, 2146.0, 2146.5, 2147.0, 2147.5, 2148.0, 2148.5, 2149.0, 2149.5, 2150.0, 2150.5, 2151.0, 2151.5, 2152.0, 2152.5, 2153.0, 2153.5, 2154.0, 2154.5, 2155.0, 2155.5, 2156.0, 2156.5, 2157.0, 2157.5, 2158.0, 2158.5, 2159.0, 2159.5, 2160.0, 2160.5, 2161.0, 2161.5, 2162.0, 2162.5, 2163.0, 2163.5, 2164.0, 2164.5, 2165.0, 2165.5, 2166.0, 2166.5, 2167.0, 2167.5, 2168.0, 2168.5, 2169.0, 2169.5, 2170.0, 2170.5, 2171.0, 2171.5, 2172.0, 2172.5, 2173.0, 2173.5, 2174.0, 2174.5, 2175.0, 2175.5, 2176.0, 2176.5, 2177.0, 2177.5, 2178.0, 2178.5, 2179.0, 2179.5, 2180.0, 2180.5, 2181.0, 2181.5, 2182.0, 2182.5, 2183.0, 2183.5, 2184.0, 2184.5, 2185.0, 2185.5, 2186.0, 2186.5, 2187.0, 2187.5, 2188.0, 2188.5, 2189.0, 2189.5, 2190.0, 2190.5, 2191.0, 2191.5, 2192.0, 2192.5, 2193.0, 2193.5, 2194.0, 2194.5, 2195.0, 2195.5, 2196.0, 2196.5, 2197.0, 2197.5, 2198.0, 2198.5, 2199.0, 2199.5, 2200.0, 2200.5, 2201.0, 2201.5, 2202.0, 2202.5, 2203.0, 2203.5, 2204.0, 2204.5, 2205.0, 2205.5, 2206.0, 2206.5, 2207.0, 2207.5, 2208.0, 2208.5, 2209.0, 2209.5, 2210.0, 2210.5, 2211.0, 2211.5, 2212.0, 2212.5, 2213.0, 2213.5, 2214.0, 2214.5, 2215.0, 2215.5, 2216.0, 2216.5, 2217.0, 2217.5, 2218.0, 2218.5, 2219.0, 2219.5, 2220.0, 2220.5, 2221.0, 2221.5, 2222.0, 2222.5, 2223.0, 2223.5, 2224.0, 2224.5, 2225.0, 2225.5, 2226.0, 2226.5, 2227.0, 2227.5, 2228.0, 2228.5, 2229.0, 2229.5, 2230.0, 2230.5, 2231.0, 2231.5, 2232.0, 2232.5, 2233.0, 2233.5, 2234.0, 2234.5, 2235.0, 2235.5, 2236.0, 2236.5, 2237.0, 2237.5, 2238.0, 2238.5, 2239.0, 2239.5, 2240.0, 2240.5, 2241.0, 2241.5, 2242.0, 2242.5, 2243.0, 2243.5, 2244.0, 2244.5, 2245.0, 2245.5, 2246.0, 2246.5, 2247.0, 2247.5, 2248.0, 2248.5, 2249.0, 2249.5, 2250.0, 2250.5, 2251.0, 2251.5, 2252.0, 2252.5, 2253.0, 2253.5, 2254.0, 2254.5, 2255.0, 2255.5, 2256.0, 2256.5, 2257.0, 2257.5, 2258.0, 2258.5, 2259.0, 2259.5, 2260.0, 2260.5, 2261.0, 2261.5, 2262.0, 2262.5, 2263.0, 2263.5, 2264.0, 2264.5, 2265.0, 2265.5, 2266.0, 2266.5, 2267.0, 2267.5, 2268.0, 2268.5, 2269.0, 2269.5, 2270.0, 2270.5, 2271.0, 2271.5, 2272.0, 2272.5, 2273.0, 2273.5, 2274.0, 2274.5, 2275.0, 2275.5, 2276.0, 2276.5, 2277.0, 2277.5, 2278.0, 2278.5, 2279.0, 2279.5, 2280.0, 2280.5, 2281.0, 2281.5, 2282.0, 2282.5, 2283.0, 2283.5, 2284.0, 2284.5, 2285.0, 2285.5, 2286.0, 2286.5, 2287.0, 2287.5, 2288.0, 2288.5, 2289.0, 2289.5, 2290.0, 2290.5, 2291.0, 2291.5, 2292.0, 2292.5, 2293.0, 2293.5, 2294.0, 2294.5, 2295.0, 2295.5, 2296.0, 2296.5, 2297.0, 2297.5, 2298.0, 2298.5, 2299.0, 2299.5, 2300.0, 2300.5, 2301.0, 2301.5, 2302.0, 2302.5, 2303.0, 2303.5, 2304.0, 2304.5, 2305.0, 2305.5, 2306.0, 2306.5, 2307.0, 2307.5, 2308.0, 2308.5, 2309.0, 2309.5, 2310.0, 2310.5, 2311.0, 2311.5, 2312.0, 2312.5, 2313.0, 2313.5, 2314.0, 2314.5, 2315.0, 2315.5, 2316.0, 2316.5, 2317.0, 2317.5, 2318.0, 2318.5, 2319.0, 2319.5, 2320.0, 2320.5, 2321.0, 2321.5, 2322.0, 2322.5, 2323.0, 2323.5, 2324.0, 2324.5, 2325.0, 2325.5, 2326.0, 2326.5, 2327.0, 2327.5, 2328.0, 2328.5, 2329.0, 2329.5, 2330.0, 2330.5, 2331.0, 2331.5, 2332.0, 2332.5, 2333.0, 2333.5, 2334.0, 2334.5, 2335.0, 2335.5, 2336.0, 2336.5, 2337.0, 2337.5, 2338.0, 2338.5, 2339.0, 2339.5, 2340.0, 2340.5, 2341.0, 2341.5, 2342.0, 2342.5, 2343.0, 2343.5, 2344.0, 2344.5, 2345.0, 2345.5, 2346.0, 2346.5, 2347.0, 2347.5, 2348.0, 2348.5, 2349.0, 2349.5, 2350.0, 2350.5, 2351.0, 2351.5, 2352.0, 2352.5, 2353.0, 2353.5, 2354.0, 2354.5, 2355.0, 2355.5, 2356.0, 2356.5, 2357.0, 2357.5, 2358.0, 2358.5, 2359.0, 2359.5, 2360.0, 2360.5, 2361.0, 2361.5, 2362.0, 2362.5, 2363.0, 2363.5, 2364.0, 2364.5, 2365.0, 2365.5, 2366.0, 2366.5, 2367.0, 2367.5, 2368.0, 2368.5, 2369.0, 2369.5, 2370.0, 2370.5, 2371.0, 2371.5, 2372.0, 2372.5, 2373.0, 2373.5, 2374.0, 2374.5, 2375.0, 2375.5, 2376.0, 2376.5, 2377.0, 2377.5, 2378.0, 2378.5, 2379.0, 2379.5, 2380.0, 2380.5, 2381.0, 2381.5, 2382.0, 2382.5, 2383.0, 2383.5, 2384.0, 2384.5, 2385.0, 2385.5, 2386.0, 2386.5, 2387.0, 2387.5, 2388.0, 2388.5, 2389.0, 2389.5, 2390.0, 2390.5, 2391.0, 2391.5, 2392.0, 2392.5, 2393.0, 2393.5, 2394.0, 2394.5, 2395.0, 2395.5, 2396.0, 2396.5, 2397.0, 2397.5, 2398.0, 2398.5, 2399.0, 2399.5, 2400.0, 2400.5, 2401.0, 2401.5, 2402.0, 2402.5, 2403.0, 2403.5, 2404.0, 2404.5, 2405.0, 2405.5, 2406.0, 2406.5, 2407.0, 2407.5, 2408.0, 2408.5, 2409.0, 2409.5, 2410.0, 2410.5, 2411.0, 2411.5, 2412.0, 2412.5, 2413.0, 2413.5, 2414.0, 2414.5, 2415.0, 2415.5, 2416.0, 2416.5, 2417.0, 2417.5, 2418.0, 2418.5, 2419.0, 2419.5, 2420.0, 2420.5, 2421.0, 2421.5, 2422.0, 2422.5, 2423.0, 2423.5, 2424.0, 2424.5, 2425.0, 2425.5, 2426.0, 2426.5, 2427.0, 2427.5, 2428.0, 2428.5, 2429.0, 2429.5, 2430.0, 2430.5, 2431.0, 2431.5, 2432.0, 2432.5, 2433.0, 2433.5, 2434.0, 2434.5, 2435.0, 2435.5, 2436.0, 2436.5, 2437.0, 2437.5, 2438.0, 2438.5, 2439.0, 2439.5, 2440.0, 2440.5, 2441.0, 2441.5, 2442.0, 2442.5, 2443.0, 2443.5, 2444.0, 2444.5, 2445.0, 2445.5, 2446.0, 2446.5, 2447.0, 2447.5, 2448.0, 2448.5, 2449.0, 2449.5, 2450.0, 2450.5, 2451.0, 2451.5, 2452.0, 2452.5, 2453.0, 2453.5, 2454.0, 2454.5, 2455.0, 2455.5, 2456.0, 2456.5, 2457.0, 2457.5, 2458.0, 2458.5, 2459.0, 2459.5, 2460.0, 2460.5, 2461.0, 2461.5, 2462.0, 2462.5, 2463.0, 2463.5, 2464.0, 2464.5, 2465.0, 2465.5, 2466.0, 2466.5, 2467.0, 2467.5, 2468.0, 2468.5, 2469.0, 2469.5, 2470.0, 2470.5, 2471.0, 2471.5, 2472.0, 2472.5, 2473.0, 2473.5, 2474.0, 2474.5, 2475.0, 2475.5, 2476.0, 2476.5, 2477.0, 2477.5, 2478.0, 2478.5, 2479.0, 2479.5, 2480.0, 2480.5, 2481.0, 2481.5, 2482.0, 2482.5, 2483.0, 2483.5, 2484.0, 2484.5, 2485.0, 2485.5, 2486.0, 2486.5, 2487.0, 2487.5, 2488.0, 2488.5, 2489.0, 2489.5, 2490.0, 2490.5, 2491.0, 2491.5, 2492.0, 2492.5, 2493.0, 2493.5, 2494.0, 2494.5, 2495.0, 2495.5, 2496.0, 2496.5, 2497.0, 2497.5, 2498.0, 2498.5, 2499.0, 2499.5, 2500.0], "electric dynamics": [26.0, 26.22109883701502, 23.31535441364604, 29.020442865663234, 23.42497971637318, 27.139000304649713, 25.707564850789904, 26.095309644421558, 25.656816305560785, 26.440717088124405, 25.93267025358344, 25.232155443023593, 26.695817643744736, 26.02761910477354, 24.703216166271307, 27.31477190050679, 25.250676784207673, 25.53438112937444, 26.577300063664115, 25.751262901278338, 25.4099903875149, 27.211489915097765, 25.295834041514013, 25.984945298354855, 26.322165878661426, 26.08522278981913, 25.65153919336773, 25.85769635649773, 27.403649838681854, 23.52922394400614, 28.253439227898134, 24.697945475499406, 25.820727374067054, 26.102372590902903, 26.904240984440627, 24.062870609971082, 28.02275989606978, 24.667540603663497, 26.264423768333764, 25.991666471546722, 26.48955746979948, 25.039158312585197, 26.953479898864902, 25.635440007835218, 25.712551505827783, 26.219746943640743, 26.724997319505757, 24.481676118431178, 27.655922615999867, 25.162750547297662, 26.224367624502367, 25.674483523936257, 26.803710448724964, 24.751643535537166, 26.96009337655777, 25.80456228029694, 25.63996233686246, 25.985598022532844, 26.80013718209611, 24.875153642760566, 26.60434730889862, 26.57913739495029, 25.035746720971616, 26.658969225503085, 26.214352160172318, 25.094490495474766, 26.721119604914378, 26.186289040375108, 25.481971657644365, 26.198264849168513, 26.521451260510755, 25.19264208833303, 26.30904310509685, 26.969820965140464, 24.622898820920945, 27.391494071552184, 25.708991404795032, 25.63609431094183, 26.26350862118489, 26.774548936951803, 24.868818043093565, 27.279056294631925, 25.5582107194727, 26.52156671751084, 25.323587073728376, 27.28863578651406, 25.18089937883774, 26.378751844000206, 26.623623231169535, 25.63970649796004, 25.696832984118707, 27.575383569173347, 24.230357531687044, 27.55694114886301, 25.419399965969873, 26.412430824624803, 25.598749704543888, 27.251695976359656, 24.79304277786222, 27.275989245585567, 25.698266463423064, 26.60089440043056, 25.225579787779623, 27.758328871059234, 24.985900467479592, 26.073387094306522, 27.416532232165423, 24.548136371702945, 27.105295453194916, 26.20427384648392, 25.420922331526906, 26.55661921284192, 26.52013558532346, 25.63745837008665, 26.6247891248221, 26.409508292954527, 26.445513269112002, 25.670792841102543, 27.003427139425803, 25.93936153276433, 25.91118305135942, 26.946643632264504, 25.974780586259673, 25.400631372369396, 28.064940699669293, 24.074713835306575, 27.884107632608657, 25.283262280312595, 27.169865338103783, 25.06240092199829, 27.920435918039217, 24.87191429352411, 27.227683328679007, 25.779681912905826, 27.02207550843112, 25.09119891927803, 27.775703435547264, 25.425329810778916, 25.86603131913522, 27.2674437233218, 25.425798021147553, 26.191582099112964, 27.002218689700143, 25.49324128646597, 26.752854382048117, 26.335631127851784, 26.426144338426585, 25.655616445350738, 27.366826261327546, 25.785431081794545, 26.291181126258817, 26.613264643893544, 26.322836474452465, 25.813463013322725, 26.999939164457594, 26.16860121913929, 25.812421067624662, 27.567593693197377, 25.236841447729685, 26.947846674687717, 26.097449021526472, 27.1402007598945, 25.184666443706824, 27.7568317369667, 25.56357421030603, 26.549754804828602, 26.400926150202793, 26.774363765876135, 25.711284628621158, 27.457114209523162, 25.73233557534247, 26.649252191815783, 26.474084274969805, 26.840905916462766, 25.587916065952584, 27.513133427441634, 25.97292233763996, 26.643557362073892, 26.267409270896835, 27.25832328168438, 24.944243319034225, 28.207675712577267, 25.4985875190377, 26.648340488244976, 26.767026851036295, 26.469019658189442, 25.994539868546074, 27.301569252532424, 26.028127740777364, 26.733757087913382, 26.349553034117772, 27.213499982399387, 25.510902771375857, 27.209861976111178, 26.557015873720932, 25.95985259575307, 26.91883106117331, 26.69210721806177, 25.761573764975584, 27.348042343233544, 26.169493101349016, 26.325622239734898, 27.427176271298677, 25.751521041934687, 27.276547584801218, 25.856500967684546, 27.612312775832017, 25.552313685542867, 27.202169716112444, 26.67709777987933, 26.276125679429374, 26.460506844650325, 27.483349271687455, 24.969865269876536, 28.153196751639804, 25.97589333021033, 26.38815693334079, 27.133643043405165, 26.636525646794663, 25.975240467637583, 27.481896976631155, 25.928741241099427, 27.50351082640107, 25.52226049182984, 28.26075834377872, 24.957597316797045, 27.887979714944358, 26.13917694678834, 26.619230324526335, 26.401381627164856, 27.44694202148609, 25.460411487389116, 27.777000835128785, 26.13392025034247, 26.489524097422358, 27.409032503223692, 26.091822305873745, 27.24515313091703, 26.13882014507936, 27.520559109217775, 26.146130460761547, 26.629287232860854, 27.418571472099078, 26.010602673578564, 26.980470603755517, 27.182649039526673, 25.82745380021657, 27.28085282917882, 26.871695666656127, 26.243713308910564, 27.114001750847965, 27.13118565675487, 26.021623763807817, 27.626307687779477, 26.219947683280395, 27.6052872398912, 25.822032148852614, 28.318198313670987, 25.246002027729876, 27.991279258394144, 26.25724512525615, 26.78579155621647, 26.62303293336708, 27.4025174617881, 26.127837333028125, 27.24218153320258, 26.76244426077929, 26.69512791325685, 27.009594019263385, 27.071938232790032, 26.661419937103236, 27.012470373373016, 27.036929469523002, 26.798242254119323, 26.29815861707778, 27.799358220268058, 25.86518474988606, 27.475917348422488, 26.431130507873284, 27.077969732582197, 26.389434919284728, 27.322473091286135, 26.544829558571706, 26.81931007733258, 27.485190834175178, 26.31173280545506, 27.088186678281403, 27.142358104829363, 26.619503119000417, 26.67071497735045, 27.691106744423124, 25.85892424332497, 27.520639595891403, 26.552641543847294, 26.785424123799313, 27.014146056751706, 26.949897824552806, 27.058609668458743, 26.638309665169608, 27.092992878450953, 27.259390954503992, 26.173016752341947, 28.070737108737884, 26.016076833150656, 27.44449608102629, 26.797723962407087, 27.058835771841434, 26.387868320113007, 27.83937192056637, 26.061320500779996, 27.89005461640373, 26.187830641650017, 27.691003599654366, 26.399186741076335, 27.33125055370518, 26.952706682864925, 26.705350476909814, 27.386085242987125, 26.967928575722183, 26.091752084546034, 28.413680649145455, 25.691788293548388, 27.591822289880675, 27.014147429606968, 26.865850593484055, 27.044345568169508, 27.226114791422514, 26.72229296681892, 27.30390509655365, 26.739671246181498, 27.32732490532933, 26.853838441853387, 26.75485536309513, 27.909050768879524, 25.591322985331118, 28.450580310924085, 25.948108011478315, 27.433944923413733, 26.982558019505834, 26.987977901710092, 26.71983724895004, 27.59709712021825, 26.475782031906967, 27.52708470928979, 26.655827245903176, 27.34341492896692, 26.72147981885499, 27.22496960221389, 26.999799948931965, 26.85645970119774, 27.052631982506373, 27.588356609400968, 25.662460996723876, 28.699546362085115, 25.621849579679967, 27.945891273625794, 26.35410679591314, 27.576894939439196, 26.568170235545523, 27.526732212266545, 26.698922275016766, 27.236010199707646, 27.091760383704738, 27.03893448983747, 27.28609726924274, 26.671440824079507, 27.931441029645466, 25.945300908417803, 27.921781315594227, 26.40494440749073, 27.12128686705115, 27.066997883244564, 27.001989770578675, 26.911464230249273, 27.1038344251427, 27.262035152350926, 26.661888303768603, 27.430638731825574, 27.133412088596728, 26.81133179052869, 27.43479084580979, 26.78355538841459, 27.230596958100552, 26.7634505182806, 27.560188125903895, 26.269013071893458, 27.883067192127196, 26.196321484069124, 27.70684112443082, 26.312161376467344, 27.850474215217766, 26.509549647918487, 27.41206561104342, 27.135635944698826, 26.821018575595442, 27.56655789883377, 26.92844149275805, 27.065992077483244, 27.176867306021222, 27.122564591171685, 26.996373580503292, 26.928960286202738, 27.241370635140985, 26.888408483221234, 27.09508729731563, 27.189405591588745, 27.149924947158695, 26.529454975384294, 28.029959217796762, 26.012859239093643, 27.69821456390658, 27.149784186948587, 26.60500083712686, 27.61258144696079, 26.646789237767596, 27.225157526116377, 27.133931016080194, 26.81924994766003, 27.30974781514419, 26.970931817346518, 27.022805132616785, 27.171496645957905, 26.645168569289336, 27.54680610057376, 26.779687144845404, 26.808827947716537, 27.587843181345846, 26.35882115455775, 27.45663724799575, 27.010258404150957, 26.70086642039328, 27.699916392719302, 26.379737514598155, 27.72910758093904, 26.412780953959594, 27.497734903921575, 26.988800460658208, 26.785905584743432, 27.259016509197515, 27.073617942674026, 26.448307758904704, 27.84887983762396, 26.296494819698815, 27.34045283882911, 27.219489275040647, 26.51318451388541, 27.573603892320328, 26.83898562896323, 26.792399886316257, 27.693575134304293, 26.31574152807298, 27.805912850834666, 26.40608285739452, 27.457660938508802, 26.87772278216601, 26.85427789150808, 27.116605200564702, 26.96262536290727, 26.82816310393194, 27.085971708280887, 26.934186306576027, 26.88865071123947, 27.275519328585194, 26.403490297132908, 27.724457322187757, 26.25927365649195, 27.702315147267353, 26.416441113107197, 27.238809335289996, 27.146764980412286, 26.59950179340047, 27.31785017359856, 26.6706050747481, 27.147489436732652, 26.934059289998068, 26.853722981322242, 26.901439626593103, 27.066996181205532, 26.74901517841365, 26.92304465102264, 27.20953883720317, 26.53076551897809, 27.565353921928267, 26.308525900098868, 27.70111479717504, 26.333342640315504, 27.44885144634826, 26.526939438119957, 27.217706258815873, 26.797617277043027, 26.64830874614169, 27.44426799199927, 26.105716383685696, 27.707951655719306, 26.250224614383743, 27.248747023457092, 26.587366014638818, 27.17417160131803, 26.564410163612926, 27.328983314560507, 26.531335318470113, 27.11967451411294, 26.86404380415087, 26.60137531448958, 27.45412786538844, 26.04633140331063, 27.660497454514207, 26.204369825560683, 27.036377021642394, 26.838905480295896, 26.52859170152202, 27.184961366038344, 26.405799241374275, 27.095542658362636, 26.814921541104365, 26.78319993914172, 26.723713987755765, 26.9574480611685, 26.54605551673137, 27.246869702161593, 26.087374036768395, 27.349861932551757, 26.63144957124566, 26.269520698820237, 27.77605662051629, 25.609016449428058, 27.728306470197474, 26.378410051246387, 26.617985966117075, 27.252862150853336, 26.442556542702214, 26.82161404626615, 26.995082709898373, 26.318838926945695, 27.20698796904957, 26.37320557073235, 26.691053170768093, 27.270601814183845, 25.926492547990268, 27.484762854205826, 26.233168800201526, 26.80664931366639, 27.112372604348174, 26.07230248673106, 27.34451350372543, 26.466414244858953, 26.60581515525968, 27.13290091186818, 26.07323032085762, 27.22578625398352, 26.319562876828165, 26.759140462042474, 26.93931221944438, 26.082225821889146, 27.158727333955568, 26.533056767612795, 26.347439244221498, 27.372526192488802, 25.96621226959994, 26.97485640812756, 26.973680247914416, 25.900229935015492, 27.489026171469256, 26.099440265196915, 26.74671410864725, 26.79805563906703, 26.129540258974764, 27.120843563511738, 26.054981179902917, 26.97546753247776, 26.4726924566104, 26.50490097054651, 26.736812050960122, 26.573861338841454, 26.404572683675667, 27.07939559752883, 26.19687768489605, 26.793538290788323, 26.691960993259137, 26.285378582548184, 26.920729188210856, 26.071205037350488, 27.102484238899862, 26.081960921092055, 26.812766116075178, 26.540423856339313, 26.0558477012242, 27.137163804323045, 25.999237564116132, 26.77676879501622, 26.45295056614268, 26.69190103316215, 26.16428327107876, 27.161554895385564, 25.91828498727639, 26.83698832217573, 26.380234327997442, 26.44453954907265, 26.48873419747413, 26.312522330399, 26.871149061467754, 25.66516251387994, 27.51317968453135, 25.612202086445503, 27.050684473032042, 26.210181510551813, 26.672489573704038, 26.43391915044645, 26.464890766770555, 26.776195696966486, 26.095427036257586, 26.706857524714778, 26.44135997996731, 26.334379145178275, 26.47242076160592, 26.699675727047556, 25.91899745251758, 26.873698020221294, 26.404549425625643, 25.792563451459795, 27.404355861155302, 25.370668962937685, 27.339155368660148, 25.62493422034926, 27.17025729580281, 25.923084745416, 26.54278314723941, 26.533015428676865, 25.94583219291795, 26.717837288261613, 26.353757437588634, 25.984912530923243, 26.595171775524005, 26.712672987803714, 25.336866753765275, 27.592020028947275, 25.35449897942796, 27.058154674093522, 26.09240008648157, 26.353810564030923, 26.71082874683664, 25.83916402549295, 26.964246732316152, 25.906475255532776, 26.366442761475273, 26.800107615403434, 25.665906358681262, 26.663386354669004, 26.42945636393649, 25.754626490573546, 26.67469106863198, 26.438256128289186, 25.669638161368784, 27.216224890893, 25.290054992977463, 27.345076830757787, 25.354443957167785, 27.016649157381384, 26.00798031072604, 25.964717011296475, 26.87412566431661, 25.731495649157484, 26.23412596584233, 26.81742018622094, 25.484711034900332, 26.686963315391424, 26.378572578940965, 25.748433344039718, 26.68825658065075, 26.1399989866186, 26.325827310477628, 26.418781668889558, 26.03341768163009, 26.690564152943534, 25.680448392484713, 26.84263152366588, 25.91932402132571, 26.15162759917422, 26.930229799781987, 25.602571612779315, 26.45903232127076, 26.482272009637477, 25.81832015836312, 26.484344070096988, 26.240018611091767, 26.1390183457659, 26.22780298673562, 26.134391155318117, 26.399282017960193, 25.831332780879837, 26.496161021143916, 26.18162080274175, 25.84229888904235, 26.634717372033766, 26.097856466463096, 25.633099379871446, 27.10428255140035, 25.301172911021705, 26.77637645705359, 25.659199686004612, 26.718858988799287, 25.281908756010495, 27.101548693451146, 25.44788264648896, 26.409893960157206, 26.21335659976549, 26.14538140919608, 25.773866023608385, 26.775803580578263, 25.65869486988525, 26.343882707520017, 26.47391247456978, 26.004109525133316, 26.063086814940917, 26.473924128808008, 25.82149226399058, 26.42023783286045, 25.804689047375682, 26.83787185541532, 25.00981825611052, 27.233461842043383, 25.399110426127248, 26.326001218616057, 26.2377817174251, 26.133210144302286, 26.068420509533148, 26.1894163889926, 26.35780268446205, 25.647765506874332, 26.759581642081958, 25.58725387356762, 26.735874724522763, 25.29341317251626, 27.427137734264058, 24.49472870057215, 27.496731591736363, 25.428014806108294, 25.83186971433279, 26.796432744053956, 25.628232036262794, 25.94896894046025, 26.757162804661878, 25.325434433540533, 26.7085607662695, 25.870687299440064, 26.419294343925202, 25.759133605288365, 26.55933020962593, 25.772701697009744, 26.484981116065253, 25.329105430381436, 27.392062591668562, 24.43916955530308, 27.593810865626065, 25.14851642327067, 26.264498100780667, 26.304305125910872, 25.8060358942258, 26.233176380059327, 26.05307535568213, 26.190220160908808, 26.028924929983635, 26.11551279158416, 26.19633801825919, 26.260131314051865, 25.556470187343592, 27.256957824886065, 24.776419671108254, 26.86283328710357, 26.20611328414528, 25.147028723857925, 27.19473162802731, 25.602467515958235, 25.945963712052816, 26.729957644646323, 25.460834209420135, 26.56652223394525, 25.834554170516558, 26.51730847631597, 25.67862072649368, 26.64410741077203, 25.747299010417713, 26.358690689276354, 25.445496669418773, 27.22299515454248, 24.78179281618841, 27.236950802306037, 25.518258436818797, 26.142195883880937, 26.24497863235263, 26.05270290383888, 25.958387724228132, 26.305838465774045, 25.929312994453134, 26.314938218876907, 25.490380275374388, 26.860621493680295, 25.36546083309188, 26.35943531245705, 26.329438613934656, 25.81451441123451, 26.084147181948723, 26.73165936786833, 25.191329542628935, 26.937161284891577, 25.967626425140377, 26.0325524705837, 26.26209712910122, 26.154940157597505, 25.86978031412355, 26.13859068759102, 26.412951934830065, 25.676090029523248, 26.437815400545315, 26.136133330581494, 25.78575678999237, 26.400286556986515, 26.289477992467805, 25.81212708879602, 26.74235563817749, 25.89540491611094, 26.426917136016137, 25.73797046849363, 26.821618352976, 25.442346904940102, 26.648269685700317, 25.803222558666413, 26.524171770813876, 25.087319019245285, 27.569148303099936, 24.577543776241487, 27.39889827432835, 25.482625134973212, 26.6011845894243, 25.885293651800275, 26.583873834665255, 25.7249970151783, 26.4806555340028, 26.09316781526363, 26.419711445150806, 25.519986798198435, 27.04584288224432, 25.307726094876166, 26.538933615073162, 26.19348029603223, 25.9241477329878, 26.008481269579075, 26.938530696718974, 24.921086864517605, 27.45116890130716, 25.31414379336307, 26.648052404596413, 26.20056853077014, 26.17071382098382, 26.640030903569052, 25.365191908774417, 27.185874559621247, 25.4812249591336, 26.496643307875825, 26.1664217486774, 26.49059718644397, 25.169516389881487, 27.80800317168374, 24.382543352624413, 27.635058165929347, 25.490816586286897, 26.464587552317347, 26.21909376238795, 26.337246233136753, 26.152238380417796, 26.361420337096526, 26.061384142406066, 26.994949406665842, 25.112754209462626, 27.618234562376895, 25.17715868999997, 26.754682525091987, 26.067261803438893, 26.314846324352782, 25.608481322150322, 27.58204016871553, 24.66294460001788, 27.65618481741407, 25.24895003486792, 27.005091025535265, 25.80199447151077, 26.56665467888459, 26.49879132215068, 25.78595356834953, 26.758428394097148, 26.190774201819018, 25.80107380108804, 26.958379834934362, 26.005666864554104, 25.868883015042147, 27.21218201825929, 25.440040035209265, 26.590562501749883, 26.47543859995005, 26.138883092526974, 26.511452129108406, 26.42637909291608, 26.246026681325883, 26.34023161279704, 26.2529190318049, 26.94455972726215, 25.32990511655427, 27.605003295748812, 25.424619513826407, 26.794731366316178, 26.037354227038318, 26.904787145387804, 25.64739745681212, 27.34930757733776, 25.568072414556024, 27.00505238218374, 25.84654410792747, 27.015983930665357, 25.531461538385848, 27.224248184442974, 25.923071631907685, 26.588016236127718, 26.158769710697207, 27.00409278995455, 25.221037598033107, 27.635650595187673, 25.53524707438623, 26.919562383210952, 26.06935201547353, 27.06337125051008, 25.417310109436034, 27.3324882784047, 26.033472302222574, 26.31349565861898, 26.713215063281368, 26.382526731740704, 25.915346061382408, 26.946079824842872, 26.215724262098533, 26.15572680176587, 26.99665338783158, 26.138541127621213, 26.60444167418582, 26.302156554880174, 26.699193702390563, 26.332756749992917, 26.397414729683764, 26.88481970652152, 26.09938483419265, 26.526746607865554, 27.028101102682673, 25.346070899163834, 27.809518146874584, 25.645770962199634, 27.032998178452328, 26.039500547531965, 27.3754285680452, 25.364779319778254, 27.87404590070427, 25.475295951295006, 27.555566096850814, 25.566491257261095, 27.900723183230895, 25.265957596717637, 27.34391659971774, 26.557668837963643, 25.986656547970863, 27.121558754781663, 26.762747564059133, 25.593752963200547, 27.763077770672545, 25.652118253930723, 26.98906940095673, 26.39909336160134, 26.875160033934687, 26.204469676190882, 27.033348769506407, 25.991496783314606, 27.205779277655378, 25.616998155681873, 27.724179320347933, 25.65044713470082, 26.98759692605732, 27.023131032262594, 25.502997077078014, 27.704511515007265, 25.967597907685008, 26.904463890692618, 26.275568704608805, 27.226587105096666, 25.78171393923019, 27.425200207686014, 25.97725135799849, 27.257237373170074, 25.962746208110655, 27.62924633154841, 25.711389610286425, 26.95057508335725, 27.007235362497315, 26.012364697557334, 26.985400045461635, 27.254071449509976, 25.539772212181287, 27.84915558973962, 25.799147689849285, 27.27027960673212, 26.06907276363003, 27.622032028847645, 25.687849989770662, 27.64688078248319, 25.87996331678194, 27.57335282611088, 25.568911048522256, 28.03309158081222, 25.66753380487101, 27.389454450462278, 26.686454116336527, 26.53752292344662, 26.657108874446102, 27.05826805697577, 26.458574707267275, 26.826607702088353, 26.9448985970267, 26.61022961597053, 26.524649749738476, 27.150462291994085, 26.270435491616105, 26.92379378212613, 27.060074911758317, 26.315004413003077, 26.838377367675516, 26.983276981139255, 26.501273989456283, 26.613120712247884, 27.366109055273483, 26.08539903831527, 27.26467661139399, 26.373425243170907, 27.14903076572457, 26.009347253277994, 28.00420788119273, 25.69855895798974, 27.419762606379397, 26.560420192059535, 27.027453234816424, 26.199814287732266, 27.727293981607296, 25.87330282118872, 27.803866036046188, 25.858443570969932, 27.94235632784002, 25.553309776540356, 28.017758738664238, 25.918468530066612, 27.35916936213669, 26.46379888448461, 27.595613071273473, 25.514736992219216, 28.433004414783518, 25.37228529695848, 27.725056356104982, 26.648587536314057, 26.698890620976798, 27.042740689577847, 26.787512085736797, 26.752023774406446, 26.84410618500477, 26.859156600205612, 27.1373948383245, 26.41109240987816, 27.186123296549255, 26.881724083815758, 26.282165923152252, 27.523635775389547, 26.50012990191516, 26.625953727666396, 27.43179814657846, 26.231211090567655, 27.048411049254963, 27.12775824372249, 26.195065234075873, 27.99961141872119, 25.551451239314193, 28.40784559045166, 25.368224495350216, 28.13250446079552, 25.94504173851111, 27.42466178909858, 26.180649985399572, 27.971461193380417, 25.303587526675297, 28.543658585161044, 25.396682842852062, 27.781361678548926, 26.7275335623681, 26.799264332138172, 27.08035302949561, 27.026172729735944, 26.709407167610003, 27.37304150306036, 26.21860247398198, 27.993576512268, 25.794435140025012, 27.855725011439386, 26.31407027605611, 27.127221684445637, 26.53361077812721, 27.446867028127137, 26.056516794771614, 28.08695812810291, 26.070739518382652, 27.38989520457609, 26.856070902059933, 26.684478137441847, 27.498427306852022, 26.25060675851402, 27.795290653539308, 25.923890399059644, 27.65130042986713, 26.37646361662846, 27.067159379152965, 26.646437161826828, 27.44421769235052, 26.08196862087261, 27.770187419170103, 26.3025153773946, 27.200531423847103, 26.832237697850655, 27.056349250309374, 26.72396809343571, 27.225102340927933, 26.54921039020542, 27.362535251733316, 26.218290977749305, 27.94508359590315, 25.7416323202756, 28.16753161236839, 25.784166461973697, 27.913770499878645, 25.981319407912864, 27.81376829888184, 25.95128683926016, 27.877213127596512, 26.286437721273536, 27.39219187088706, 26.452126145902604, 27.5060983504923, 26.244366192168826, 27.42629749701235, 26.914309489644104, 26.771383613639433, 27.195534857512627, 26.876109940514823, 26.55413414725351, 27.50345423358676, 26.492331826914377, 27.288302629105285, 26.666280457438727, 27.016243627715486, 26.943900509305816, 26.56876930302228, 27.41323959695984, 26.515436185177002, 27.305429099198115, 26.814876509111283, 26.807948462613048, 26.978868793664905, 27.203405283498785, 26.247735183223362, 27.94581665377116, 25.90729723164654, 27.73124755089486, 26.313796145902135, 27.358038750493574, 26.52056211918378, 27.267254336669485, 26.627202596661583, 27.48401352364472, 25.874692405848606, 28.505355474337588, 25.208900593561932, 28.34653910574857, 26.183980096976395, 27.26057227055923, 26.748541222738453, 27.274316488898084, 26.05772208875007, 28.043843096678717, 25.847828073188424, 27.86364919870253, 26.37226350359062, 27.207254333387244, 27.083248350451647, 26.489179485042765, 27.44710596055802, 26.532682706405804, 26.97890280051785, 27.36837340330661, 26.11399570892161, 27.627729498412535, 26.4722946287066, 26.901001148455382, 27.152577512392675, 26.869048591189394, 26.88357743582166, 27.067168586450762, 26.668791731822736, 27.139320623770704, 26.83889666763631, 26.887807738998795, 27.469695093469472, 25.696107807133423, 28.56923387196467, 25.004919609672882, 28.37837037034909, 25.84711078790811, 27.3800603386433, 26.41721673055624, 27.490020129583424, 25.905462053004843, 27.997096714950747, 25.973597495362604, 27.449619706581515, 26.583705764874182, 27.107543937316574, 26.777526860295637, 26.809289828196153, 26.927890450314578, 26.92445428157752, 26.45948718825051, 27.572407600702693, 25.917576000388774, 27.82883981224789, 25.916787089103348, 27.6709951621566, 26.078435997942933, 27.65555945762336, 26.293774212700562, 27.346623174621737, 26.528853680963014, 27.140327901032435, 26.681497029996816, 27.11280999050792, 26.974449752668153, 26.466801440996914, 27.70919031433369, 25.864001754118167, 27.665786603117375, 26.254614740069478, 27.292818130995414, 26.492308258540017, 27.314341614067384, 26.344458200330077, 27.13493832353345, 26.885313147965533, 26.701537359544393, 26.735729656385587, 27.381025865308892, 26.200945938746987, 27.412845584054253, 26.345857378433134, 27.27724884578901, 26.44773514695944, 27.18135795552986, 26.262764491346616, 27.7388293414668, 25.491155532748213, 28.10662564426361, 25.422587468248647, 27.81908994864633, 26.131789322501966, 27.019190978053597, 26.821138395337467, 26.7697261445538, 26.417616150230682, 27.405072911347833, 26.015077654426225, 27.418019520861076, 26.40738951632605, 26.910634984097648, 26.67888679353477, 26.690235924674948, 26.761279333205497, 26.754943602792757, 26.622382512321266, 27.031418768179254, 26.025566755005364, 27.536629837521172, 26.217592425106425, 26.650203610959867, 27.50687333706218, 25.877236843925758, 27.526699047816575, 26.267105758096623, 26.73056911112993, 27.12627858390097, 26.3739408422079, 26.78871425989452, 27.261332970630185, 25.93151920181182, 27.612928818938457, 25.800769083933872, 27.443722688516498, 26.492574269466637, 26.533329293652976, 26.970454477394554, 26.79338862110933, 26.138044442737794, 27.718518695935735, 25.375603258804592, 27.996969492737033, 25.67613249586138, 27.39869231745853, 26.147378611939747, 26.962088401736736, 26.38008603579015, 26.85970919807039, 26.328952689410926, 27.25834440905836, 25.878393813941027, 27.36789660083134, 26.194914414659213, 26.595417621520802, 27.12895518692463, 25.96196929143419, 27.074010250531295, 26.676585763604145, 25.970546708429328, 27.560274100197454, 25.759182939920265, 27.324846898238473, 26.230167280801933, 26.905671581372697, 26.59564045291556, 26.585693082605644, 26.60811595677159, 26.82946198563894, 26.48714507804131, 26.64518224024105, 26.90221682829593, 25.979878272058418, 27.461865017527767, 25.55726482222311, 27.663542624769992, 25.61789950369296, 27.445399122402172, 25.83612564574812, 27.04122404908907, 26.360102521058977, 26.57601839850675, 26.63544598194794, 26.589774007775365, 26.433230345822295, 26.866128846958578, 26.19298755914127, 26.658554381089573, 26.529471353356097, 26.506644776926045, 26.315420736366217, 26.916873483683457, 26.033939780302745, 27.165704863161373, 25.610757750465424, 27.61980286734723, 25.45282225108342, 27.523472674377206, 25.74953872919331, 26.98893865052228, 26.24427257414693, 26.604670794187438, 26.624421744790215, 26.33300171809652, 26.76967172682293, 26.41446647272194, 26.525428875779593, 26.47554762286416, 26.769352527394577, 25.988650121992716, 27.255642138712297, 25.7295547777574, 26.95606420186467, 26.45415439061537, 25.978150411129647, 27.152337186575835, 25.927284404332706, 26.717481653008914, 26.712958788772422, 25.99074603831669, 27.033861092947067, 25.93363599355529, 27.098530964867223, 26.12198841268104, 26.516475401731658, 26.58905640464434, 26.511468828348555, 25.82525349709384, 27.400047517070696, 25.31007201684358, 27.471508099597543, 25.694290417171175, 26.687512807107684, 26.6275096065131, 26.15399771296789, 26.675763523072348, 26.440779581560104, 26.22354886954866, 27.148097057849835, 25.468774910186518, 27.34685596663062, 25.833721739310544, 26.433336436520907, 26.797987325588654, 25.92830950884471, 26.56881453747835, 26.725206602392834, 25.601780731460497, 27.240710826993993, 25.896647792127485, 26.565904205604934, 26.672186990389307, 25.82929832706294, 27.19266219908401, 25.622373418392126, 26.78563141505432, 26.380935977296883, 25.953183824108255, 26.937503739681627, 26.06649456792749, 26.29407703259474, 26.792360038801622, 25.810807064314147, 26.892438313092917, 26.130972334635754, 26.240879488259832, 26.53091084215863, 26.18121551635006, 26.28650763954307, 26.625586704967333, 25.813154752487733, 27.346423059668016, 25.124728367520824, 27.50968807319371, 25.60279237504166, 26.745348088123517, 26.34425834566125, 26.291429315737048, 26.249948023483842, 26.63411641890517, 25.99649208093898, 26.521771636870014, 26.17300386767653, 26.40394136019268, 26.389886354684027, 26.037302766387636, 26.74326683168858, 26.11676578166922, 26.2496467696024, 26.66613188840682, 25.86707644397254, 27.00541028050721, 25.684465737805404, 26.81128833576129, 25.97710582565194, 26.486472614166406, 26.125428658676313, 26.324558481428966, 26.442393301569666, 25.90907031775897, 26.824132150555656, 25.880823836509315, 26.7091138438824, 25.949305309866038, 26.95168954980742, 25.566340395967842, 27.049467494616074, 25.643177069478604, 26.774303410325444, 25.95614261496943, 26.38150228120919, 26.454986116651334, 25.95946666190018, 26.766508248881912, 25.951035886708738, 26.369177517686634, 26.600162048573115, 25.972411405463262, 26.624675692157325, 25.952864982121532, 26.59798867464379, 26.07644137068733, 26.4183106046211, 25.95843317446029, 26.82403805249996, 25.55571697564404, 27.05523000578385, 25.40711799891917, 27.129634142404658, 25.8279888873946, 26.096090546948027, 26.94664236612693, 25.59238203719809, 26.936536516087454, 25.932293370835147, 26.307428680856557, 26.454915404879007, 26.081050396498192, 26.250398812311044, 26.52743822471018, 25.821286189360634, 26.781677868848668, 25.88968048451828, 26.18692416897285, 26.858683208381713, 25.5113170117147, 27.03380446388487, 25.823233062601783, 26.284053692221867, 26.68140740684171, 25.60052459289641, 26.938566033122914, 25.860635554991994, 26.3875917137002, 26.4077709068868, 26.019879360753695, 26.482620224035813, 26.29231516915018, 26.094458034659066, 26.721158844693257, 25.64537861686625, 26.83539110517672, 26.172399114928208, 25.874962614841376, 26.938829978480744, 25.808604739047265, 26.56358238344467, 26.428258323749812, 25.870621311538546, 27.033655929517302, 25.64260217677116, 26.70825856549881, 26.292560821563185, 26.03547931403985, 26.63375341592089, 26.00449700169768, 26.223965357797628, 26.516441710766443, 25.96588619623597, 26.52182744662873, 26.305684294265436, 25.962536860120892, 26.864664448732604, 25.837754932727787, 26.568070607815653, 26.286795209434825, 26.22643022797053, 26.49686048974441, 25.843390167046202, 26.9004014533707, 25.64290079310752, 26.753335483123504, 26.022525737266626, 26.31551510918208, 26.246461055350203, 26.39412015611775, 26.100052704105412, 26.42594017946048, 26.38289246545808, 26.16036245487509, 26.592203357314258, 25.858705376770583, 26.918911102738928, 25.710251961497352, 26.730929847408515, 25.992621307214677, 26.35498664149189, 26.40081891002653, 25.914682795054787, 26.75686554589868, 25.87809372273455, 26.762066052338273, 25.79153505218279, 26.877264479602097, 25.908792093574778, 26.484645808607834, 26.472997235999095, 26.04572600910276, 26.34004847325082, 26.443288689100623, 26.17366043993045, 26.087160634977238, 26.97417126559751, 25.441581065869077, 27.195250201094638, 25.64194553689499, 26.589809179676262, 26.422064262040394, 25.95361930766336, 26.777087853395358, 25.81468670344317, 26.849212469234132, 26.01015667553771, 26.36799731547815, 26.41476958099493, 26.34247570986739, 26.193017067564544, 26.63277469093078, 25.87580032090074, 26.675683327545006, 26.465658297821594, 25.793743189844786, 27.176380765040175, 25.561022651866057, 27.254581795831488, 25.602815462966845, 26.827408549421715, 26.44419657619843, 25.86693748870755, 26.911671303087147, 26.11207846228764, 26.217427004516505, 26.81894678835737, 25.809437271746045, 26.546401046126757, 26.70183071373398, 25.651507053416886, 27.07539663170931, 25.88996290258059, 26.29703174426085, 26.896411588990976, 25.52945654735925, 27.204949091349977, 25.61407575544584, 26.91705192867357, 26.177493583718782, 26.030115441594965, 26.87038832967603, 26.02293635920185, 26.33858131765753, 26.615882667546465, 26.032860688567485, 26.571732147592094, 26.420008470877626, 25.99957303817812, 26.937491726367828, 25.750839460980227, 27.00488602795603, 26.043974383146836, 26.388731855237914, 26.812710920673734, 25.91639609948661, 26.710070044312978, 26.44429944928992, 26.016305888991575, 27.083577028431215, 25.59142656259557, 26.99298911558786, 26.28150367716724, 26.281721927629363, 26.54167176857995, 26.488853046325445, 26.108347626958555, 26.92844306814546, 25.904593284385207, 26.887923459415525, 26.13629778167004, 26.649688049133218, 26.565487495696676, 26.12932005682023, 26.801030827988356, 26.27402373131132, 26.409157213490776, 26.604313147016885, 26.24527310149615, 26.72022552656073, 26.042897330758603, 26.776369501834544, 26.173159136739418, 26.74969084055778, 26.31078270197477, 26.520810297325443, 26.480803598326244, 26.470111144818272, 26.449594809562072, 26.40130249677321, 26.585635545846475, 26.05119822846057, 27.14545747226865, 25.62603928143189, 27.2372003331433, 25.828532892752655, 27.031173477981426, 25.98273607162619, 26.83212155873913, 26.321843764678015, 26.321629338444037, 26.777362446723554, 26.102650963147536, 26.803242484526727, 26.47729770940485, 26.4303355230336, 26.563231089979524, 26.51299484482536, 26.44839813130784, 26.537814449254686, 26.543706178073233, 26.29657121030414, 27.152918252395803, 25.598802658874497, 27.616000411194204, 25.29064749014833, 27.6804935148904, 25.851426127612775, 26.53455619058196, 26.894915764583835, 26.087404702306465, 26.666114996537267, 26.51956047047264, 26.435700964254824, 26.58826124964848, 26.782313153431378, 25.964364576710437, 27.32136852468426, 25.802556550625543, 27.183875923393273, 26.124137435137584, 26.620038290288065, 26.846597053997165, 25.799906723210707, 27.33354695421613, 25.81671276175185, 26.834888376879583, 26.763231792485033, 26.089286290899302, 26.958442814651, 26.399058128953925, 26.527414492979727, 26.583619205783933, 26.642343239554442, 26.236865623257565, 27.2131141764417, 25.524767493862914, 27.87112318570024, 25.105459451245984, 27.695762138879648, 26.121501190544798, 26.414814302928058, 26.962290781932985, 26.42798816423148, 26.392278780090514, 26.9990517127432, 26.03884913433291, 27.17241869527938, 26.33172053374893, 26.60344832967683, 26.67222190187462, 26.639198226900227, 26.513010534381113, 26.74799413172794, 26.32548880434918, 27.291301462613184, 25.843918526985465, 27.411058443521235, 26.124413894526253, 26.776267933419643, 26.9163411132281, 26.25425904263616, 26.91711521882139, 26.540474353122246, 26.63504815759458, 26.49972880707046, 26.633810002010115, 26.717648080327205, 26.726999381719303, 26.250346425435204, 27.29862403713657, 26.061545888616042, 27.06106339615831, 26.54313918101876, 26.617041930967623, 26.631070202039425, 26.95867314090333, 26.059413053529592, 27.2409472927827, 25.98911694845611, 27.127220235419063, 26.08629606670954, 27.288217959137455, 25.8620931460427, 27.49557717858801, 26.031778087916646, 26.95155275966407, 26.552087260501576, 26.88900977963674, 26.34158719204869, 27.024285576254332, 26.42889244923028, 26.860969968454405, 26.530635280036403, 26.96818176315333, 26.465095191386716, 26.870764349189336, 26.687961526511064, 26.659955697080683, 26.2729426384097, 27.405053817188694, 25.783172578902903, 27.55514569485147, 26.14516052708155, 27.02694970063833, 26.63461085515427, 26.63983419461953, 26.940356272684177, 26.396670583585166, 27.316303462102663, 26.155962034932823, 27.05658681266763, 26.611743951966872, 26.743945322778593, 26.27428152905042, 27.61242872237747, 25.600427436095313, 27.468329753203978, 26.371744072776178, 26.33754890988125, 27.36549683127901, 26.15829576487797, 27.154683461620618, 26.610949706566505, 26.7049268990983, 27.19932948714052, 26.056657123561227, 27.578515018965902, 26.077723228077126, 27.129332892584973, 26.51594950775142, 26.936647271692273, 25.835750281403893, 28.073663111941727, 24.982784529138673, 28.34067974602321, 25.653643806665848, 27.347855648450416, 26.588945602168522, 26.75329980517773, 26.87729184573958, 26.43339290156606, 27.2519443402349, 26.554188608227477, 26.438611607911437, 27.30761562425565, 26.303864012891015, 26.555050333833844, 27.35018621945914, 26.204333858694863, 26.909515146139885, 27.08179215683515, 25.86210380244314, 27.79978776047608, 25.889710855701175, 27.463665899121953, 26.400799369580856, 26.807643932120737, 27.14009917234963, 25.999503211987786, 27.59249055053197, 26.01530045366127, 27.245353730333477, 26.450450462767243, 27.107165176595625, 25.851081629541767, 28.11554410478004, 25.187400398872747, 27.972432685891597, 25.99955202691342, 27.259081279485997, 26.22491051388283, 27.161660808630913, 26.45921224637284, 26.805805438167503, 26.701467223754946, 27.087319095228754, 26.034030537718298, 27.729445433487975, 25.92099105271636, 27.28953729466457, 26.45170906859756, 27.12419879825511, 26.33313380033748, 27.36991745178974, 26.143861357416892, 27.341869037307305, 26.268276859519748, 27.216481798828724, 26.381062805367392, 27.16575148478509, 26.727880913242853, 26.500001800318092, 27.236046184844227, 26.386864526783597, 26.98985785757349, 26.81480426267111, 26.836215856359313, 26.49764010380756, 27.09408436679087, 26.5516270884038, 26.805219141053716, 26.655908971008042, 27.344916411906745, 25.908677486852554, 27.657549754120645, 25.972090582699554, 27.183246283793697, 26.476521510028377, 27.02105761251252, 26.09324332616074, 27.814195624256524, 25.46882585050167, 27.821954750591996, 25.84010919473497, 27.59844111461329, 26.199317357220337, 27.007686968927334, 26.828234347290675, 26.56487622671497, 26.767231814764255, 27.12421687619377, 25.924862004847242, 27.765784034420925, 26.044050233756725, 27.019427186108818, 26.679392100315376, 26.876187128994577, 26.306406114148388, 27.436833522405728, 26.10490236793213, 27.620717598645356, 25.798306290681907, 27.903139911941754, 25.870050279122147, 27.16941565108807, 27.239377102056846, 25.759865158375757, 27.924248283011643, 25.966606177454164, 26.76353851781602, 27.04529384961412, 26.56199068345107, 26.46332308986645, 27.661877215831606, 25.816885788869996, 27.50818799531447, 26.242163252877607, 27.24812372093968, 26.637742093131237, 26.534257522370282, 27.410642737700176, 26.089214977983644, 26.837766030322904, 27.419156825098657, 25.451380974187906, 28.254499182774243, 25.669177238381724, 27.49101637835145, 26.088045190264342, 27.54624155017033, 25.6940408397173, 27.963293273747084, 25.602235063334028, 28.03852103553313, 25.288499765267524, 28.299506603057036, 25.398963778086756, 27.372778583935016, 26.948691835541084, 26.00596915251694, 27.34859581317469, 26.81002350987138, 26.110562257425205, 27.5277512506078, 26.251756677212896, 26.869037105724622, 26.793626265889042, 26.99614482107173, 26.348336943032344, 27.066692047176097, 26.575636467310186, 27.015101191370512, 26.15604180988403, 27.72715466021651, 26.102409001546967, 26.820516541585004, 27.390160281806033, 25.759497974971605, 27.887308756340346, 26.020734940472853, 27.503376490975512, 25.83927386845844, 27.97170586053291, 25.449152704082238, 27.62696458366377, 26.208810911096368, 27.33289606147377, 25.85272655631526, 27.99031803827091, 25.52994048498133, 27.458784079005333, 26.556584108887733, 26.788304388043368, 26.4211667797425, 27.49612627296195, 25.831612910795283, 27.382745978080884, 26.191973915235817, 27.285408643405486, 25.70628426334519, 28.069281644962455, 25.529568767535064, 27.360311325971118, 26.57058711538433, 26.760481375709137, 26.349428268310866, 27.502458941945093, 26.16683806485799, 27.02327091561878, 26.72941214762437, 26.695857985737504, 26.57005436339595, 26.94730293717451, 26.926238184952805, 26.101586686866348, 27.644187667267765, 26.173985912626446, 26.32794175669585, 27.627444746868495, 26.094701251795676, 26.668976232094433, 27.506488472935693, 25.81508050482184, 27.533603092606924, 26.091796640958727, 27.329909872585, 26.027673350166392, 27.52230658752976, 26.093125239956084, 26.96150225787476, 26.296504787598664, 27.52775398880461, 25.32497655847262, 28.30552445710555, 25.596817325240828, 26.900516551539518, 27.041178122561774, 26.171577607323236, 26.708141507929085, 27.174854923746132, 26.12015263913482, 27.27883798590154, 26.07927509566724, 27.555956970346013, 25.452254100881795, 27.804517507795627, 26.100424231168834, 26.614573487962403, 26.629380331502116, 27.27850495313546, 24.973394592766553, 28.52230687727282, 25.29871377262701, 27.09752648106549, 27.037952242108464, 26.101145992299465, 27.237938160383692, 26.16996905707001, 27.177094533158826, 26.14861418781661, 27.19114601051647, 26.560920017194633, 26.44945808824127, 26.67320468441099, 27.086272095735385, 25.663211026965797, 27.545072353049292, 26.238076216061586, 26.318614375041307, 27.271232859997514, 26.249172250345893, 26.50978812637744, 27.28077603210539, 26.13741753039645, 27.216113065973207, 25.94058061312838, 27.996197073871816, 24.898927815887525, 28.17895214794023, 25.6620852687317, 27.058709876617918, 26.05469076216225, 27.750368724429723, 24.827300942730353, 28.3198095794353, 25.503628871934747, 27.07222711280351, 26.71603685604125, 26.78747955319969, 26.366924340891067, 26.885101769755746, 26.646628802022992, 26.39523834177573, 26.737928487628306, 26.997150247245667, 25.77451695513318, 27.40136939060562, 26.17567559118918, 26.58015682516921, 26.43221955717284, 27.047154044704413, 26.093775124909627, 26.946220398600992, 26.7853400882596, 26.016637671843654, 27.053611579162656, 26.62927557231734, 26.48993781358457, 26.206148574906557, 27.809644466090596, 24.97171905221415, 27.926603850260182, 25.832035147512418, 26.837018159799978, 26.434608524556122, 27.20352798304906, 25.767373085483065, 27.3098235429172, 26.303256881722742, 26.721731629935494, 26.15866125918924, 27.712414874946713, 25.306485175352957, 27.447663899771527, 26.3123786397651, 26.450871843559543, 26.42559376803072, 27.415731424649547, 25.304975345672187, 28.039378838465456, 25.518475954400497, 27.37515981002149, 25.82993978607903, 27.39312808683632, 26.190990277202747, 26.443936006336344, 27.03179076079014, 26.196917235580422, 26.080970147741777, 27.597584025221305, 25.411469214109598, 27.035798519901682, 26.970426522493224, 25.775757578879993, 27.017243149288966, 26.729695537782742, 25.94272849687241, 27.21323519906122, 26.306839698648908, 26.7838390018098, 26.202707253569926, 26.919530870886614, 26.560004294998265, 25.6009684589489, 28.178009858677566, 25.021405053463095, 27.3374679757887, 26.42419122280405, 26.387959328844744, 26.2747670062531, 27.513411486490565, 25.375108868281824, 27.750042881887538, 25.853364686590776, 27.275683442444766, 25.90327328514328, 27.166535123343618, 26.56799775665249, 26.260088047748567, 26.894825307576813, 26.906101503227358, 25.291456854173223, 28.422753005365216, 24.7151351002056, 27.794589933214905, 26.024895432539843, 26.925219911139376, 25.5871779655287, 27.89934491211887, 25.171348900365288, 27.56945269719093, 25.913086622486276, 27.31028273418273, 25.772219357429744, 27.226137540353477, 26.470040550216634, 25.71987758383217, 27.794807694151316, 25.47252496489064, 26.741878262915385, 26.659773984835653, 26.264529271486364, 26.179168256578457, 26.979333039513232, 26.143448271523706, 26.57933288088887, 26.69739616897226, 26.610921337076324, 26.10664730231838, 26.95218326155028, 26.47077396496592, 26.335111949301126, 26.710126416069485, 26.906603531567537, 25.300631853797874, 28.068499349663664, 25.000233512506394, 27.542072780660444, 25.581063880872577, 27.69569122792798, 24.925852887060465, 28.139981451085188, 25.48656012957297, 26.987960209306163, 26.30380290813116, 27.16228527994514, 25.776513346542238, 27.389581545522407, 26.03904385787349, 26.424700775190697, 26.928330234212012, 26.355472019767472, 26.293117752508948, 26.906888764507915, 26.41755884421058, 26.474437594737665, 26.273129593816012, 27.249435219973776, 25.49085966428835, 27.39478624383188, 26.352501502385326, 25.934054314789677, 27.20325836297979, 26.121123633925187, 26.33353313309835, 26.842256500874836, 26.516635079063445, 26.05480212888743, 27.109910610159908, 26.088256927108482, 26.772445110920632, 26.01501402854427, 27.52154578299405, 25.37208423480023, 27.183891272984336, 26.408903970975402, 25.87610958819749, 26.907886211676338, 26.723731679383636, 25.658739080529326, 27.746294824827373, 25.48933436791882, 27.15024037692087, 26.27580969046728, 27.017301044701455, 25.943507105001206, 27.075150418081783, 26.39698165456415, 26.724391360455236, 25.695807950186726, 27.875477318391276, 24.99601052138423, 27.42050048736301, 26.522366095365864, 25.69957850548078, 27.27147900868457, 26.372748057183276, 25.89202415661546, 27.44771985490018, 26.01525304785526, 26.914956621344693, 26.084984977555738, 27.230236084064355, 25.814535362334368, 26.884199468980693, 26.59084478678916, 26.309337320902543, 26.198442295831313, 27.316046553918582, 25.312705976065093, 27.20502521863869, 26.731139202477816, 25.57375020883708, 27.842757083784015, 25.528533938827987, 27.169335687243443, 25.958989393266307, 27.224171486558035, 25.78846223235526, 27.02545753715108, 26.469190983929764, 26.60577361825459, 25.93887457993878, 27.554833886678804, 25.535181058797807, 26.929036901615888, 26.73138834437714, 25.997392273521204, 26.616965024950954, 27.114506989055148, 25.336416253750205, 27.696408364124164, 25.686300277001664, 27.37283108167598, 25.369745512999508, 28.108632256237097, 25.008203105253507, 27.67331954121188, 25.869349144645746, 26.895295305666348, 26.027227623761053, 27.363620096211434, 25.735113824663458, 26.70725669316684, 26.90005161232612, 25.87893731478489, 27.10418567219625, 26.194125666040566, 26.85651134028591, 26.0119359699094, 27.33730646543443, 25.86699906760102, 26.722981377703366, 26.972215032299882, 26.048574928860575, 26.65275327804511, 26.689948426052297, 26.28744632237746, 26.418920317102966, 26.639374079193995, 26.65126614862007, 25.92266791191683, 27.472473986645664, 25.49330658408129, 27.23004406399329, 26.0996282289777, 27.190752793336735, 25.202745561294517, 28.411612199366687, 24.655713751212243, 27.679013980453004, 25.82559424693357, 26.737988368575103, 26.327800981495223, 26.750251645365434, 26.369255683027056, 26.438607538272652, 26.66655003153972, 26.632746753683563, 26.138820035671838, 27.030956511765844, 26.431550948243103, 26.140394033562625, 27.18551172326048, 26.094883654188642, 26.10056363695413, 27.420842535252124, 25.603324055655058, 27.107601568239552, 26.252627286932398, 26.60769343638946, 26.447054604593546, 26.48071180146802, 26.990944860362127, 25.975724573117905, 27.155691040467875, 26.276824679813448, 26.147382600484143, 27.06844209943797, 26.354299314185575, 25.811847735755794, 27.68697897954459, 25.432833394205943, 26.93451744771629, 26.43440846520603, 26.297224467371198, 26.809045520042943, 26.46137495857254, 26.520337535121296, 26.676202946929052, 26.204322389631823, 27.308957373251868, 25.431096337942304, 27.485169554014483, 26.145576447113356, 26.282582008185656, 26.68482656907297, 26.521244491583047, 25.90638053108104, 27.349961814093934, 25.87948562861589, 26.843848396458664, 26.48980715244174, 26.641079859332905, 26.430497533026635, 26.50455485336404, 26.775329965400314, 26.302118679344396, 26.520137505684783, 27.08084818577668, 25.37303346405387, 27.711652267592253, 25.632496235791802, 26.846124527798793, 26.432105476706212, 26.737458305945022, 26.02376207806231, 27.021367292243806, 26.243844818047894, 26.704133723276563, 26.631069674550012, 26.416587865424752, 26.80172156614656, 26.081126096073497, 27.366924536360866, 25.46486280987471, 27.33491824094511, 26.164849894263813, 26.488524688839505, 26.35908640436977, 26.652453939252194, 26.30847418084039, 26.49359485273518, 26.829173360677885, 26.046876355778117, 26.83149884961415, 26.650111420844816, 26.032091460667566, 26.91953119919458, 26.381997211264622, 26.556541799405007, 26.21946454285516, 27.1562090745995, 25.453094435838306, 27.658859809039306, 25.374464034416107, 27.392086313945896, 25.629841806931243, 27.32882663225291, 25.947828835871945, 26.67206439235033, 26.87068065597068, 26.06566294123193, 26.997417188619572, 26.38726795881283, 26.66472566551943, 26.47465280906821, 26.89601485706594, 25.9822046600267, 27.00600212110415, 26.159868985545582, 26.734741586655545, 26.36805149593616, 26.441975472986744, 26.98926611187065, 25.611468323169053, 27.60394552335995, 25.755869476463324, 26.744623840323904, 27.079940038611788, 25.630549184932356, 27.297102781723776, 26.214746122388682, 26.569303139873387, 26.448638409241838, 26.743430034928167, 25.958515395745163, 27.3140192547557, 25.492044793820465, 27.39654259993354, 25.724657140969413, 27.07111735022244, 26.436854666511906, 26.050089871586895, 27.2985082190256, 25.745569278185897, 26.964490773409462, 26.528683878549117, 26.145586413927113, 27.0120281194194, 26.26984668142752, 26.471064969943622, 26.643817133802532, 26.323044119083946, 26.58384943798003, 26.526089029338472, 26.231461666565558, 27.2735259969245, 25.415857552534685, 27.51210453636014, 25.93398046945676, 26.529017135963056, 27.09465594239848, 25.727279662904234, 26.935964313615838, 26.527855547150878, 26.160674936191903, 26.912486514411608, 26.26460211668631, 26.64123953865189, 26.689681244254626, 26.15209728339403, 26.886143965639437, 26.325365745799438, 26.66137205711272, 26.582827128619613, 26.121073740884412, 26.99028396161977, 26.177889542127122, 26.484993805601732, 26.899596342554645, 25.907076327045683, 27.158041022534018, 26.071207580734008, 26.79764581512458, 26.35713323725029, 26.73018406691259, 26.587586976005294, 26.490568529416276, 26.52652572488303, 26.767148967724488, 26.20417905235543, 26.803568830408814, 26.26425146222225, 26.51638674883163, 26.582492488037314, 26.345155129237344, 26.35320017080718, 26.91362357867659, 25.930737892171283, 27.110079263710233, 25.99209376836359, 27.26108973367157, 26.00494418013737, 26.988309655519743, 26.28424215640399, 26.70859418321694, 26.598336462522116, 26.129109922307222, 26.932551432195346, 26.114420434949693, 26.92066583265952, 26.039344711104956, 26.902799561644176, 26.24377212766565, 26.87978233260375, 26.02330175567304, 27.136809707621175, 26.083115442638395, 26.792920485375355, 26.700042496375183, 26.097272720743014, 27.173092362851634, 25.816481603284572, 27.069965846098626, 26.2693783365556, 26.344434918281337, 26.84244073710392, 26.018243806733896, 26.899503154099094, 26.15277215478553, 26.666340525109263, 26.457599895988917, 26.738577983828776, 25.963970479032213, 27.367739065288767, 25.717609246876535, 27.14388218716137, 26.20093073379932, 26.581205022085122, 27.004387831801296, 25.60822794250519, 27.665005321261454, 25.556087623581934, 27.302656082395576, 26.27205360166273, 26.31221738086322, 26.748434051608495, 26.61121524126718, 26.006654849568097, 27.16850362234092, 26.157268843361702, 26.55738246718121, 26.881016044776857, 25.787706199717135, 27.59108829273356, 25.57940910766196, 27.19915110264942, 26.32906601628287, 26.257470232284337, 27.155218360809055, 25.812703363679507, 26.87986343271208, 26.59246495322874, 26.16109669313972, 26.875559125698857, 26.38339269095609, 26.395785191510857, 26.845633004903984, 26.3633340851119, 26.59809073972814, 26.571325741647684, 26.350029919922594, 27.099329928809976, 25.576031162437626, 27.688832534508624, 25.702163674815267, 26.872372246947446, 26.86239910115033, 25.988032764030184, 27.03833060593925, 26.488704518157686, 26.350106754435913, 26.787991368154877, 26.437946156031796, 26.31702795993488, 26.738628353333297, 26.11984359804197, 27.009896417258513, 25.983976990935354, 26.857985739194863, 26.488596463068248, 26.32530297509082, 27.0474261506668, 26.208330519975203, 26.518374549146028, 27.025450414930297, 26.134629608221587, 26.905423650868766, 26.1832507960796, 26.888606014480875, 25.95598433870275, 27.137343802406914, 26.00703216973697, 26.47022705842818, 26.680346534040904, 26.577255830945028, 26.161517809281108, 27.1272408505943, 26.333019734478118, 26.486329160455124, 27.02470521689984, 26.177704344150342, 26.887412524690454, 26.5014146118807, 26.487020332351644, 26.311093571726733, 26.579632150271774, 26.537468034054925, 25.894109450389806, 27.244574544546875, 26.01575394118189, 26.662296886604505, 26.614945757463637, 26.439566550941354, 26.625445885176184, 26.633816430811713, 26.648564546863827, 26.37603051506424, 26.832484795334395, 26.504065489738686, 26.450016435298206, 26.390830587934005, 27.136377637950474, 25.62717978067952, 27.17358988404282, 26.41383150116029, 25.802993429582564, 27.70005979773873, 25.551475556474166, 27.236647868184534, 26.235969762121172, 26.87158316694037, 26.357563979660068, 26.808241078370354, 26.442742596732295, 26.693651427787305, 26.45681250895974, 26.834258573203186, 26.175669443203315, 26.58435183210707, 27.202014262716332, 25.19311398293069, 28.010668922347598, 25.55780916706274, 26.86894849859691, 26.657445575497654, 26.280351863274124, 26.884447611660555, 26.351295156329087, 26.81610761628923, 26.455967208502692, 26.378936180741864, 27.05777047204239, 26.01007449155459, 26.592715859768497, 27.092445434500174, 25.81747942968509, 26.680314159659744, 27.159650606524984, 25.093652394631857, 28.24449763349906, 25.04200028897859, 27.529680476515324, 25.938791838697515, 26.99579807341649, 26.236535637266346, 26.594889925754295, 26.69660095518637, 26.403832570434005, 26.385013896496197, 26.992126428609183, 26.0477218900135, 26.51803538619638, 27.367644288167316, 25.173259602938014, 27.690607549385437, 26.127928072785878, 26.554730748131554, 26.71876690025664, 26.505797554486996, 26.670008053774833, 26.437479990212722, 26.70927621739083, 26.554729449410264, 26.004051824800545, 27.57533719310846, 25.585260499124566, 26.965646335932718, 26.740393238324273, 26.431743868497424, 26.29303801105069, 27.517434866000915, 25.376686100163734, 27.69712173583396, 25.824625039654244, 27.064879815029414, 26.19766751062523, 27.072280161088248, 26.101146328279885, 26.508017972368464, 26.975105981329158, 26.136972500919473, 26.40633993695362, 27.1909209767296, 25.990377583829677, 26.83890964671989, 26.78270566252459, 26.275986551907945, 26.52131141667861, 27.067185726457172, 26.227235881308648, 26.551311440660736, 26.91331311810374, 26.237153136847795, 26.420719981223993, 26.860597932233734, 26.366055036791767, 26.06851519239183, 27.72924629507279, 25.364670984666702, 27.343164532889983, 26.32964860953889, 26.776140592037912, 26.304107862717405, 27.055651656644088, 26.342149998294317, 26.37597151338415, 27.0204540884918, 26.41081710012599, 26.177838064679126, 27.366976333466003, 26.04044029462751, 26.44803864247314, 27.0807900622984, 26.25743379220687, 26.243566144385127, 27.381488417829146, 25.70993290223552, 27.47309693558044, 25.803797028035, 27.48100177701015, 25.51971105848627, 27.60373230317227, 26.26981412629094, 26.128640463059533, 27.31458809119085, 26.266963430616013, 26.011259291089882, 27.53673575574883, 25.91891140926283, 26.517300527337014, 27.463727929063396, 25.676241197387004, 27.01700018008684, 26.69850954316846, 26.427550384172367, 26.866575126819033, 26.217846365614264, 27.519564347620182, 25.404090664245583, 27.602221892311782, 26.368486238443523, 25.991437033540937, 27.49184768935408, 26.14863341631967, 26.44302273463702, 26.987213716897227, 26.526468939625385, 26.051473622502627, 27.680313134864257, 25.570985449269365, 27.703511806409573, 25.515167721972748, 27.972396787888783, 25.288852771055677, 27.55151088813887, 26.61373086468651, 25.86353692346993, 27.413982901748437, 26.70812241756588, 25.61695351527589, 27.959272717507854, 25.857726218204057, 26.709809643676532, 27.002083494271403, 26.626968875761364, 26.12542847791018, 27.505703211772822, 25.95081790778865, 27.252149767877995, 25.78639864750629, 27.91722871582086, 25.193358063024064, 27.621212325206308, 26.36673847715981, 26.23593202718482, 27.228354065582753, 26.53624707664495, 26.3072198489173, 27.005969593212843, 26.80739312830587, 25.917269386542362, 27.264596648822753, 26.2888665967609, 26.82933471383834, 26.257236792425815, 27.498555230068497, 25.571532306279877, 27.296518207917238, 26.809994682677218, 26.02695374136778, 27.112351781935953, 27.131085173436567, 25.710024194761647, 27.54431380032503, 26.308890258201405, 26.684230303662645, 26.439176763926238, 27.43724212201826, 25.556380455508016, 27.621826175943742, 26.188233521976183, 26.750586791845734, 26.461681007710705, 27.489852984295137, 25.62837380013886, 27.663678963269017, 26.31205253580065, 26.78182717613247, 26.536710489889856, 27.328369467100764, 26.01607809993665, 27.04595481958108, 26.823791737307772, 26.474540497432457, 26.062234313287572, 27.92792504639011, 25.41128671042071, 27.34700418497532, 26.8733991603543, 26.131687849957974, 27.029391114476432, 26.94220200351251, 26.21894097256484, 27.010826132583144, 27.074796071033187, 26.233714055678238, 26.839446350924263, 26.875138720858043, 26.56024119460937, 26.305828610352915, 27.58374285474442, 25.76716586897125, 26.88893068039724, 27.249359379051683, 25.540032724757044, 27.48655956087683, 26.711795801603394, 26.2017666684623, 27.45605779930316, 26.333170430807403, 27.202052428336433, 25.946823084060163, 27.783849049676164, 26.004613550252945, 27.065557389580757, 26.51107289416401, 27.408574629179558, 24.968712164174875, 28.938550312020702, 24.789535641219583, 27.736342291506276, 26.578637628129496, 26.546647275743606, 26.79723389058371, 27.166307799605164, 26.227228299900062, 27.158471204491967, 26.848323807420165, 26.8477347606175, 26.241754328519452, 27.497407599448213, 26.219599513181308, 26.559041726065743, 27.232505148098326, 26.419417954478178, 26.02308032255845, 28.1815725122952, 25.046862936355545, 27.739984471543057, 26.52137239681613, 26.584589377563542, 27.00260260481529, 26.573878665319484, 27.2042679071896, 25.81598619368969, 27.747080578199885, 26.06214821772841, 27.02167880480298, 26.389611178102523, 27.675538844921046, 24.998332955800585, 28.61817061228245, 25.36202434433783, 27.191869566366567, 26.859060201817215, 26.762982405524692, 26.32895130161555, 27.511148482129897, 26.18196709258953, 26.851300331169607, 26.91578618941367, 27.143474703954347, 25.652326203056763, 28.211740150615235, 25.820275713618916, 26.98596121435719, 26.72517902644579, 27.192308387391083, 25.68792317338733, 28.21957374509128, 25.65605697043723, 27.14904701115314, 26.719011167113234, 26.96601080061534, 26.24953514756572, 27.286921641570377, 26.830504012094604, 26.054559987350583, 27.5788715060102, 26.362758333966035, 26.62975076249639, 27.116256455159014, 26.94788739333332, 26.101282557119262, 27.449310738756637, 26.61257771027141, 26.371199733643717, 27.10069412441972, 27.213013464808967, 25.83273782960579, 27.537954703487184, 26.600976989458907, 26.06436127476821, 27.25416919853875, 27.15544207513875, 25.39535679340247, 28.318929873143258, 25.789331005286282, 27.011418416917632, 26.56656464202935, 27.35536669391151, 25.99080372929002, 27.435982981450422, 26.571807714502622, 26.661249983450055, 26.525756009765928, 27.714059592293033, 25.181679851326955, 28.165516160461678, 26.237449357554667, 26.43212779381079, 26.92049505182185, 27.27921126162109, 25.544807379371797, 28.172592664379927, 25.9557299725776, 27.449883502221006, 26.232015835352918, 27.814839493658912, 25.957558416535225, 27.006789399498942, 27.603813059982908, 25.815664499951332, 27.08484026855377, 27.412011702524325, 25.439437297431844, 27.510725490613396, 27.02395949672371, 25.93611718275229, 27.529894661570204, 26.65275385708724, 26.455889274054986, 27.135556584289883, 26.795614584822435, 26.79668436277402, 26.58910934333517, 27.456248478491144, 26.32820562768237, 26.197979442987737, 28.38015712306254, 24.609175899927507, 28.407542911089347, 26.081769422197333, 26.944565894434525, 26.02943622019203, 28.281347933965474, 24.80511455578146, 28.577688599858153, 25.602258761575214, 27.819927634705138, 25.68956648906567, 28.17940539727499, 25.791048354459644, 26.8524391889275, 27.455828036711534, 26.26018998852707, 26.47246488004185, 27.881696201795275, 25.51473048136486, 27.48963112732174, 26.652387880498964, 26.730453490440443, 26.356201037014568, 27.809830220882656, 25.573908949077325, 27.58648653290565, 26.398184939172435, 27.162632210789706, 25.97061010397464, 27.991069362054944, 26.144986881305393, 26.272973795841217, 28.159462029496417, 25.225700406000428, 27.731554439520025, 26.418124232044587, 27.24322434909437, 25.570636986741217, 28.43889580991991, 25.145187978582403, 27.6437707471985, 26.377875554936875, 27.125801369227286, 25.97974691680116, 27.95365486674548, 25.726001171621483, 27.04456872285774, 27.018672964703875, 26.714305735450775, 26.271654194742627, 27.734090536794493, 25.799552373078317, 27.31650001020539, 26.248706128469863, 27.51023185230934, 25.330603197788342, 28.497366974439398, 25.441213515512878, 27.138532345526, 26.73517434036855, 27.020688912813068, 25.761664023661698, 28.0570854802317, 25.932895612303003, 26.882892430894138, 27.12915306464062, 26.53683554120636, 26.623625913435813, 26.96521730699765, 27.01727873420012, 26.044503635592537, 27.500315190489616, 26.575532066237553, 25.959548316096026, 27.753523762175227, 26.213430722058263, 26.477238722359502, 27.668353534761987, 25.804919154011206, 26.984392312164342, 26.89496779755937, 26.65009566795284, 26.494184898549648, 27.304732104713768, 26.338132407388784, 26.980581773877095, 26.12299206785781, 27.893420556403484, 25.094769262588866, 28.065474213277273, 26.139418324056916, 26.282265225388592, 27.091730037542696, 26.76192985441698, 25.716804047257654, 27.94109294976812, 25.783321858763866, 27.340797460115052, 26.120637941423222, 27.564993296435546, 25.64474626555195, 27.630084889912553, 26.322652472093374, 26.759587808046028, 26.39162629152754, 27.78864654849949, 24.85631844875427, 28.37114323752996, 25.87073117715882, 26.480311618200346, 27.4365333413951, 26.32277109344633, 26.53932369125065, 27.13296773768754, 26.495971758866663, 26.710499736423166, 26.765188490284096, 27.070426858393972, 26.347137144866217, 26.648700382691878, 27.254179762821064, 25.916662108624077, 26.965349452111315, 26.98995161525419, 25.9265781520198, 27.109497889444437, 26.9097823780378, 25.781745270267848, 27.738936060241844, 25.952492131704968, 27.340331515663383, 25.699816978719973, 28.155895752303017, 24.911870892914003, 28.018830620133333, 25.921061142691727, 27.033935568188145, 25.957769795977132, 28.039288374969964, 24.948856196417694, 27.888384447433527, 26.168043007227105, 26.4825811004673, 26.816920527929444, 27.018420579964857, 25.980088213649832, 27.12694903355187, 26.556913078942667, 26.620617499070093, 26.218732765400816, 27.612123621845175, 25.508296501077062, 27.589708165637784, 25.984683777424948, 26.94819787570909, 26.094686921949013, 27.346095665084995, 25.94688305191692, 26.957709153990496, 26.94246088316986, 26.02592094851837, 26.87663185278199, 26.810378959050478, 26.717923280683138, 25.869583951383163, 28.248001221675363, 24.893206956764175, 27.739780288215467, 26.190360759655245, 26.611970164834705, 26.485799076639516, 27.2712472107119, 25.831957069236854, 27.080444133581395, 26.496323696625183, 26.857201601058833, 26.02293279501532, 27.630987596690165, 25.77486668132287, 26.873814071666235, 26.75452413819289, 26.420748669016863, 26.02891252826466, 27.86967158997699, 24.88120767457001, 28.14575456466686, 25.464851230941434, 27.17367297691174, 25.945056004136013, 27.338803507648024, 26.08937419124357, 26.799770053974896, 26.57406985739249, 26.908305969390085, 25.506224390827576, 27.856734112874808, 25.742023620183744, 26.458586211885983, 27.390980913327382, 25.702980204926824, 26.680878906630742, 26.989746704082624, 25.68197982058947, 27.317028645957272, 26.31290267613869, 26.678413337219236, 26.528395248770728, 26.527039365941373, 26.98245738912096, 25.677683295903257, 27.541322120908887, 25.945557597733053, 26.447257584476894, 26.87331034412926, 26.216500248195466, 26.088624233971377, 27.695950893764167, 25.251854029231424, 27.505144520276158, 25.99681628552536, 26.81850021285231, 26.161280521365335, 27.02885999164074, 26.28602671600158, 26.683104524436377, 26.183031563236568, 27.49514169370014, 24.829130260688288, 28.33980370945076, 25.053739735923745, 27.20458253480815, 26.227791176820862, 26.751468444121674, 25.652134720277214, 27.610306973295277, 25.222640475672357, 27.389280040262793, 26.029580102514284, 26.872581549306403, 26.165933199824988, 26.777600371642595, 26.512105773699986, 25.924544583049183, 27.076086285481807, 26.232308305749534, 26.07344689030259, 27.02387966099255, 25.955840900505265, 26.349897772387752, 26.61238190564462, 26.376706182845346, 26.24355604558975, 26.682642218596744, 26.4994814141305, 26.13030267671861, 26.873766685631676, 26.296007926017307, 26.55454753117208, 26.33702810919162, 27.133271983835645, 25.17916796858854, 27.981714501587557, 25.021671964969425, 27.368463545153123, 25.6609414148119, 27.18042298766446, 25.440772671056184, 27.318900233415746, 25.902278293324336, 26.577555124859614, 26.529849889394796, 26.72667080542409, 25.795234276528898, 27.232362123227727, 25.99909572175956, 26.370726436840222, 26.57136105333972, 26.437865488160565, 25.93476222507515, 27.03183055496993, 25.682717899959027, 27.047297361006823, 25.367554809865734, 27.468831150059536, 25.39297196161539, 26.9885936478045, 26.44804069798049, 25.838856674852416, 26.94733845776459, 26.201093085680206, 25.993950558467652, 26.937911939552126, 26.25530573206699, 25.923245006900068, 27.22758952558304, 25.50991570780781, 26.89289073833048, 25.90932518612629, 26.86026172255078, 26.08717143517224, 26.32440047605568, 26.77324970199737, 25.690053510410003, 26.763970178219132, 26.707471642107834, 25.45674848733257, 27.43157151337954, 25.666375489541643, 26.56307859459436, 26.38846376797354, 26.39292401582513, 26.163663289784388, 26.943252507105587, 25.52916114923926, 27.527420144128484, 25.015652899975994, 27.643898273747322, 25.27771883644041, 26.873248132704006, 26.43775013632388, 25.736729055731775, 26.569880790205985, 26.762778311903936, 25.170089444732152, 27.537660103058027, 25.556427412454646, 26.782697659103427, 26.240976144847867, 26.50567579054109, 26.081656638387045, 26.604306762009717, 26.183783042857655, 26.658642283211627, 25.709989770984354, 27.1056178916526, 25.536041036671445, 26.502167869216454, 26.73350564844056, 25.444414436834638, 27.282864426935046, 25.681135769710277, 26.548474997308208, 26.298686728647187, 26.340124914316053, 26.262785135722496, 26.678764907050954, 26.112326786925077, 26.784659032981132, 25.676755859547814, 27.187433584434185, 25.584800737327797, 26.615121047994222, 26.447654899382915, 26.14614735616469, 25.935419934511742, 27.376734867775905, 24.911303710373442, 27.69087690011871, 25.25846363613015, 27.331806769955513, 25.331678974557846, 27.544166471499697, 25.204581162257735, 27.209106429936433, 25.899234000253923, 26.521068183293686, 26.07160325971845, 26.735685745511738, 25.888761455006534, 26.41727227078548, 26.506882689441277, 25.78297513760565, 26.744551732395784, 25.946073814215026, 26.41204951434231, 26.088974941694374, 26.488011728199297, 26.260159830451073, 25.95731272838569, 27.096917296975747, 25.70163459205324, 26.5130412462263, 26.54384653710386, 25.90054990763429, 26.473659074606374, 26.23006217128957, 26.60675754257915, 25.731246920387004, 27.085022148004484, 25.441532661677158, 27.010000945936596, 25.551227502434998, 27.301864663947335, 24.95353190749966, 28.002556287503477, 24.95018174190548, 26.952910591598375, 26.433906552494733, 25.849568722477255, 26.70552989293256, 26.33857479671713, 25.993552540529883, 26.684540686289132, 26.06747917756787, 26.451393258012303, 26.214152729233845, 26.314770732791523, 26.531105490434907, 25.9655597685707, 26.47935906461124, 26.6583049750389, 25.320073282849012, 27.609938220613067, 25.31837686154731, 26.858511542305003, 26.263421636459324, 26.066049650054786, 26.665095923654434, 26.104435064720494, 26.584634130765508, 26.252122743038303, 26.39841200457014, 26.46429574713952, 26.081677121563885, 26.329613339395085, 26.828010138025967, 25.38065611137071, 27.367161134595854, 25.591507631791178, 26.121380743270418, 26.998411503863444, 25.387838094815933, 26.84761340081111, 26.325519985015774, 26.03182802714536, 26.798293148748122, 25.844056513494603, 26.872235015336248, 25.960370328227075, 26.440091085915988, 26.467569799424183, 26.120025048105035, 26.217622185321925, 26.677972805093674, 25.474024277045586, 27.32039322182082, 25.510554222468922, 26.70721104548534, 26.267083423268325, 26.224446186801245, 26.47733774997705, 26.480135872381013, 26.225843679172456, 26.75984812430937, 25.967859619470968, 27.15951715694365, 25.526479728189656, 27.068013099582505, 26.04189734507016, 26.257561443328665, 26.527792190590173, 26.330552053540444, 25.901188184579386, 26.92490570932515, 25.898982886431913, 26.518490717716116, 26.543160522541807, 26.18939305937081, 26.69124077983594, 26.11160359342548, 26.754868982146043, 26.112651330021965, 26.541602633390013, 26.370887182575284, 26.220442233727027, 26.572946429950644, 26.09083266866055, 26.386130819216504, 26.526567748215978, 26.17611042254723, 26.48472989667337, 26.231997279587528, 26.718770744413174, 25.965376546785443, 26.84658724519154, 26.101354797543888, 26.81970894350812, 25.978334243148925, 27.183978877422287, 25.484850727665822, 27.424898735007748, 25.52946344624269, 26.87835057586088, 26.257387585168676, 26.357218755366503, 26.614348022430306, 26.109401090470918, 26.912083624196512, 25.98859007230736, 26.699702454714622, 26.417477723127746, 26.37391562680441, 26.479278764404437, 26.705782370669624, 26.037909259219216, 26.87168043946951, 26.25577347618333, 26.128908574854343, 27.20676690208586, 25.57991358101047, 27.16862035493134, 25.896297266257488, 26.730739644253486, 26.534843890788807, 25.93466455341269, 27.258170417879544, 25.738390666579157, 26.915013417050602, 26.287793093246684, 26.578033661810938, 26.333894727293913, 26.92870975157846, 25.70643126356787, 27.49079516008541, 25.516453886936002, 27.02668101651891, 26.409198566341335, 26.117986648409126, 27.27286282672317, 25.530047840298764, 27.3260023075119, 26.115788577270127, 26.40092314129171, 26.952324190358983, 26.17389952432237, 26.618341902692563, 26.813332988339262, 26.025336899923406, 26.869651584303, 26.409423004436697, 26.178171425307784, 27.2066492660737, 25.704140185980684, 27.336122261285563, 25.952949786355894, 26.800698890215227, 26.79990193311108, 26.022431430586934, 27.109479407956822, 26.25768451978091, 26.64585642112262, 26.620322573785256, 26.270377701765074, 26.862579222326556, 26.46967902138318, 26.267567366194204, 27.115007162998236, 25.94340187329063, 26.902548553742072, 26.623753647814883, 26.16625173859018, 27.315435989492816, 26.006100457628023, 26.84097245901083, 26.821847171918066, 26.204827288108856, 27.047272280226856, 26.343370821518317, 26.6319728559976, 26.67744074789307, 26.459943249965203, 26.65765964913793, 26.543701003185344, 26.805332719149604, 26.618463006498825, 26.499049589522027, 26.924974454557088, 26.56168398698768, 26.686635802445455, 26.657598399254766, 26.591094494868855, 26.65363311492071, 26.691631009633394, 26.48326747740025, 26.81289085191612, 26.275254499658548, 27.173747921597332, 26.061328734286647, 27.012863756272935, 26.656617858399397, 26.38718534946812, 26.983278155723905, 26.45479941605002, 26.81240774493639, 26.493635071282434, 26.94822722156996, 26.285503905080525, 27.107185603691235, 26.43968648508503, 26.575316394488105, 26.808425139812112, 26.69839895869083, 26.353697859473897, 26.950905145340805, 26.729719238096365, 26.321313194258064, 27.42873003542792, 25.959277588639146, 27.35161456008933, 26.370401688602062, 26.73155368657641, 26.946342795806725, 26.184945801657893, 27.2221816879429, 26.345590558141982, 26.78134839515403, 26.861889335902376, 26.60916089658969, 26.54445028254886, 27.284250515290708, 26.091644433007122, 27.182410118179803, 26.6681462376563, 26.47844508007163, 27.341260574922718, 26.007371877325145, 27.695469885994548, 25.734645173128357, 27.718790284496727, 26.188799769574743, 26.894781697744257, 27.141634497618522, 26.281601230327716, 27.01857325162891, 26.968866202346636, 26.450196860440705, 26.957737471500494, 27.077775491505445, 26.093357977470998, 27.776283111653864, 25.727157883324786, 27.611829576806706, 26.44335899046249, 26.595651860427925, 27.46127661917827, 25.932276362122387, 27.52390680755981, 26.482472551729124, 26.664938516454374, 27.103726359134892, 26.541419382844794, 26.721343542701373, 27.128381058306452, 26.404369042455038, 26.898944355338713, 27.069408345840156, 26.23828436612774, 27.470947096244846, 26.005716151520108, 27.822710200642685, 25.790324559270584, 27.726146831257452, 26.444251147902353, 26.653196544367063, 27.383451293045677, 26.40661007430793, 26.841494996446777, 27.111298155904105, 26.603686824444647, 26.82597981305519, 27.077437588305422, 26.394363913137163, 27.458627348233318, 26.329389635248877, 27.19637198205656, 26.873916701154453, 26.624753330069876, 27.324277155944674, 26.30460660401983, 27.344138595939462, 26.733653353005902, 26.793083990879097, 27.03055946975701, 26.88740107841613, 26.815680999632775, 26.981931715528592, 26.9969652681245, 26.577436972348504, 27.176511517911997, 26.63568611120172, 26.86260731761085, 26.89334800427336, 27.1431370846758, 26.459081721848296, 27.287173635976277, 26.799749626040818, 26.82671940857865, 27.109453121732848, 26.86238401311842, 26.910216517515362, 27.08733317200091, 26.810119436191318, 27.08409178200691, 26.552612720852874, 27.404307495083703, 26.405992406185305, 27.335749546456917, 26.64652376049891, 26.985321778390553, 27.013498709320206, 26.88264561960211, 26.862563480464036, 27.13044531503586, 26.903802118141243, 27.12719170419185, 26.749673076326307, 27.285217735716163, 26.797341642102946, 26.850912962317743, 27.17424989901802, 26.72551388751937, 26.628820874081523, 27.600378079433295, 25.732083212708304, 28.082303743762154, 26.294859903571528, 27.154170214919123, 26.958675700604836, 26.94963121094376, 27.058055555143515, 26.932749247264795, 26.926484458813746, 27.098388803095215, 26.883913113691225, 26.91677683462405, 27.25546693657446, 26.176437756751753, 28.060069047885783, 25.798205485563273, 27.697371074857163, 26.771579512876336, 26.721086500227184, 27.35050806490022, 26.603706847671997, 27.136597173937837, 26.978727628202446, 26.822175136010486, 27.347524945525016, 26.473989999702074, 27.40888202281026, 26.711686299946795, 26.86860629366718, 27.015346517437834, 27.212559666053856, 26.10548722333613, 28.314869586177764, 25.251097215595816, 28.49890191696565, 25.967383353090515, 27.387233819437352, 26.941036888229263, 26.905578847672118, 27.091127612228423, 26.920555642892182, 26.921842774834627, 27.17227251398959, 26.793108906763777, 27.13283778420236, 27.1567899995335, 26.491678199671515, 27.748228660356183, 26.397782289075586, 27.171054912285598, 27.258464295496722, 26.503323478454465, 27.51004134660721, 26.507978911538267, 27.188969375224204, 26.9103158149504, 26.890191112657945, 27.250086911869605, 26.505220531333855, 27.512072993009916, 26.5144373096616, 27.23575782997822, 26.640954374061284, 27.47277327691426, 26.22646475216387, 27.963701201153633, 25.744548957360585, 27.96651790658582, 26.30041302472471, 27.251457251312733, 26.73758876593017, 27.16325929755971, 26.895746001107046, 26.890253901480776, 26.872788670067404, 27.066466056786275, 26.703107392594674, 27.266416603951246, 26.60418157592315, 27.270328883820003, 26.633703307688187, 27.25008350921886, 26.555958838226097, 27.401924608545038, 26.61788132366821, 27.196764205927533, 26.687234318045167, 27.253901213394283, 26.473349474464356, 27.316999954547253, 26.779454300982167, 26.705330464087314, 27.474868939467814, 26.31061971555247, 27.392157419755637, 26.649916206189513, 26.933612077348148, 27.010076656898033, 26.926577892650055, 26.820171644438936, 27.177482288914387, 26.684018793502265, 27.408963802378835, 26.35603561665583, 27.539993094338104, 26.6048985578997, 27.01590717567491, 26.696708537230457, 27.080446779897088, 26.461199349326485, 27.69091783184151, 25.80783261370029, 28.149282650642224, 25.850268626196144, 27.586831946615156, 26.46212576388451, 27.0039138908762, 27.110754314516463, 26.70044135413313, 26.72584619049716, 27.529152948460364, 25.93956643067161, 27.74841990503993, 26.23283757791175, 27.03005521535866, 27.069935837901717, 26.610561051038854, 26.71665081622428, 27.409736016878785, 25.970922736102985, 27.97156959930059, 25.787759745744957, 27.74825825936278, 26.52019814759098, 26.7875580823571, 27.251577449801967, 26.297247821661664, 27.458112595673224, 26.545900982222353, 26.979772579765708, 26.71433214540658, 27.11920209722336, 26.260514023098253, 27.726771352547647, 25.685368352304586, 28.08462603153958, 25.9230188984025, 27.290140944708476, 26.748254689243485, 26.526201299280558, 27.36529317180103, 26.45980347398056, 26.75055666935633, 27.44671789262939, 25.893209326953947, 27.699391507027027, 26.099989410583436, 27.333940232804913, 26.460075752110477, 27.241246894442213, 25.907049702818107, 27.880879823525746, 25.41891505684779, 28.132367813470328, 25.48886653914826, 27.81258896278757, 26.10873255290217, 27.078046393304636, 26.644648599872216, 26.619835923024745, 26.900657999021046, 26.769909810358218, 26.69466165932169, 26.807867724008943, 26.699283199849997, 26.687007501079698, 26.784638392890525, 26.569074714231036, 26.98523578166056, 26.585617064731363, 26.74069299596838, 26.81194114720717, 26.519816525806636, 27.090719378663664, 26.416194741793426, 26.81724377277554, 26.991272970784422, 26.285945908464026, 27.29143323801859, 26.09140971246847, 27.430113703576087, 26.008270504076798, 27.565554555700306, 25.836273371485458, 27.520829108810446, 25.98761410470813, 27.264412968526063, 26.12951295682407, 27.488038757030168, 25.91627062877957, 27.5637558418784, 25.93204772885364, 27.215467946330715, 26.426491661617007, 26.868322059817608, 26.418830985577838, 27.107433256851678, 25.90117286364131, 27.671272717827613, 25.45459784083718, 27.73914094489046, 25.82155895859552, 27.213844654673647, 26.449001329479618, 26.56192456981496, 26.646113411755653, 26.813950843871556, 26.10715803172194, 27.15958918311742, 26.245705672547214, 26.813268301077198, 26.618062485894022, 26.210033390309384, 27.128270516673663, 26.003711299162422, 26.984357112172344, 26.485824956815527, 26.29100841429966, 27.2151218783068, 26.01146428582778, 26.752797134142156, 27.073921169369598, 25.762811588305976, 27.667896516478308, 25.602300482612808, 27.236166254504756, 26.188587263312098, 26.7825597497795, 26.098401674140774, 27.274576187832203, 25.527400750602727, 27.93778407166758, 24.948668237015728, 27.97836551621867, 25.574214245072625, 26.999896233638072, 26.631676241182998, 26.219633830559133, 26.680663473800365, 26.75623117542214, 25.82457467826533, 27.403114122501236, 25.70999334746919, 27.25657087369018, 25.942754091771217, 26.777252932701256, 26.302402618306285, 26.681862559824655, 25.990361521522043, 27.293520837022648, 25.353269528444688, 27.8366394902149, 25.35291954887124, 26.91519259057246, 26.690855464858714, 26.02624587642688, 27.137115513945677, 25.869255300749266, 26.997141311979117, 26.031812297980355, 26.838601902705346, 25.971277837968454, 26.98448650804007, 25.918824818989666, 27.147829313520766, 25.516976640388883, 27.191647084763055, 26.02374388777321, 26.421623193367548, 26.781990170627722, 26.118160254224826, 26.726259328844325, 26.558031743714942, 25.893144122661276, 27.19555455489453, 25.61358653267847, 27.308198934134882, 25.42104757441181, 27.478028291398317, 25.307700855014925, 27.287927402691835, 25.378998853897137, 27.465023668529998, 25.252183322887458, 27.45637033334618, 25.392844970693975, 27.03023329265142, 25.848084430961723, 26.72581921544345, 26.16456124499805, 26.33453282964346, 26.502081347597095, 25.97062219794387, 26.516241299998327, 26.273003440064063, 26.013931845193056, 26.81735308965691, 25.92577407691647, 26.444539526370885, 26.231440767553106, 26.26010800054952, 26.29070975169376, 26.402367249336503, 26.139610433254596, 26.568588579785686, 26.08941557469454, 26.242059698394765, 26.400683411669498, 25.995559373050668, 27.05825255541207, 25.285257523231515, 27.568783311637002, 25.194089679420436, 27.175429598194956, 25.562759162607016, 26.7024355688965, 26.038325909580195, 26.6470391023631, 25.65255385263311, 27.32811855445885, 24.97103970718027, 27.61520213426463, 25.253431387188463, 26.80982212987415, 26.13362133479985, 26.405439958415457, 25.750281664157182, 27.143609721878814, 24.914071978559736, 27.803726341566584, 24.9357887900813, 27.07226100745136, 25.83586375605854, 26.25916067450406, 26.28853483647541, 26.131842283242133, 26.185683452265224, 26.594033341379834, 25.64097937186621, 26.819216567535552, 25.61749794749338, 26.54357554827969, 26.169469883330496, 25.90825681864592, 26.67388589693277, 25.892692364683732, 26.111903613769144, 26.559739301560825, 25.43987096902722, 27.018797188191005, 25.95420328846812, 25.81341788770531, 27.255691891726354, 24.766906609788634, 27.57034175160422, 25.118260716482624, 26.770030550036193, 25.795959374376267, 26.65623928130296, 25.235112181141425, 27.42627253337945, 24.703940113987848, 27.604164373216324, 25.066673583382396, 26.887518169369784, 25.90344201824163, 26.314105984153635, 26.112580483658828, 26.149906292577047, 26.04280104888694, 26.666346161126828, 25.407349865813718, 27.101057492121072, 25.08484493860269, 27.224106032911948, 25.181657703397004, 26.897047857899175, 25.632791242309175, 26.849104058555977, 25.259859323126808, 27.227188732693982, 24.958034182254675, 27.298730014044647, 25.5507567659996, 26.221965841172157, 26.68457252590116, 25.39389604107302, 26.834515208936704, 25.53889500298495, 26.560711696335648, 25.75703759291226, 26.654968956778845, 25.49390803142764, 26.61903351002273, 25.679850383212827, 26.26896466514729, 26.042618518165487, 26.204015837825413, 25.864728105055658, 26.44077574107436, 25.773149434683848, 26.231374433216402, 26.04072155113545, 26.417787126555762, 25.6401452889564, 27.02929348302677, 24.779471683459587, 27.793358984196033, 24.461252452561848, 27.464559082104607, 25.009941335734464, 27.14067933108271, 25.23703513943223, 26.97081999827421, 25.26007423820783, 27.05713846322149, 25.298498205325256, 26.89159511968861, 25.74366604738485, 26.563350541677174, 25.983240579727944, 26.119288715720604, 26.272145245563635, 26.043236299305118, 26.115216506179284, 26.38383797027435, 25.442157174791863, 27.071251369345823, 25.0339051883231, 26.82580190506764, 25.960668512419502, 25.880261605892688, 26.613665653634968, 25.828621677321355, 26.009177484373968, 26.48837851427547, 25.713688589524992, 26.200907359043068, 26.58564661065732, 25.097402701205247, 27.412854045163858, 24.75095144714119, 27.132491235388898, 25.39384793568021, 26.57682507267655, 25.918652547996174, 26.256489090330998, 25.686889246847446, 26.86175088114678, 25.09892176410746, 27.281453631828605, 24.970228789861235, 27.24940701867327, 25.3248392937546, 26.594813930390362, 25.73709007391562, 26.513414374038128, 25.591920421369434, 27.053313015602093, 24.920924757923704, 27.665773211920076, 24.99410741620472, 26.67761998375446, 26.148020207898217, 25.886888315512603, 26.546745377727255, 26.109475721337777, 25.65844644500696, 26.989501143409814, 25.266334379844448, 26.788089185560533, 25.958229474040785, 26.24638017105003, 26.284996284452923, 26.08302086204367, 26.09248546415898, 26.37605490593892, 25.894780348530702, 26.54334621005721, 25.928861787401342, 26.11371052463197, 26.62784716552591, 25.284007024941406, 27.297526401259542, 25.011936129356528, 27.437745176055518, 25.096472324562452, 27.014010076713088, 25.410125477186003, 26.85788672743706, 25.48878812394185, 26.99199296367939, 25.404372262112336, 26.9991425997872, 25.640615897057636, 26.439110909429242, 26.129269583112393, 26.230951786934245, 26.21500287457684, 26.526306988475657, 25.64593088509286, 27.049555048254636, 25.30169644790282, 27.15603056186211, 25.129608249914593, 27.43185786705777, 25.04427958683582, 27.308064006866974, 25.205273197592916, 27.007645200177752, 25.735879526818035, 26.61518781407427, 26.024903865858228, 26.510998648211864, 26.200975074499357, 26.09814021391206, 26.606111978409373, 25.697715697913882, 27.180749529478433, 25.325339999558327, 27.014516167135262, 25.659131844391133, 26.589856560914686, 26.152274530982762, 26.116853313562544, 26.608195983513827, 26.15780353146546, 26.18693865971281, 26.574885917327197, 25.86168064535441, 26.812049548708643, 25.87377473292294, 26.717057561135377, 25.972250274761326, 26.766897000582084, 25.450665779841476, 27.430386352415194, 24.816931693837642, 27.985524703743952, 24.66842201971425, 27.71126512285097, 25.279687672102554, 26.851119573283743, 26.12048007951861, 26.43981414757449, 26.04519488097252, 27.012363876327537, 25.568489225927944, 27.145770086582328, 25.833696708013605, 26.565930868025806, 26.52268066964498, 26.146203892307504, 26.565401883400355, 26.4458311468442, 25.86150452804645, 27.249768204578565, 25.242430058120195, 27.452254653900297, 25.82407993333651, 26.579088945108598, 26.634916952347968, 25.867337450505353, 26.93650169360117, 26.14795856639707, 26.38244350483211, 26.608846921672075, 26.456302730228828, 26.100595525154553, 27.09508818931434, 25.46943544399031, 27.50894774283893, 25.520731687890983, 27.091031320494213, 26.118806636832826, 26.43271693306164, 26.53067806042542, 26.41934087753916, 26.059172563098926, 27.334289769562115, 25.430778901015678, 27.490124087806922, 25.495609993324575, 27.27277551262589, 25.906497202136066, 26.883099304839835, 26.053620721812177, 27.097542012488606, 25.75116720921899, 27.388893762054245, 25.498888285595694, 27.354088722026713, 25.968193311370854, 26.73523658703773, 26.577014591368695, 26.378684146335765, 26.482437201780513, 26.78506349283621, 26.07410396567885, 27.13512163996868, 26.146721777710766, 27.006468003729857, 26.157225009882936, 26.891949307968915, 26.33693777262506, 26.79967040429116, 26.360311499015538, 26.79280960244761, 26.454388332711158, 26.56795933001674, 26.712161116972677, 26.191373637071166, 27.20823763655755, 26.015658892918445, 27.363325218046036, 25.643401729107065, 27.636137815900874, 25.626370045241266, 27.372195979438718, 26.10429068451069, 26.91729066493566, 26.5344982328988, 26.61339039524232, 26.499898945452223, 26.86857072475103, 26.455620823513613, 26.845995889582927, 26.368538388673432, 27.09810350619084, 26.16252864031064, 27.09155448374569, 26.150706451067453, 27.345413017266015, 25.770513290516586, 27.745520515031945, 25.269139283675532, 28.0615589626054, 25.355517843667737, 27.577867954109987, 26.16547790210867, 26.845268938088807, 26.899815692900823, 26.475145775451036, 26.769937950285684, 26.739589909657138, 26.560539283485948, 26.83381175033569, 26.894816388513927, 26.145069627604872, 27.605089720791838, 25.76847347479982, 27.240242380701236, 26.746317618319473, 26.336716868040096, 27.452722397752293, 26.107327701475697, 27.261164075476817, 26.62007528461154, 26.703071528573446, 27.260210020110815, 26.173447246840382, 27.468676869160525, 26.39565899108519, 26.97913200090778, 26.50800424045448, 27.28823964707324, 26.022063193434263, 27.94027449445375, 25.400629396238177, 28.236687902566675, 25.550883638858217, 27.575636552820306, 26.532351532035403, 26.642660027696508, 27.12595467127875, 26.654114296985124, 26.543975095915844, 27.460932868109982, 25.980630930897068, 27.59321810427577, 26.440510743080257, 26.796363113418828, 27.14224854504236, 26.67603983293601, 26.50118586894446, 27.42365970037174, 26.08949770357636, 27.58880853026868, 26.220499328876436, 27.3068244852331, 26.71313055501113, 26.64692403961219, 27.342342204380582, 26.405562412003306, 27.318822964379468, 26.736293878816667, 26.972199428806082, 26.901766308246916, 26.942616567495847, 26.78614298579848, 27.20147990640039, 26.499293076028067, 27.364104104140814, 26.43551628702938, 27.06001173189374, 26.86382715612099, 26.83372340066892, 27.055469914249002, 27.137711754768915, 26.424163475571437, 27.78475476892825, 26.012866836932556, 27.86283451051311, 26.247240833893795, 27.483460780596992, 26.400277388816814, 27.54069450940429, 26.185318760263254, 27.40419920602798, 26.709975726559865, 27.138435884685702, 26.715384748384604, 27.132281047102225, 26.863989041684707, 27.119687056808388, 26.762332351846734, 27.047408275449037, 27.097295547866956, 26.885989055643417, 26.87093405314878, 27.24525125984734, 26.42561768377631, 27.714339465404755, 26.102649856777923, 27.70538446222322, 26.618643644674904, 27.114117771892005, 27.035757415299695, 26.760249161669165, 27.356423551639235, 26.72630527321181, 27.350222363776094, 26.64031273730812, 27.516424840258512, 26.42570773547726, 27.646348527997866, 26.186794707465214, 28.044360144074403, 26.091836224459986, 27.659460131234944, 26.868982254663095, 26.795433820396845, 27.50877361229947, 26.56468084012532, 27.325013962796557, 27.148129264332805, 26.51604612529963, 27.840755142058605, 26.204589717687018, 27.594138953267766, 26.81673255197219, 27.166005017056502, 26.730465712655075, 27.631783003249573, 26.06264429687334, 28.390359300573067, 25.65300305676865, 28.196582987684526, 26.396583230908167, 27.102362463249356, 27.365382750147926, 26.565478214554265, 27.55687454241719, 26.683023625856862, 27.19388001785136, 27.16043986082775, 26.99607975758892, 27.087595576660476, 27.309642704664537, 26.413079073996148, 27.793307680135488, 26.610885628698234, 27.12163867190465, 27.425843148256458, 26.33670807035756, 27.882722600828895, 26.315138367693205, 27.47398228312463, 27.26751278379932, 26.569301657650065, 27.884302825370245, 26.311199404099938, 27.663361559793927, 26.81189550921378, 27.1445472089937, 26.877389189228573, 27.512567158567695, 26.28774122304294, 28.01834440761771, 26.124541480160286, 27.70124814125009, 26.93731648757957, 26.89587299083941, 27.370649656835738, 26.775395114827745, 27.370436592052016, 26.969425066152308, 26.991521292047114, 27.397742685989982, 26.642895669347883, 27.476343709439707, 26.87057742441638, 27.005475384434796, 27.068125189665672, 27.13186700949379, 26.936986093556786, 27.27878819054622, 26.82562527876046, 27.34272921545211, 26.938351980883667, 27.129052407522778, 27.14735131623132, 26.935192981516494, 27.428221866023737, 26.599911679332127, 27.458765776488878, 26.92328359722884, 26.89571283709113, 27.387519589180418, 26.84608341373858, 27.33009118109532, 26.90758715754145, 27.20351529501927, 26.948997465382874, 27.2527491344812, 27.120848840159546, 26.819505883226444, 27.36919915347741, 26.87771325629648, 27.15210542482976, 26.94371896509575, 27.377992285580465, 26.670773113739425, 27.697908189115804, 26.277689373105886, 27.74951263839985, 26.61266160190455, 27.20206232430395, 27.27784388836634, 26.575314927500447, 27.735212970004277, 26.41520043974887, 27.396827968052527, 27.111122854766666, 26.67267157175797, 27.267043417821593, 27.091859916520512, 26.658833811390586, 27.349735891089626, 27.008012647338823, 26.6789628781841, 27.678164829426155, 26.194480557461052, 28.014674186751797, 26.04892318212349, 27.724426634556476, 26.663771017501524, 26.94215056352836, 27.590138067759092, 26.14707172731807, 27.833119082769446, 26.53905047362755, 27.16000785414066, 26.952677986132382, 27.14068663964792, 26.67634780642687, 27.753855037244847, 26.039946914014788, 27.805105196797367, 26.687459518086985, 26.88616732864669, 27.62677861894844, 25.99581405344152, 28.144195099759223, 26.224715001701053, 27.135668650466556, 27.48245327684795, 26.333729740711476, 27.42057974050556, 26.858045426012186, 26.86475112687759, 27.10850445184432, 27.04227131389528, 26.6108015232399, 27.57060748433316, 26.2466518347971, 27.727057479695265, 26.287042129226748, 27.38329319595293, 26.959195878733848, 26.489562580061833, 27.766135221283392, 25.89371643922407, 27.894678195128378, 26.409230867493044, 27.021667398083544, 27.117176905177026, 26.879695376715, 26.654679666931276, 27.44459525490398, 26.391175757045612, 27.262484718025828, 26.795166871713658, 26.56965697609083, 27.491615290522756, 26.087997378675325, 27.556196522106795, 26.564462045718567, 26.811950242620227, 27.24358977753723, 26.447063045661302, 27.278864289484556, 26.597765400114472, 27.03993314498144, 26.789368043346162, 26.95707548472642, 26.723742193513864, 26.85152767507465, 26.915440458997043, 26.759894467002567, 26.887410846831592, 26.734833053331474, 26.92413502127061, 26.553693999576076, 27.32085965200437, 26.126046059917282, 27.502793931284664, 26.452167651643972, 26.961485403284964, 26.93800254185866, 26.731992200894773, 26.9374297779188, 26.757922130811636, 26.74263235894071, 26.893347287172904, 26.60144059589131, 26.839582787407064, 26.57137981571976, 27.038319326098584, 26.577136100483717, 26.73509649163577, 26.99443420578584, 26.60781775136704, 26.880307788314255, 26.846680985525424, 26.600859041920405, 26.992074776661763, 26.72011910777422, 26.726347442553667, 27.10543388451608, 26.02340759729982, 27.666483836245288, 25.921665597736634, 27.024362753936046, 26.789299932179375, 26.195886198100286, 27.208039288716304, 26.44777770640268, 26.716251709950157, 27.010579452717213, 26.43946031486471, 26.92205748746691, 26.807262010145205, 26.457355436993037, 27.124145874950838, 26.42686357163489, 26.776497626720037, 26.858497797004482, 26.0690870722458, 27.666645389117978, 25.341812754109235, 27.787486645356847, 26.058304705983684, 26.526270665770017, 27.082143214343436, 26.254424920677607, 26.945493971933203, 26.60648531044201, 26.572350223234558, 26.733253409816133, 26.669541353449922, 26.297056558422575, 27.26934681421499, 25.591038624331755, 27.737415023919308, 25.809838952863732, 26.558880517216465, 27.23837823159122, 25.469957184326482, 27.725779613941675, 25.75397499770627, 26.9307235998123, 26.667816261536554, 26.482072654424336, 26.51269775332116, 26.75206619722895, 26.474872873562326, 26.647453782653997, 26.43818998966843, 26.597478499234906, 26.85617344390372, 25.61545356106247, 27.975118131031977, 25.001716310370966, 27.66169648864935, 26.10766738146991, 26.410162476433303, 26.769676052752352, 26.425219679773253, 26.467945109217926, 26.598538883986162, 26.45020896930485, 26.496153502701226, 26.367116378334597, 26.56672232724342, 26.499055757112934, 26.253451612955487, 26.871823848879785, 26.341727484134275, 26.10678770424149, 27.441965016426266, 25.278352990917178, 27.574047141972976, 25.790143201142676, 26.878371291189453, 26.10828562616998, 26.809538543450703, 26.075150871602236, 26.412347576400727, 26.747528584021275, 26.054436844978955, 26.37666376014884, 26.54729133485153, 26.465204657675287, 25.941103175197792, 27.15438449753626, 25.751369312909173, 26.78737815794076, 26.362378918831922, 26.367052749912975, 26.229056408582522, 26.669051084305767, 26.083238187785934, 26.184605764626586, 26.604295797168717, 26.209119328542954, 25.809711231421097, 27.26120912698207, 25.30357363110958, 26.973186689688017, 26.126418518297438, 26.498104383252322, 26.04655964110278, 26.940150372992175, 25.797806308513803, 26.65143217872958, 26.10686752505069, 26.831026088262607, 25.58031110237175, 27.01214592183949, 26.007401003619467, 25.914889755978194, 26.848944424077768, 25.89567723705688, 25.97563688483964, 26.937764023206253, 25.600849435713844, 26.80943016679951, 25.969175251913263, 26.535004104187934, 26.129660568120627, 26.439752280403894, 26.472586191271226, 25.665898276522373, 26.81414780170743, 26.184488206918953, 25.554309484185833, 26.91737060570757, 26.08234933148087, 25.389981925957947, 27.54339007513005, 24.951673305022574, 26.684214418570008, 26.30963886411236, 25.892812065296482, 26.535843538206628, 25.93949669865748, 26.66581156290307, 25.71381466600677, 26.36428315563744, 26.647912178670055, 25.400316977759772, 26.861459014272498, 25.996927741349612, 25.83434180010587, 26.51711221121375, 26.266424511745345, 25.287530436732446, 27.591870576357724, 24.852416716102177, 27.226780644479778, 25.315808125360743, 26.98273465282602, 25.587403365344315, 26.44188642001301, 26.594646244434514, 25.47842140527363, 26.723190762194353, 26.383248775376796, 25.28000213686781, 26.999780904498657, 26.093819988687017, 25.510459922606746, 26.92041375129828, 25.884808301618236, 25.627876004331274, 27.052431179818104, 25.187183325708624, 26.987750053090437, 25.21300432417433, 27.145952061896615, 25.07688532041046, 26.70381700068887, 26.13173097341401, 25.624776304407863, 26.673620105676058, 25.902264369122957, 25.974809446363, 25.98790724344362, 26.772265071179078, 24.826598001788362, 27.428903327186784, 25.135655088836337, 26.721713644913024, 25.300963248014074, 27.10810152839117, 25.10540086849381, 26.563232717646148, 26.326062182481383, 25.553503702585143, 26.42983054139793, 26.427306793458463, 25.179281886115067, 26.87569384588238, 25.940878082417463, 26.070735241261307, 25.83439295902753, 27.03149705292383, 24.856869955089195, 27.21534587193778, 25.22910339113485, 26.67653472074561, 25.36064609992142, 27.10670717845713, 24.761339821327674, 27.118528728715567, 25.800350843374435, 25.764461362926674, 26.540905230805176, 26.01931382616748, 26.19039595798914, 25.71597429761288, 26.84128118724712, 25.43844770056602, 26.24662249379497, 26.381636470951346, 25.8174877152295, 25.7062288424464, 27.021100731926232, 24.848585004512827, 26.76037216602345, 26.108859340129396, 25.678026526727372, 26.24796025277356, 26.574228447685556, 25.22590453442148, 26.84278209795339, 25.55849645298763, 26.76116796212984, 25.060551733359382, 27.462835307329804, 24.814053249233613, 26.58304322952444, 26.063380929073354, 25.718990763038395, 25.918708218130767, 27.020683135175492, 24.747085456286715, 27.106310053885892, 25.750066145934063, 26.08927486592846, 26.065545752826942, 26.308394746675507, 25.99583937183327, 25.995202451570428, 26.028233669549834, 26.56521454350912, 24.838644106069115, 27.576166592817422, 25.047119080021368, 26.09977995078055, 26.824082840120283, 25.188149138057618, 26.337880997573016, 26.43880315021127, 25.613422421431693, 26.227442229823566, 26.576854616234787, 25.414530455263513, 26.453896728085773, 25.795416059625744], "MC dynamics": [39.50671853665947, 39.2677779842005, 39.093788384092676, 38.986043523500356, 38.965112374017885, 39.06346413862035, 39.16899319563823, 39.202911665214515, 39.355454075110856, 39.30742421967393, 39.238197759049875, 39.12130700587152, 39.213927382624576, 39.165206927685155, 39.27557359191249, 39.41650175691529, 39.38403690055536, 39.31733217681955, 39.220510176310356, 39.14440689584362, 39.164412339041135, 39.03785084100003, 39.18278925379769, 39.40859453557251, 39.32638052815428, 39.22020515217347, 39.21731540546089, 39.25633553448975, 39.41831050480217, 39.16261435733373, 39.30628370595033, 39.3354477440598, 39.29155049672649, 39.2020402636349, 39.074859711602016, 39.1771215057595, 39.11572064479724, 39.27308399733624, 39.42893670077556, 39.1828269325552, 39.268952295390335, 39.18393156376472, 39.206640946601375, 39.21594354836355, 39.25724082410439, 39.16693724639509, 39.24236025745363, 39.15552490209044, 39.25131216867247, 39.145945962777375, 39.40026421597119, 39.29895007323314, 39.04624226716519, 39.085659439758395, 39.19189575152989, 39.35814853026944, 39.050179857764704, 39.09873692608435, 39.15261084173817, 39.087322210711676, 39.13842118484147, 38.985623825141225, 39.16232736913139, 39.259216820757715, 39.128988779729525, 39.20300277385616, 38.955753342856624, 38.84027231803044, 38.98332253463081, 39.21811109637295, 38.957116375188626, 39.09749971351329, 39.0515500412251, 39.165869848745714, 39.00348013014281, 39.02878435690479, 38.977465669516306, 39.209291379048906, 39.040123444074965, 38.96541322345796, 38.96550925819657, 38.875075595526866, 39.00616309981296, 38.96130406707426, 39.147469169848016, 39.15579967120558, 39.02870595733899, 39.13378105918471, 38.960888932539156, 38.82592502051674, 38.95627126230544, 39.26235092157397, 39.17682359490985, 39.067955206760246, 39.048932145701215, 39.04045553682524, 39.105165139863296, 39.085080767434704, 39.10380734546684, 39.14161286528844, 39.09025733721579, 39.10816737588454, 39.04756550371786, 39.07166957242404, 39.07570491104343, 39.08469984756415, 39.19264371420363, 39.17299172089791, 39.1092130560013, 39.10445092337824, 39.04115753236176, 38.96802275957296, 39.0696936746546, 39.05281193936165, 38.831398579645224, 38.896988294891294, 39.013317349416084, 39.18197237467429, 39.13436388078986, 39.05088471472605, 38.86056453843584, 38.9513639940548, 38.90764818562984, 38.9991421243842, 38.89069043916063, 38.97060388484608, 38.84485768606093, 38.886456464789, 38.8822836559767, 38.93630062506423, 38.93463827497933, 38.993295913722406, 39.223035479615035, 39.075112056918535, 38.92588809050996, 38.996926952432766, 38.88654247320166, 39.029172803179264, 39.45094266880658, 39.56254996964731, 39.224688991784575, 39.12365892591266, 39.12961774605171, 39.01286791787608, 39.00400555643047, 39.160836286085974, 39.157541388838084, 39.124950851469414, 39.19759197269583, 39.13619235666581, 38.92547166153287, 38.92307776685123, 39.17111579196712, 39.088643581572896, 39.18708601622078, 39.05346585156628, 39.02129817249541, 39.17389054776249, 39.14033889460474, 38.92312667981221, 38.99032599424967, 39.02644569770452, 39.05952709497863, 39.217781603877086, 39.12072673395221, 39.06871057766858, 39.127085352806795, 38.973736399802895, 39.09527686001675, 39.127195950893096, 39.025740622725934, 39.158516993477896, 39.08192423931285, 38.984288112106725, 39.12142022973974, 39.04776649509803, 39.067280238258476, 38.96766820024153, 39.001198072576756, 39.01856535497828, 39.10994365487083, 39.23675789321516, 39.02950380793451, 39.059246735553636, 39.010251076930906, 38.84818334384497, 38.93872175638839, 38.93184563385952, 39.35231886651234, 39.2587079001062, 39.12133083688569, 39.08779174453542, 39.01407418964346, 38.92947522350444, 38.867321710397626, 38.94599551179307, 39.128112272617976, 39.16246939027269, 39.11965257095602, 39.08291403133214, 38.85016955864995, 38.955652910628835, 39.074705074460326, 39.062315184152794, 38.93078799711954, 39.00617217752776, 38.93956832889734, 38.95443983148459, 39.01521496652743, 38.95379223459731, 39.03077848450651, 38.9397048364874, 38.96393074615247, 39.11757533746915, 39.05728676662408, 39.190491272170185, 39.037502568308284, 39.04363711428992, 38.95170251561087, 39.069626455384196, 39.03721905942353, 39.068303502654864, 39.11918591572072, 39.17417099045141, 39.16129514009944, 38.96670158856867, 38.995315397663504, 39.15208838370841, 39.04140349555055, 39.14969019737108, 39.05794387958501, 39.10871300864039, 39.12970394246609, 39.00876176390535, 39.13219450407446, 39.09315356786026, 39.272776675410256, 39.27961612067652, 39.21155991473804, 39.19718213880434, 39.16232763508384, 39.17698903001028, 39.08308031948907, 39.10738198501556, 39.10297319835177, 39.19848178555083, 39.21874803140459, 39.22189209640802, 39.272863853333874, 39.2740429763707, 38.99828034082708, 38.93250473215074, 39.09753244850387, 39.17657705288309, 39.15380943055408, 39.10476519365413, 39.030544068411906, 38.929312795970304, 39.18882427865892, 39.01502255306483, 38.85309084387681, 39.095470610134726, 38.952783711317814, 39.10612070088939, 38.93092309552748, 39.10196689270629, 39.022790248878984, 39.0713083250849, 39.148367263284364, 39.05780012808452, 39.05133289293971, 39.06540165418213, 39.03703949223343, 38.952476974671086, 39.228699246156836, 39.13306654766184, 39.074130625580715, 39.13158516232087, 39.150177107127575, 39.124019679108414, 39.14937785511555, 39.14052587581288, 39.28582392604728, 39.25029364007241, 39.06386068852993, 39.06072786725335, 38.96800246912563, 39.05227971386977, 39.20961703621634, 39.173835366702725, 39.070807649467724, 39.04424110579936, 39.08341624665435, 39.09838481681354, 39.140041797139006, 38.97082386216725, 39.051633996671974, 39.067142373154574, 38.98588651515654, 39.01805724943991, 39.08338216896886, 38.91348967981638, 38.94439323194016, 39.008027075957365, 39.17819273119026, 39.002956905207355, 39.08646513503871, 39.09942266341722, 39.051233950110614, 38.96184324486621, 38.759118723740116, 38.78896745589792, 38.894492859307526, 39.12013379055949, 39.12792200548782, 39.183613922831896, 39.1488617000478, 38.958702596969545, 38.92156208984759, 38.94983527685463, 38.920487005751696, 39.154051780296534, 39.37655507242376, 39.21765734534161, 38.9994466946898, 38.837887449596955, 38.94379684941626, 39.14289478698875, 39.161169619325854, 39.173042308409705, 39.21115127023335, 39.19812942890623, 39.15874170680147, 39.105409491926785, 39.07042454192694, 39.14214673969431, 39.109163634876765, 39.15135284843749, 39.01420718540297, 39.03103041252848, 39.085685217480176, 39.047192248208056, 39.085404111900836, 39.27066856555052, 39.16309679136672, 39.079951629929944, 39.12699003240891, 39.13899136309781, 39.24083700533435, 39.10972644120514, 39.00435390018182, 38.96284002967309, 39.045829556179314, 39.223878638124425, 39.20537906774729, 39.20718347076597, 39.11314810508339, 39.10926144624893, 38.96892923827397, 39.0697283526179, 39.39977202960695, 39.311014196787966, 39.06847335762715, 39.085136468356396, 39.21799219391296, 39.07964474467997, 39.13770688083325, 39.21164892564744, 39.15459453190958, 39.231819706090505, 39.25133848317988, 39.17773384140671, 39.027645753596715, 39.03055761620941, 39.03905900856947, 39.12659657339072, 39.16011440606943, 39.11452405063151, 39.277299620319006, 39.03593306005552, 38.94150003003622, 38.91223505410709, 39.15918080425754, 39.17228606803646, 39.077434592987956, 39.148290888799394, 39.17380118669742, 39.15501594262598, 39.03600967742602, 39.010021777602276, 38.91737543001648, 39.16067764186163, 39.18573767192841, 39.05922186422945, 39.12753565776535, 39.17105948793196, 39.18632203928178, 39.20858892780488, 39.243265083432, 39.21100536983163, 39.129498777340785, 39.18673624667534, 39.18064004289419, 39.13640973683821, 39.234074312983154, 39.20282418423154, 39.067708019489025, 39.279897341845164, 39.319056486406964, 39.27528237671091, 39.37215476874609, 39.312758858017396, 39.12004591166442, 39.15803818383341, 39.17926927075859, 39.18795359640459, 39.23735427379958, 39.03604026015844, 39.173952731624176, 39.310985023810474, 39.1744610533167, 39.096876983466615, 39.14041021987146, 39.092711242114966, 39.17051151823423, 39.273468798098115, 39.18127090831323, 39.30621309563783, 39.37964758269532, 39.11106919928989, 39.191830383360795, 39.13467917594589, 39.12322818191691, 39.156105929908804, 39.213677909431546, 39.067207117188545, 39.117425198725066, 39.23283101850567, 39.178228260088396, 38.940710818136125, 38.98934282559296, 39.07077549697681, 39.03432745648307, 39.0667183100124, 39.290232196498366, 39.1750670383406, 39.0149923074488, 38.95240920434185, 39.06908396459625, 39.11401960543202, 38.98352480666241, 39.08593151269988, 38.99882505688859, 39.01219152173339, 39.04600348628142, 39.17203907832615, 39.0311877676719, 39.13309144460254, 39.075050476120396, 39.05203252339422, 39.03799347068371, 39.060161874480045, 39.05742558823993, 39.17710983962157, 39.128183076993736, 39.07889758663018, 39.12932607002115, 39.081472200233904, 39.10765580422821, 39.11321065952237, 39.01709060542693, 39.059151279024455, 39.06073438230307, 39.03564540756319, 39.05057222616826, 39.14105826844954, 39.03353194725108, 39.10836798977948, 39.10529225775237, 39.09726337552353, 38.866824873561555, 38.919923523583925, 39.27642404487442, 39.0959562408448, 39.18888713112731, 39.272805119793425, 39.015473457451925, 38.96859141435066, 39.00565564138789, 38.878134734044856, 38.982199673753136, 39.16580111124058, 39.06672749191495, 39.07716464075003, 39.16843788072566, 39.09145170277335, 38.78158555013725, 38.790544430738635, 38.96930676224939, 38.9895594575108, 38.89965203732738, 39.034081558282004, 38.93964113819993, 38.94759906758877, 39.137443209611476, 38.98194523693758, 39.009693220632954, 38.97982611383564, 38.8760655554832, 39.02172114784916, 38.82941457654603, 39.007665133313324, 39.08116396986696, 38.9890884334237, 39.08454430103278, 39.08148863064487, 39.09976988725485, 38.84111593555817, 39.00880249919016, 39.07152894734931, 39.03749625090009, 39.035166570945464, 39.01830924371428, 38.963034807219984, 38.91994919458328, 38.927859519569736, 38.99534030764851, 38.97416025408999, 38.92509435602938, 39.02243779490912, 39.04466202907662, 39.17226672341569, 39.04854111501345, 38.99004254579246, 39.03688749760849, 38.96018541334789, 38.91081104971164, 38.99010302442975, 39.21719695816319, 39.073070666953214, 38.990465454244045, 38.93163558474058, 39.08047729284688, 38.901356406872935, 38.95276770599186, 39.00153764776333, 38.95874522008125, 39.00045567959962, 39.11379515877414, 39.19415263709969, 38.90913259333822, 38.93142996875478, 39.07427201236325, 38.95359961516547, 39.00683349852957, 38.854614969405574, 38.8966655185477, 39.01559862311333, 38.88479493402757, 39.04131323138657, 39.127597277148226, 39.0402606045757, 38.85248378043706, 38.9562876105392, 38.95402683286591, 38.87697338840922, 38.98617001059776, 39.1061366932539, 39.11422854099181, 39.00776579783828, 39.13743499456519, 38.98492882447364, 38.92467499062882, 38.939467993632455, 39.101991486816544, 39.08650706603597, 39.01415899040136, 38.94229121537848, 38.80472862440949, 38.99317909994717, 38.91800567319633, 39.026482263178906, 39.078991566924806, 39.0815223934006, 39.17322404921823, 39.128953049171606, 38.9741617572409, 39.10839100423155, 39.23592095921815, 39.17686047484273, 39.066980061015826, 38.87321547563315, 39.06123210427751, 38.99653337708846, 38.9809090028769, 39.09138742175389, 39.23693081633918, 39.264852357231796, 39.2677632192113, 39.19227783218045, 38.88821026601626, 38.813166399957275, 38.80468717473196, 38.98926669638373, 39.08643570289953, 39.04376585672998, 39.113496612637825, 39.03220272456491, 38.894229587242776, 38.82052503157084, 39.140867789504625, 39.10039452274334, 38.948368488881556, 39.056829276738334, 39.24542378345776, 39.08446986232746, 39.173583504775614, 39.06569768410976, 39.1060615988655, 39.020380697657885, 38.99283118216118, 39.140778018522504, 39.11317963018597, 39.17399875937339, 39.159010148356586, 39.07548117325238, 39.002669401829465, 39.04425913634716, 39.139565063018935, 39.02576053123487, 38.96987488604222, 38.95322725654641, 39.01111794200789, 39.062651050551665, 39.25549186531708, 39.232827666996094, 39.140724452392256, 38.954840704785205, 38.99750160720273, 38.92791915250368, 38.95120803542953, 39.00682577059348, 39.0933853950653, 39.20473937731465, 39.31912784733454, 39.11367545623662, 38.87888970928071, 38.86399937211274, 38.78077177788761, 38.87626251316118, 38.88803473528394, 39.096907788822925, 39.27299531990031, 39.09882367991988, 39.105495215882236, 38.853269646031265, 38.817368963353864, 38.911154299827956, 38.96505452325039, 39.08305330993039, 39.04869597206349, 39.123872134861735, 39.10066792302168, 39.01328177979919, 38.97270185646208, 38.94320896052232, 39.129340466632144, 39.20759137213633, 38.94807022378923, 39.15142722183206, 39.12620337470581, 38.996322057284445, 38.95799778131647, 39.174745940769505, 39.101358059637306, 39.09494237397009, 39.13617006652641, 39.17070050691327, 38.986935002007186, 38.9722817785664, 39.133967312794894, 39.18879077398055, 39.128902804641406, 39.14826946836298, 39.03498295472668, 38.99547678511766, 38.90429979246304, 38.980368515016295, 39.13133284499486, 39.23001093432843, 39.2130957869737, 39.07327839460718, 38.95348101979213, 38.92894205495426, 38.94813391612867, 38.936548691602795, 38.98131011748624, 39.09496089713695, 39.12456223655536, 39.22422936441994, 39.12131763081831, 38.92589954757309, 39.018572665747605, 38.963898444567945, 39.00578333553819, 39.07476427657441, 38.852393031342146, 39.05197048462969, 39.14669781719059, 38.981913551255815, 39.015550281680945, 38.978189782967306, 39.10064168768039, 39.01957499604206, 38.97844017593707, 38.965546161063195, 39.01041187657091, 39.067826552801336, 38.88648108706412, 38.9204339343771, 39.04927789177656, 39.255778307663675, 39.1823195203227, 39.03251788064256, 38.95777061712175, 39.1479191752578, 39.03717659053271, 39.01463450463203, 39.11996770548304, 39.07404279736217, 38.93966946919094, 38.73382071810768, 38.754615462245766, 39.00073901866916, 39.10522763471965, 39.11264339147384, 38.983889717216634, 38.94701060769736, 38.96720108682006, 38.8783166205834, 38.90238302324404, 39.05125788734475, 39.126407957060835, 39.24680873253981, 39.32153033393041, 39.002255379593066, 38.84149509293175, 39.0193446856383, 39.01640709628264, 39.126575790130836, 39.25503171156097, 39.202249845526815, 39.12298161491016, 39.01461079102181, 38.8837552765643, 39.00361000538316, 39.263484133010365, 39.22093006744144, 39.15663585903941, 38.965488981529994, 39.03609943325276, 38.94564703795914, 38.87020768322334, 38.850611642930104, 38.97738272818684, 39.11032025362582, 39.27102724338171, 39.12814921033533, 39.09144270801805, 38.95875908519088, 38.77113708252559, 39.00984229969523, 39.10188570243335, 39.095244177857985, 39.03985714156858, 39.06841729586525, 39.10406754507942, 39.0947891490179, 39.283706886281706, 39.207341570635634, 38.929533279825705, 38.855247865818846, 39.06309704745085, 39.29532912336492, 39.23171193163371, 39.06138423519526, 39.027453526076215, 39.15728632067653, 39.01653748422991, 38.98402992398916, 39.07032579209146, 39.049615486168015, 39.263031282109495, 39.190799622458904, 39.17025257394589, 39.21929037927624, 38.89286051755874, 39.1379447963058, 39.12300730886613, 38.920686927837785, 39.109903560713406, 39.1147059176215, 39.163634266720614, 39.002406035864865, 39.03987877821522, 39.09898667991672, 39.10157978917759, 38.88641302813418, 39.04387322924123, 39.13013130765746, 39.22690527629864, 39.227578105170565, 39.16097544706352, 39.07851909552161, 39.140286456112214, 38.91057887475447, 38.81461127660302, 39.089922817614166, 39.04986267038168, 39.03997581868958, 39.1711618012031, 39.09622554511374, 39.122128131791214, 38.8479857171724, 38.90837072531513, 38.95187748565028, 39.0872296320278, 39.22474697695665, 39.03319861948474, 38.93890383825507, 38.861565397320625, 38.888247852139635, 39.08382626132687, 39.07989009685937, 39.00957185613238, 38.929258668437164, 38.85752869774354, 38.856798598128655, 38.96505809788734, 39.067401429661096, 39.13000290662962, 38.993232762353465, 38.963271942809946, 38.87851698934854, 38.89807561910594, 38.90250412112432, 38.96506938012321, 39.04053011791121, 39.27305394795205, 39.20793958795516, 39.09808757810635, 39.02729693798572, 39.09730366021448, 39.13107848843531, 39.09743742085941, 38.909238797037354, 38.902537132946, 39.042861232767194, 39.04475912378243, 38.940592953872056, 39.157132782396374, 39.33959746456466, 39.12261541992387, 38.838553047526446, 38.85738556019618, 38.92293704853983, 39.173814436397116, 39.136563853075785, 39.01286321110525, 39.092391636378245, 38.96107641950109, 38.90325441306326, 39.18955464038548, 39.206844625271714, 38.97067261971024, 39.059667361149174, 38.93157200579695, 38.869496246729526, 39.022396089203106, 39.09179037638824, 39.113722283229436, 38.886617228027006, 38.85879786592794, 39.002456381768674, 38.86860311738942, 38.749848402068054, 38.95605379269242, 39.005055535068855, 39.032968814981636, 39.06991277586797, 39.12456039155518, 39.0703971748263, 38.99603603998911, 38.92311238081575, 38.880075385450894, 39.09754708727806, 39.08486065639275, 38.99628216831874, 38.979256577303005, 39.082057124620384, 38.998298001268445, 38.92360255914605, 38.86817950800581, 38.94513010574678, 38.98699490461199, 39.01549490834614, 39.17805963979249, 39.16481906970682, 38.989085475452995, 38.96853767598548, 38.749553908458665, 38.827403958267794, 38.91376629316474, 39.01525235052647, 38.81758170275799, 38.977669933708675, 39.24091098892099, 39.235063437284495, 39.04823971617931, 39.05442041645061, 39.08326858932071, 38.944550381690334, 38.99892122938657, 39.200014331594716, 39.04843921710782, 39.08790654555653, 39.33274407985214, 39.30749775775458, 39.075007048343316, 39.01644357648035, 38.97511080881799, 39.06719027615537, 38.97308194261563, 38.921532828682835, 39.045481830559424, 39.14176237155598, 38.96105855846913, 38.82655709482987, 39.0370554288944, 39.1706448777217, 38.97232058261713, 38.91462016135668, 39.07273200835255, 39.28083992852083, 39.16699943691054, 39.15374231038328, 38.97509845693889, 38.98222534650387, 39.09411738963886, 38.9697035131433, 38.913027250055805, 38.861857942225576, 39.17422186764837, 39.108341348810264, 39.12828518734304, 38.91399786644858, 39.10968272848721, 39.04266990979124, 38.89109961537344, 39.04693641219365, 38.98030622111631, 39.14775189580112, 39.01053361119301, 39.12508909878261, 39.07566731431591, 39.03407803569383, 39.02790207966109, 39.219671639346956, 39.35060410405297, 39.21468802992787, 39.220579927751224, 38.974232228016746, 38.95803406989375, 39.024849570534755, 39.07212784148014, 39.03391785664515, 39.1482349523908, 39.04332257653808, 38.90812000373569, 38.991535218399136, 39.06202074173943, 39.127595528518775, 39.0782665155808, 39.13184748164647, 39.019081769266606, 39.03752258803724, 38.974619178378695, 38.95180096792734, 38.99070121629982, 39.11878067270041, 39.111043055165325, 39.11315917693298, 39.154871506809016, 39.2618002342465, 39.20025838290266, 39.13408227109797, 39.028763016317626, 38.943374209483, 39.076429339739576, 39.30744258681515, 39.291385567133524, 39.09378159292278, 39.063292949775025, 38.997407963651796, 39.011291157200276, 39.094641759812156, 38.97057167985464, 39.18425736614847, 39.31596930360213, 39.25111141603204, 39.17125974926134, 39.17088689674778, 38.954181571859266, 38.994644942140184, 38.873085556547956, 38.999562656673795, 38.9812547378828, 39.11617551677778, 39.15090584597684, 39.27241215490564, 39.10005334268943, 38.981185292538306, 38.97274760912498, 38.9993857782389, 39.17190820700505, 39.20999907905905, 39.27494642936234, 39.2641830572241, 39.06520104649517, 39.311558608819276, 39.10460530927783, 38.94034555707457, 38.8870242075117, 38.96835356572959, 39.13918387606112, 39.320839724718425, 39.25985623276994, 39.12840741068814, 39.030711122258865, 39.01342583192696, 38.98523389158087, 39.14779201754035, 39.24309877321819, 39.15833521186559, 39.09616292614029, 39.10218139926802, 39.187405444355576, 38.965071267896214, 39.12959359438665, 39.15413763365585, 39.17297911765145, 38.9936039896509, 38.96178021488729, 38.9929050060889, 39.095729452267456, 39.15624012477657, 39.137293228747225, 39.12463418406542, 39.146919652327526, 39.13707390959777, 39.115068808670834, 38.97768413509758, 38.88318952589235, 38.948371905939396, 39.21301210406559, 39.137192783241794, 39.14446364581825, 39.275101488853835, 39.231489592920305, 39.02745451347586, 39.016992569957466, 38.86702227056475, 38.796019118417554, 38.93467343492914, 39.22738520393419, 39.28789038758211, 39.253555196712455, 39.237061036266496, 39.25075948302738, 39.04414180741845, 39.13785717827693, 39.058225302696854, 39.120588923275726, 39.1290536529023, 39.08815542085967, 39.04391626291602, 39.054180540880026, 39.009390730369844, 39.01194427399153, 39.02453610982472, 39.16505185331093, 39.14984751468411, 39.29080548031256, 39.29436115082156, 39.47283253425898, 38.96862950045512, 39.034529451794434, 39.07338630591693, 39.21187834200152, 39.15818437709012, 39.30145941809731, 39.2852416842901, 39.23422762041948, 39.24828239488169, 39.294559951468294, 39.3528779155414, 39.19733519790108, 39.287048257946466, 39.295094146858716, 39.188327261529565, 39.29881776051327, 39.250777810109184, 39.13516726048289, 38.97533745107929, 39.002389266986604, 38.96249380504459, 38.9115862578565, 39.08149264471432, 39.14505948139903, 39.09355030664835, 39.080600382596224, 39.040199399797295, 39.056016824377004, 38.98922912347031, 39.14119075223511, 39.36391775869568, 39.17561427022188, 39.01930513198803, 39.12917310341142, 39.11585688752998, 39.1553836451389, 39.12825028884655, 39.05125922196959, 39.19888538565313, 39.40828807672293, 39.34273377698197, 39.14447018178005, 39.10447973425703, 39.06163145784731, 39.21479830358464, 39.09964772753549, 39.13804847572834, 39.327981418218606, 39.18952224597152, 39.214503223599415, 39.281003628251, 39.15510421418517, 39.14828707109942, 39.13582804015868, 39.262091419487135, 39.24993727768002, 39.29568197094762, 39.31272078092832, 39.193929007368325, 39.07929572433453, 39.16550109406823, 39.134046548183605, 39.23109414297958, 39.23655902217967, 39.147486435073006, 39.25658954250458, 39.32018030068971, 39.11817747194626, 38.924713536051875, 39.020760403796544, 39.07899618110782, 39.038245675709426, 39.19880085087254, 39.10628087445183, 39.158528089521454, 39.18111868057005, 39.14789049259273, 39.262362284467756, 39.317740393904195, 39.36967899482955, 39.367818365201195, 39.26125279541683, 39.18587163385731, 39.18410666475442, 39.43971419384993, 39.35200272756312, 39.34291578382504, 39.45056971615268, 39.27042779403143, 39.26671953385873, 39.3100167639294, 39.16907157820423, 39.25895567669254, 39.34120517505553, 39.279107702868714, 39.291827985489654, 39.03228029128576, 39.080690906097914, 39.158226408093086, 39.11290911702737, 39.15790946693304, 39.20435170957189, 39.25015159792028, 39.128347587220304, 39.03099695768392, 39.05021826661854, 39.008408385466744, 39.1063704062248, 39.2703692739249, 39.251465777255085, 39.12781127619177, 39.03846798058921, 39.10100468523661, 39.149366304484126, 39.1896725289293, 39.054381147379154, 39.07523405736609, 39.10405361831157, 39.258231416456404, 39.276795741665445, 39.1578059220816, 39.02796819186098, 39.142299763839716, 39.13828776365747, 39.09885647209526, 39.129765952007844, 39.08556797079437, 39.29446088302278, 39.37190948535767, 39.18365128805618, 39.212799287606224, 39.311097623024736, 39.24681779628592, 39.0617041609978, 39.26911622915483, 39.260131146566934, 39.15155390665608, 39.12017166106939, 39.08360384315036, 39.09489522377231, 39.16436993293321, 39.26963724146935, 39.207133841254766, 39.129412667768335, 39.19716618751385, 39.16750630564376, 39.0342360254562, 39.12102218423161, 39.17074998708537, 39.30403304376182, 39.180801775451926, 39.07409834778391, 38.98129354486039, 39.103027600003806, 39.21755422840251, 39.10898805833325, 39.20315365196602, 39.21968756563017, 39.262472146693476, 39.05633969054336, 38.86048613854109, 39.06466917852945, 39.152362130338176, 39.11592981304441, 39.13516590045022, 39.02474532403524, 38.913878617898185, 38.964453985143685, 39.09121950200968, 39.146772977504135, 39.21682281928421, 39.2057218416953, 39.149819514234075, 38.941363037927765, 39.015914971180486, 38.95242521159749, 39.053321554855486, 39.27963368918944, 39.275055844198235, 39.250593607555274, 39.27257774163029, 38.96542548622348, 38.96319274732711, 38.90778357016036, 39.01126122192276, 39.259395318987195, 39.254752198162016, 39.06481065450035, 39.12334008072673, 39.07047801250624, 39.08784403303466, 39.00202520162226, 39.088971143308285, 39.068535930892764, 39.04904702964783, 39.05217806138148, 39.15329665000298, 39.20258942225996, 39.14465725255879, 39.106206568168275, 39.1149941000573, 38.97408427168962, 39.16612050320881, 39.118891210740095, 39.096197482063175, 39.23105556767591, 39.30203533656049, 39.10928268035353, 38.95401682359861, 39.103701037593645, 39.10457496534622, 39.1596407099174, 39.314332477543886, 39.24540717580435, 38.955481667977615, 38.855130367844595, 39.02764207498962, 39.15123532429109, 39.356663100359064, 39.30633567815448, 39.159431359851986, 39.08753926800779, 39.140217421980935, 39.16647913565919, 39.18756783946712, 39.29861834335843, 39.3314001131355, 39.04528753983466, 39.168992415635884, 39.15387441805446, 39.20232975009289, 39.16241850544683, 38.99882501137156, 39.143178641505, 39.10839687385859, 39.22254191505109, 39.2027676831593, 39.01193200051004, 39.24165396539739, 39.33977743417187, 39.15094086084486, 39.00035031089004, 39.07921587127633, 39.12439780160364, 39.003201646329266, 39.2212295638053, 39.10819163611899, 39.16156554757808, 39.19178038064701, 38.93644445241723, 39.036177507551336, 39.16118133514882, 39.13628727255449, 39.164856150791366, 39.00534378821991, 39.12124508104119, 39.08276542900059, 39.12662664138189, 39.10441476133904, 39.200224046312115, 39.32327199538616, 39.214207399901724, 39.10484134631086, 39.14988597919381, 39.15823457731118, 39.14149359497957, 39.16077584469654, 39.2315625273286, 39.096590971200385, 39.15999914383981, 39.16041360310187, 39.05668085252564, 39.11047159812214, 39.04250442365857, 39.20199649463649, 39.28204421089245, 39.045613006161716, 39.209110228077385, 39.21276740115384, 39.192171396768664, 39.0885621660971, 39.037213651443935, 39.1714554925107, 39.177296631124086, 39.11506992148036, 39.137651970918874, 39.15331689054421, 39.05425205374037, 39.03768046833433, 39.17294306879187, 39.06035217768396, 39.24849708660396, 39.10503733926422, 39.07492830460464, 39.16381920747334, 39.26476087170456, 39.21779641014807, 39.193203947759066, 39.15668519338916, 39.03826565176177, 39.091185400890986, 39.240749896837315, 39.169757463011045, 39.08366407711974, 39.20283951652368, 39.23022433910667, 39.24202420573592, 39.02836143516228, 39.13012400755034, 39.20964900480934, 39.062307924641985, 38.99213928827798, 39.2028378159765, 39.26946317911626, 39.26411639932968, 39.29798826556902, 39.183434325103725, 38.95906808584713, 39.05399159519106, 39.24329334591387, 39.160821466330205, 39.083332249714765, 39.161491998640344, 39.07412174820035, 39.07987057903845, 39.21165564377281, 39.18442670618549, 39.1239949466196, 39.25421237430738, 39.1252683761115, 39.24744725650025, 39.28834856832772, 39.15152005463481, 39.05528047704769, 39.10541045739127, 39.373349082613615, 39.30707247854295, 39.25491891220549, 39.135692970960086, 39.15636756298892, 39.22433111517081, 39.20056455033782, 39.19387967875491, 39.34333944547708, 39.257675896312826, 39.16824129613308, 39.2583279632498, 39.16173037479757, 39.1891398347368, 39.205318452819604, 39.130852983581626, 39.18636564043756, 39.45979164787961, 39.26834528487713, 39.10799133811834, 39.33089417553368, 39.19161605578947, 39.13599592959478, 39.20393310847878, 39.355164361046626, 39.26787688050802, 39.32454139101212, 39.23523068332996, 39.02972428121948, 39.00023140012787, 39.06853998767289, 39.13010669537536, 39.13986180498488, 39.001818038974825, 39.07608208852428, 39.130299288284675, 39.12089539544309, 39.02868697813066, 39.16187017732025, 39.17607696585726, 39.2342260468847, 39.32409420992442, 39.11121600642313, 39.01599003334292, 39.16683667294442, 39.06290931070797, 39.26937199017221, 39.24200808039568, 39.05487946212863, 38.93413639879773, 39.041207976343124, 39.26926908519946, 39.065717241085665, 39.05606005152483, 39.20956549357231, 39.29143549627247, 39.18322260932048, 39.20767390672727, 39.08422308091062, 39.2036747540701, 39.10400005556488, 39.09282344049172, 39.09343712168525, 38.979650782190596, 38.987952663309414, 39.28320239390335, 39.197702371712126, 38.98210206497483, 38.95353071266484, 38.960480651293835, 38.9751310442106, 39.15327774981171, 39.152743139838165, 39.251644810232655, 39.2405503549087, 39.10666452227801, 39.05345117178073, 39.08894108685328, 39.12714554678122, 39.20467469039028, 39.04077407756228, 38.96118155958893, 38.978703870208385, 38.962810264018046, 39.31423190063406, 39.29244793552077, 39.21367857918073, 39.13972668558515, 39.05694589706112, 39.0508315005498, 39.08509292353293, 39.1786752347198, 39.248184985308725, 39.247124142606346, 39.22978742602282, 39.22552347439254, 39.18362002705214, 39.05994624126217, 39.026871094248, 39.14221946553507, 39.22329167660319, 39.3237718617386, 39.100306475022784, 38.94591923930805, 38.896146206163394, 39.012718979293766, 39.23261752151589, 39.08287294070026, 38.99909515879561, 39.26341289523392, 39.13552624906228, 38.92468243562701, 38.94657063468064, 39.03235345130207, 39.079915327612014, 39.20595592563542, 39.04102375193018, 39.06225616310812, 39.06192958545248, 39.27518670844084, 39.31906589254874, 39.095242146877, 39.2328073288423, 39.28620165146094, 39.10512327375032, 39.21638688517119, 39.32555250084581, 39.29313290330013, 39.26843427177923, 39.24173600069535, 39.298066259791774, 39.205577475858966, 39.04184153424045, 39.097800877573285, 39.26863343618309, 39.36846268037047, 39.26722098648189, 39.12435782612634, 39.016702628124996, 39.315166037347026, 39.41961381787473, 39.41434952965744, 39.233076971670684, 39.07532030783023, 39.0672370682502, 39.068392239240474, 39.116267978474625, 39.10713166518331, 39.041262211346485, 39.2836976913337, 39.142716663884784, 39.23895902826226, 38.98142865889273, 38.90108655828483, 39.09543354422914, 39.12231065473187, 39.27570768563977, 39.29764461896324, 39.10568638677342, 39.01426161886254, 39.03523742637871, 39.01137568687833, 38.97808606096339, 39.16182732374545, 39.09242118360878, 39.045332231856484, 39.05993971053247, 39.03915457340973, 39.03306278312992, 39.07307603801632, 39.2086375914005, 39.18739826913131, 39.07964073384457, 38.97136359766791, 39.068363106695614, 39.184191153398785, 39.17717444554827, 39.06025270106356, 39.22490361011615, 39.17131064036766, 39.10600741962287, 39.177781763700395, 39.14032394804374, 39.30676988032983, 39.196255838610014, 39.075939671923095, 39.121402812726195, 39.247777046786304, 39.16620080682468, 39.240827267226805, 39.30902591278222, 39.2313900523168, 39.20902651125516, 39.109249886666, 39.23039202884539, 39.02374821814326, 39.23849283864267, 39.1427598651776, 39.12553988421305, 39.03234744402934, 39.10185851337674, 39.04030097942696, 39.099239163522235, 39.096348473494544, 39.07468974089525, 39.11767536478608, 39.10117286561246, 39.173843001474104, 39.009947267977225, 38.947927581657034, 39.264926828419306, 39.072638684024895, 39.07839946236899, 39.02317271515803, 38.96202730460813, 38.9261069532571, 38.947770694861475, 39.20663354998179, 39.280250464947876, 39.15997935334336, 38.995156745002916, 39.07646746848919, 39.04287467915061, 39.03951256293923, 39.225434626119494, 39.023340859832956, 38.924948559405735, 39.162297274767944, 39.009652328844275, 38.93349388453016, 39.077690583784474, 39.022443092385146, 38.95016674863201, 39.107204633667166, 39.103854538140226, 38.95522914392629, 39.0370518047329, 39.219391729219005, 39.20263013201109, 39.16524180592023, 39.07797555702954, 38.907539162877356, 38.944766403357804, 38.868521265267134, 39.11508340043345, 39.037721839751114, 39.033879001406405, 38.9724686486325, 38.99856497136629, 38.99648730733248, 38.848497580086374, 38.873876500063254, 38.97543290457142, 39.076054024010645, 38.93324300979723, 39.11235678587315, 39.03696173162621, 38.867555676200254, 39.03771695523589, 38.99604080842895, 38.94454717141586, 39.082948190262535, 39.066863951683565, 39.14355087007989, 39.06140157391511, 39.000934458008274, 39.01718537155427, 39.00436150681345, 39.024682421344, 39.08434084910486, 39.04554173839538, 39.00005708164078, 39.10115980041974, 39.09951808526636, 39.09480206340843, 38.98861757118761, 38.94364271639435, 39.05260543492341, 39.1451171481421, 39.17931208605957, 39.09259226215406, 39.08614012000161, 39.20536866312748, 38.950213924924284, 39.00591878431822, 39.05854660714676, 39.2007033844872, 39.247799322617574, 38.95479561720374, 39.00628851477983, 39.030138740191894, 39.04793659826978, 39.08650967915386, 38.91642120459292, 39.00997521968632, 38.88791780169114, 38.985375888587896, 38.853290751786176, 38.78635463504547, 38.96636258415004, 38.97794115171846, 38.939199983627375, 39.06258765274671, 39.040863242112664, 39.0404356504864, 38.84826871579833, 38.9966483910707, 39.12297304281018, 38.93438194281275, 39.013737584597585, 39.10377210585834, 39.15106423780404, 39.08883141474215, 39.18167151870827, 39.03935253455556, 38.94248990530686, 39.20402348138071, 39.195262751349226, 39.157823003315755, 39.14726308527458, 38.99141344378587, 38.99072053715204, 39.096470476026774, 39.04819476636923, 38.94827794906375, 39.12989730082882, 39.00895067512464, 39.04304221606381, 38.843267526982686, 39.0264228072164, 39.019844039422225, 39.198527454131806, 38.99557659359154, 39.06406210897313, 39.1779228238465, 38.91791584536086, 38.815776574725454, 38.91141926260424, 39.141639712138655, 39.105427526396866, 39.07480565950455, 39.10157457357712, 39.15840914463827, 39.075380931790484, 38.91479129587395, 39.01429972461519, 39.10019308964285, 39.35495272152363, 39.33620338844247, 39.25292390013733, 39.18001709322135, 39.01070821435062, 38.933985440221164, 38.962722750901385, 39.13449808637658, 39.19458538870131, 39.30355198874415, 39.13341196607682, 38.93393871883194, 38.88651424277199, 38.94673622815334, 38.938230748267905, 38.951228150796325, 38.875962965854455, 39.03513729834406, 39.03453372517684, 39.04248565399196, 39.047267801128584, 39.07317634378475, 38.98096339197658, 39.07589904352638, 39.05281388712039, 39.07449818944236, 38.98651336305852, 39.042632927061575, 39.09813117394462, 39.15312904980712, 39.175799853785456, 39.16582572795419, 39.14432171251639, 39.08935760626717, 39.16161484323965, 39.01832920639599, 39.09222851482127, 39.18149544556349, 39.06550969002707, 39.12321266899647, 39.15808368181521, 39.16910452937895, 39.08356444168542, 38.96451587314413, 38.93383130286763, 38.96542165389452, 38.99347398377427, 38.966865966534044, 39.19220707167475, 39.13772708828987, 38.96016962071335, 38.95721396901498, 39.04653103143779, 38.98541230135612, 39.09144626027609, 39.16510632279969, 39.08750560276344, 39.24160686949495, 39.16848878932248, 39.08476666696443, 39.12679849335338, 39.18093392839903, 39.00159720493682, 38.86259635740433, 38.9300998229254, 39.092462117728694, 39.33099194537107, 39.20881182825934, 38.99993117728638, 39.08984035506574, 39.023228420017894, 38.95934923933131, 39.11377006819829, 38.89777615361734, 39.052282409528296, 39.26710708976039, 39.13308710571467, 39.08508752149966, 39.158133188166374, 38.93806395922198, 38.86985503235885, 39.07709913682846, 39.036617011707364, 39.010626011930285, 39.161541684841254, 39.09208919695233, 39.08889150617885, 39.08205987457532, 38.92830022372195, 38.774616582943445, 38.786171470989174, 38.85322174713877, 39.124566095048216, 39.09226485192992, 39.09913752992717, 39.1181171900865, 38.92445058135001, 38.964618958327186, 38.90787286294706, 38.943014156908404, 39.07755914653606, 39.07588747024981, 39.063927330161576, 39.04870197397054, 39.077771880776766, 38.9414089686407, 38.85071383318097, 38.976604980937594, 38.98639014133346, 39.147535053700906, 39.08639198755915, 39.073315093623364, 38.9991449106958, 38.996116363111845, 38.92797567816746, 39.10675797592564, 39.17192554376229, 38.919203066686585, 38.845488040851244, 38.98589477423831, 38.958197922189655, 38.94558755605062, 39.18286069395022, 39.07099919329501, 39.05211976508433, 39.036310289101195, 39.144068178921046, 39.14426469572123, 39.085828716275856, 39.096467576155334, 39.00890539080447, 39.143155446339385, 39.04584350819549, 39.08099639102558, 39.07895638275483, 39.120549893657056, 38.89014366766595, 38.936263197806625, 39.03817878458003, 39.226874132903355, 39.147680310699094, 39.09932004765078, 39.09796529513569, 38.979430579742555, 38.84743742880461, 38.96257977918242, 39.049520108267416, 39.062328282809794, 39.109007235362085, 39.199647938944175, 39.114854440865415, 39.06106495854101, 38.99158462509503, 39.002681411122076, 39.06363329560268, 39.07718392634462, 39.17577315840308, 39.09320427861932, 38.87125157601431, 38.96697461197824, 39.08243209411364, 39.14575976027463, 39.096432998837365, 39.03671631903258, 38.958387729089615, 38.962536416331034, 38.9411618469834, 39.037646578570936, 39.10395472310171, 39.117973636509696, 39.0385589532635, 39.09795343669147, 39.15856193940493, 38.97873058482299, 38.94397044884977, 39.12281549323783, 38.98649247573074, 38.97490865784246, 39.13453117309701, 39.26383224615843, 39.062418051976, 39.06230178786284, 38.850594733766435, 38.8744262713804, 39.06466600334684, 39.08582874982945, 38.90539070819292, 38.99776170953583, 39.10872816284809, 39.10756439231789, 39.137223206447736, 38.92592745949055, 38.98637593257023, 38.932241558526684, 39.009863925849785, 38.89179351732835, 39.19451697546468, 39.191446110446, 39.10657643420558, 38.89227704996628, 39.17731256767723, 39.03561084862671, 38.92075109454961, 38.968676160130215, 38.93457696862935, 38.964130326706766, 38.99753224295959, 39.0676166473255, 38.948148632328, 38.94894842828297, 39.06263230250657, 38.84938567703984, 38.73067504674785, 38.775851542671454, 38.989082426260595, 39.02353848234395, 39.00722294200677, 39.141999291493114, 38.893540685307414, 39.074879009653145, 39.02516781701376, 39.05486524601105, 39.07558028302367, 39.13099663941635, 39.197904283677005, 39.19799141277805, 39.08988790103469, 39.23724770280779, 39.0383539953705, 38.97896235500413, 39.135694126694126, 39.125416080274256, 38.9781450364191, 38.9171124920694, 39.062435527127384, 39.007121519540995, 39.21525084701068, 38.99775422336377, 38.924560553880774, 39.19442907954954, 38.948480680277015, 38.71387217728559, 38.799929916835175, 38.86983171197159, 38.828583232101636, 38.91264850361465, 39.07478256033634, 39.17461311728913, 39.03552440255097, 38.93384991337288, 38.967843537558345, 38.815404073491294, 38.91586083201307, 38.98156229569514, 39.12826744626704, 39.05528570981896, 39.066938405109795, 39.20641147583783, 39.025855766075054, 38.90430642375079, 39.06254619288106, 39.29422648620939, 39.19232218573862, 39.17515807061428, 39.106746767076594, 38.91156339615164, 38.92817492616385, 38.98583544675487, 38.95348886983523, 39.16127278608478, 39.177513440489655, 39.1522161210256, 39.18561233722869, 39.04192569969052, 39.10308633342795, 38.99247479830751, 39.040979336161264, 39.006624690550204, 39.01657456093291, 38.77393293372066, 38.858506743334445, 39.00403949471801, 38.99156236203886, 39.193634476682575, 39.12515630770145, 38.84958007335509, 38.923872986774185, 38.872789875808664, 39.14078826838849, 39.11381036512962, 39.10307348272559, 38.98201636420346, 38.797582324701814, 38.77553322200469, 38.8676203053106, 38.881719735432824, 38.944958396075876, 38.97799093675803, 38.87080989081555, 38.76237554197068, 38.71270403415258, 38.94643740949196, 38.990722342098756, 39.017029830924464, 38.92667757837573, 38.94639574633225, 38.996492831864416, 39.10498396439215, 38.944481139936585, 39.07885649177174, 39.167813682767076, 39.02716820464769, 39.10473007270278, 39.02926572518041, 39.04978155561841, 38.95271440242502, 38.90004171887586, 39.06140257608373, 39.05996949360897, 39.03890359080154, 39.01371489902417, 39.070701398341306, 39.06165454892489, 39.110328146543864, 38.99375375965014, 38.757345826722876, 38.808291056510576, 38.96954008986733, 38.80322492421671, 39.13190931927732, 39.25758206242518, 39.23615771509926, 39.09663686005695, 38.84976505456929, 38.79587984355443, 38.94464113725648, 39.065719919435345, 39.05645206624382, 39.04740792605581, 39.01243322813115, 38.94342218521287, 38.918368778120346, 39.04549168556409, 38.98061136615938, 39.15050472661701, 39.00321861896082, 38.99566577889594, 38.97657830111731, 38.841264120815346, 38.88874088770949, 39.013286215845824, 39.129986903831764, 39.166444246477134, 39.11728428444847, 38.8753450491016, 38.78673614450488, 38.827936376272575, 38.90934053357863, 38.95980040045586, 39.06413015101414, 39.16667831896605, 38.92361600684191, 38.85379260089736, 38.881831382404144, 38.81426659930785, 39.00589684859315, 39.1140891094484, 38.97314310592404, 38.98757579190567, 39.08403896356332, 38.90230078821656, 38.94143488506211, 38.92211031375849, 38.913224774200444, 38.965732063078555, 38.95659514130283, 39.082264031727235, 39.173173811081426, 39.1829855541267, 39.09853753840328, 38.97336215579083, 39.13371511644988, 39.0639827086469, 39.04690084824713, 39.16104631665255, 39.2155388057538, 39.296422364322055, 39.16127116531083, 39.01605676874438, 38.84448506855696, 38.960607161526056, 38.98753593071915, 39.11947507566263, 38.966753548198696, 39.10792414643083, 39.04675635339744, 38.95935598529497, 38.88311059802574, 39.032047614254836, 39.002952457033835, 38.93521662039824, 38.984815232382054, 38.88331675796866, 38.86857263655303, 38.93225955885769, 39.042606452982106, 39.085061993362075, 39.0868748958922, 39.0654207532297, 38.86743718120777, 38.85492675260017, 39.03052790473097, 39.12261599956448, 39.137729327168785, 38.981504083813874, 39.106466505197425, 38.91895470830301, 38.950509022984015, 39.02511259568631, 39.091097394603885, 39.03686433444821, 39.14025994150077, 39.211074750943794, 38.977185834958064, 38.90624623034427, 38.786705091738966, 38.906474902540396, 38.849116747978336, 38.91650947828657, 39.06733334840259, 38.812812085870284, 38.84264236577207, 38.940397485613644, 38.97823055118517, 38.92051914186358, 38.85448188067123, 38.83779041749624, 38.78630897782826, 38.848440280739936, 38.884915157347685, 38.834013163617016, 38.77403796730546, 38.95787181979444, 38.88737584006162, 38.96558194773109, 39.06112074360068, 38.86632824190299, 38.63346280724696, 38.76079442710778, 38.86051172544852, 38.75128984694568, 38.8728295551319, 39.00074756788955, 39.08628840275715, 38.994183373291705, 39.06794356988931, 38.93338384723927, 38.96168544066254, 38.82829427395555, 38.908388360625395, 38.964734958888386, 38.909323717841, 38.98601257622514, 39.0535046502397, 39.12115797221121, 39.17701302612642, 38.8711536586991, 38.96108929523068, 39.0512436083753, 39.09271156431414, 39.03721746566158, 38.93456354487012, 39.06697107759741, 38.980875505006466, 38.91836201892458, 38.909495533431354, 38.77736387941224, 38.89533137322017, 39.08833247440077, 39.0583065572501, 38.87488920614983, 38.92480715637205, 38.94616688046517, 39.03922167201318, 39.278573464858425, 38.93461246034195, 38.78041002711031, 38.85071211371594, 38.76148223559819, 38.88202389098756, 38.99336329960214, 39.003291315285765, 38.93932714837312, 38.80566253474128, 38.75438155687508, 38.88455008002239, 38.816862118581035, 39.019747831669505, 39.066450390274504, 39.120014046863695, 38.88476773897906, 39.035409575809425, 38.96582043833408, 38.81714036181766, 38.99901459769671, 39.069847580366755, 39.102786983872264, 39.04359690719668, 39.12772003953679, 39.0710056404903, 38.94261030981129, 39.02694156453346, 39.069956647663126, 38.95386997897341, 38.88089698325885, 38.87102962166841, 39.03831708481536, 39.14451875737747, 39.07869349772503, 39.07116896479913, 39.3781065784185, 39.11746934867905, 39.03425954231635, 39.12960274338709, 39.11609579449349, 38.997199194054005, 39.022362022743316, 39.01622132577137, 39.224566261744876, 39.19340708386586, 39.14989009909257, 39.02688617326995, 39.20783600116955, 39.05276493815229, 39.08098959398583, 39.040202490357714, 39.1274868071344, 39.16386917482582, 39.26515802201876, 39.27601102233929, 39.14380724026969, 38.96651647792876, 39.007689280295324, 38.94394201280959, 39.007214222673284, 39.086197231756536, 39.187157960978084, 39.335195437235036, 39.164346843732105, 38.765467330413486, 38.74089019488223, 38.95445703742857, 39.08288710328489, 39.01447250043631, 39.08217337079925, 39.16047166846784, 39.093105825940256, 38.96645640059545, 38.83067916127633, 38.91882698446934, 39.12793806017709, 39.26418155501556, 39.16116613770476, 39.045410207737156, 38.91704339782064, 38.95622277109373, 39.09732959724183, 39.09558056773309, 39.080223374118034, 39.13321541242216, 38.98180808394933, 39.07475391571327, 39.0995683690722, 39.21063941930168, 39.22661426821035, 39.15845913706002, 39.06507057172874, 39.04976633019394, 38.99240775811491, 38.94422904338966, 38.92240333154705, 39.0197838425774, 39.24818089379074, 39.08024495211414, 39.20324213448107, 39.08568742069914, 39.01542273039163, 39.1858055434722, 38.97299311843268, 39.00075535337104, 39.17705873246177, 39.1105169937874, 39.015324345128064, 39.06575198054396, 38.89848932951651, 39.05800331995914, 38.97710044103783, 39.001653585197296, 39.131023333377314, 38.96374623043244, 39.01512861739272, 39.040942149314255, 38.86697949178979, 39.08237020938645, 39.03771965444266, 39.02803060239453, 39.06303480736624, 39.12106732694621, 39.05023258587062, 39.10511669732854, 38.94781246002834, 39.026764721216864, 39.13896660555812, 39.1007828887546, 39.03706957109838, 38.996504145976246, 39.087402065358546, 39.02071031042637, 38.95586440819232, 39.05792038079167, 39.07782395496889, 39.0712142234258, 39.22133328955104, 39.310522705208605, 39.35110903267148, 39.046585475097366, 38.9101295913547, 38.94562365755263, 39.03774561894865, 39.12556649411797, 39.13611739435561, 39.11489627293608, 39.15717635975083, 39.033195093790795, 39.04840075428729, 38.96409961528366, 39.08035461114833, 39.03936051563046, 39.09327321023529, 39.19059426641013, 39.13943733104442, 39.007863474646484, 39.00865411419677, 39.09685485706917, 39.0339931157868, 39.16981889606757, 39.20998388198632, 39.0070759935191, 39.05219155024208, 39.04636915004067, 39.08840163616904, 39.30059027698356, 39.2606499293666, 39.24083757490843, 39.283984959824984, 39.05627718124098, 39.008942609862466, 39.047822934299454, 39.13281931048338, 39.35328194674325, 39.220603004509435, 39.29274825975323, 39.30513520957884, 39.045279019839995, 39.083213242143636, 39.108745734227334, 39.0385413275021, 39.318888900413846, 39.26977969498699, 39.140905910521354, 39.09651565386024, 39.06460082932252, 39.166558767129324, 39.09938223429041, 39.086815712715556, 39.06100928947603, 39.108657575579784, 38.933546348353985, 39.066047546879645, 39.18163560041538, 39.23972441418757, 39.15856984590636, 38.94645523248259, 39.00538550784717, 39.14217091921585, 39.22983748146943, 39.07606015101619, 39.15752897604463, 39.05925601819463, 39.05873762951363, 38.96663383079674, 39.111230835236924, 39.056641426645044, 39.06101640915272, 38.923141297026135, 39.073469973734944, 39.11080787998779, 39.2047309242993, 39.248208827053354, 39.17766412418004, 38.95040965885022, 39.050055489980124, 39.120211301994004, 39.114046884972026, 39.0141126605844, 39.196148562242506, 39.22538582662148, 39.35939334327839, 39.203140218251306, 38.94140853680449, 38.93082348225444, 38.990175012623965, 38.99958618238365, 39.229410173290276, 39.164503301012715, 39.023915823021234, 38.91429319723083, 38.91261311703443, 38.879433738950496, 38.91247273453173, 39.12792315531817, 39.070503360265526, 38.909299424999446, 38.95235590502333, 39.00249263633451, 38.95399911465936, 39.11252261597569, 39.04474358637691, 39.13212841287244, 39.28532424600269, 39.13112843429799, 39.148178696598094, 39.03136632440891, 39.182871276956085, 39.183377659754946, 39.18833637242349, 39.21440810708196, 39.359102225703104, 39.320631853262114, 39.041850409462576, 39.031754242533765, 39.00508274554743, 39.03214834178493, 39.042086754183515, 38.962827198436344, 39.04485977171742, 39.03243495015768, 38.90748563323634, 38.92513826662923, 38.98549058057297, 38.84555439340756, 39.01458314250932, 39.03703665343232, 39.268840935060894, 39.22973320944416, 39.05825815651482, 39.104684528540545, 38.91407390699776, 39.06354693279413, 39.08537458252757, 39.10838326247844, 39.138947330600715, 39.315967319352865, 39.35276021139483, 39.24297205698518, 39.18220878940851, 39.15044239410227, 39.132082377492445, 39.188957096717125, 39.28802337829386, 39.18910157304387, 39.233664224302, 39.134649360095196, 39.002519347639804, 38.9824151355658, 39.157580572503, 39.27102043716144, 39.07392357203942, 39.06634637924023, 39.12236338470934, 39.02306722452796, 39.01946399561622, 39.0302255738537, 39.09063667893911, 38.966817377543514, 39.01498253040074, 38.93551580849931, 38.960695047588345, 39.14467420835481, 39.207825394986074, 39.2602582568956, 39.15910011817667, 39.24055654610326, 39.277038460654396, 39.027950489017634, 38.9445316483792, 39.07752623778219, 39.00740220478585, 39.131797146658975, 39.20562034181194, 39.21127930763185, 39.17482296942166, 39.32817602106109, 39.408440267755815, 39.120125311503244, 39.112689379466914, 39.299441841504375, 39.157277184675635, 38.97849166564898, 39.18835028146742, 39.07292433851858, 39.00134435631992, 39.278634318331825, 39.31221677406813, 39.27078320870998, 39.129905317314275, 38.84909471850133, 39.0580572317307, 39.00387808730187, 39.06733304845133, 39.08953816310907, 38.988674981746804, 39.16190550196729, 39.167652107015265, 38.95544508460072, 39.133360420560464, 39.19833813327036, 38.94291140339479, 39.084155926014176, 39.22663452427412, 39.06184475004904, 39.19437146227247, 39.16303672539265, 39.064439157951185, 39.07602084629076, 38.966476793862775, 39.123676602575685, 39.09024869666168, 39.23162597547668, 39.307928859380276, 39.114648215614295, 38.94555982005995, 38.87972007147053, 39.110060949597006, 39.14845950198516, 39.278112213762846, 39.5261752689031, 39.26420888851016, 39.13791895603471, 39.05598288362574, 39.01398968011563, 39.17141127248242, 39.38310941810238, 39.440574042503265, 39.335192929853136, 39.18540166310802, 39.10467537510066, 39.08962013076689, 39.21284828130132, 39.248478438999065, 39.11463826288897, 39.02988518772373, 39.175639732895576, 39.177554785335474, 38.98159524427903, 39.000746313038086, 39.12281791767579, 39.22132675531345, 39.19037074746925, 39.01391580989803, 39.15933098846821, 39.06991163867663, 39.161456206488474, 39.00513265134748, 38.986727921974754, 39.03377682365584, 39.05412494319862, 39.00901003715688, 38.98767388545765, 39.114610119481156, 39.15890901558696, 39.018418025758365, 39.12421223348771, 38.941289875502314, 39.01431999664578, 39.036243473548595, 39.17794114585746, 39.04451248260785, 39.052337687421414, 39.19624563753136, 38.97752486062041, 39.05054841085273, 39.35483860856107, 39.221345501474275, 39.08970886914625, 39.15953275608311, 39.17445359572092, 39.14010015388545, 39.060748711695105, 39.03065511163015, 39.00119784314925, 39.01938274979441, 39.04144217032591, 39.05362307151905, 39.231757979029496, 39.08974233490434, 39.078997937930794, 39.16414836841572, 39.30518854174519, 39.32813910193965, 39.12673385026844, 39.10566755583684, 39.18706347541376, 39.12171058965033, 39.108320860940644, 39.23390273567145, 39.3412687183603, 39.06774662526698, 39.16011893568146, 39.10789961719209, 39.08893024065137, 39.04784827058724, 39.002721241442345, 39.07293779491707, 39.11400625270289, 39.08636719049622, 38.90889375744691, 38.903464717213495, 39.180353871704234, 39.193447502346075, 39.10307611985942, 39.086561304366455, 38.88599530981797, 38.84243852684819, 38.81605679094733, 38.93489225729617, 38.98206234470283, 39.0410868444846, 39.09630316218345, 39.042939085610804, 38.950235424654124, 38.92548268529783, 39.151543478898425, 39.072678101904366, 38.92722403034152, 39.078802258078, 39.09715967289525, 38.99597528876177, 39.114899811602456, 39.10601087368412, 39.12875113473332, 39.41334958733815, 39.25685686246086, 39.169163915160134, 39.13194021150608, 39.16816092795575, 39.00468040905379, 39.23580029265999, 39.10042573294712, 39.22747979760902, 39.14046909956845, 38.957661456772904, 39.061253349974265, 39.002204386299944, 39.199551391445866, 39.167911560436615, 39.146122312211006, 39.121040565685234, 39.038607123201444, 39.07585928703335, 38.982640087877215, 39.111154991243446, 39.08232745354575, 39.07148512133304, 39.12525695200814, 39.264492541985355, 39.04332244511468, 38.86366313270811, 38.88510783223659, 39.105247647142996, 38.960166346183925, 39.26051947956205, 39.108116629765036, 38.9937815724405, 39.04559997014986, 39.05708833148108, 39.025257948443496, 38.992682685983716, 39.04864022263368, 39.21114931614828, 39.29990487482579, 39.116011383771706, 39.10822611038611, 39.10214889902802, 39.089831700358694, 39.011889954844634, 39.278859290276074, 39.294177812661054, 39.181707652496506, 39.22351312328185, 39.09600481026266, 39.06728997249262, 39.00404168214403, 38.98714455336634, 38.949664117634406, 39.097042594645174, 38.98315254574906, 39.02730833534193, 38.971697214690934, 39.01499130642654, 39.053795811944106, 38.981973975049556, 38.92256893663165, 38.95585642193964, 39.178597194895374, 39.103780448297385, 38.969775027403024, 39.09054343583368, 39.10324791700245, 39.079249620755576, 39.07729989845629, 39.209253790548736, 39.07550210794644, 39.06596809087791, 39.08078013511169, 39.27692059016378, 39.16826348476428, 39.131643602209024, 39.108338655459185, 39.119823577458014, 39.2237632798039, 39.21088547508803, 39.09648014844661, 39.192846584819684, 39.2256854745854, 39.19361237144541, 39.07569928234098, 39.182234601389354, 39.16824052673348, 39.23373767515871, 39.3949426196194, 39.37661692699788, 39.0423166696264, 39.03906904976458, 39.09465611364885, 38.976576649044794, 38.99169719949169, 39.22918160356219, 39.34027573257605, 39.237412935884905, 39.2152157704521, 39.22354159268052, 39.171043025864535, 39.07554074390984, 39.105400998406495, 39.30198014629168, 39.1570111395508, 39.03395712479827, 39.10870105302508, 39.362966539603725, 39.390813756720625, 39.28825453113474, 39.23711363958284, 39.17750502446287, 39.12913265174963, 39.202721785304306, 39.25522766345002, 39.2694327294784, 39.1761721701429, 39.13201916290404, 39.210651293892454, 39.26787667386085, 39.050413993732974, 39.10117408834592, 39.21485797374204, 39.11333335118284, 39.209426545660705, 39.12751504462275, 39.101404444446835, 39.2050890613198, 39.13905620899322, 38.99889219129044, 39.02610937948495, 39.114609995204404, 39.320824080299595, 39.27412709209485, 39.16635586524007, 39.01766973233029, 39.20063978236656, 39.152376712829735, 39.01357664618978, 39.08322968821853, 39.14890741990448, 39.26846098303343, 39.23567537824615, 39.183109996683164, 39.14401390423194, 39.10731821758523, 39.31034732714804, 39.25338654196496, 39.22141053599469, 38.99868475983204, 39.05332029089419, 39.077294122144814, 39.30181191850534, 39.28665343200366, 39.30256211188762, 39.20410464931783, 39.17645069771192, 39.30273999705698, 39.27329697303766, 39.129194573231615, 39.044305433704096, 39.108777047976226, 39.07217146915094, 39.119371455887695, 39.37471991049232, 39.375971621316616, 39.30911092208122, 39.309559600471246, 39.05122993204534, 39.037521395761125, 39.068979150935775, 39.19777108254648, 39.3248579004334, 39.08976149383194, 39.17238520249523, 39.03610069835294, 38.858006698004104, 39.13399156246053, 39.15489357051235, 39.131188154312476, 39.145532185307204, 39.154675869400045, 39.319498854008636, 38.968007527392174, 39.06707056839343, 38.981715934184166, 39.05915274190645, 39.13315136935879, 39.25761445279478, 39.06326125846835, 38.96599992151761, 39.268082783871556, 39.37186297005307, 39.23474513887046, 39.06070443356088, 39.05504467930221, 39.19873348639798, 39.29516865746697, 39.22867243282426, 39.199365977363236, 39.12967354060221, 39.21568603774256, 39.042309232314025, 39.025459098795395, 39.0600471367821, 39.004394338965014, 39.29316588595335, 39.236072644411145, 39.17026047207374, 39.18572607499645, 39.143217971708985, 39.08576525876253, 38.96862917168242, 39.113935768666096, 39.271170629625686, 39.2501349303748, 39.1301083839061, 39.12026449319653, 39.0695552251441, 39.02229532237725, 39.16915930686306, 39.31135851787159, 39.23939466043517, 39.127191681944325, 39.20214672159063, 38.965222694037806, 38.97182447613074, 39.251032075596044, 39.095946558231, 39.05764941296816, 39.14064990263047, 39.13783355506454, 39.05703550446719, 39.00365392845016, 39.16448807202058, 39.09419584523058, 39.01957690029937, 38.8371753691736, 39.080556462583615, 39.05592869251893, 39.06244223783182, 39.189959363551665, 39.14946475105682, 39.08381245837476, 39.11585995086942, 38.91346761781161, 38.97667507173819, 39.228008177593566, 39.10261716001082, 39.355716478356705, 39.18089898936065, 38.97993448376898, 39.02667340688808, 39.06359910278947, 39.1119676062531, 39.11697479176339, 38.95390933425149, 39.015085911520025, 39.18389327385814, 39.08966717250869, 38.89508010254083, 39.23730864542247, 39.24949887953605, 39.14395515127522, 39.17290209970634, 39.10553217184115, 39.044682582654026, 39.111583507522134, 39.20180843216897, 39.28925190535012, 39.10297973528722, 39.0524324554849, 38.8783116526574, 39.11040814979093, 39.12275757855781, 38.950937637323754, 39.05094269743645, 39.066300435894426, 39.064380744304586, 39.10168179084241, 39.02061125132181, 38.894030458372086, 39.13578804679463, 39.11289683260738, 39.11768850189873, 39.18861328734669, 39.12156376128946, 39.123958464352846, 39.20283657818149, 39.33335804638005, 39.15435118903741, 39.244023598853616, 39.29497131813742, 39.18479288750896, 39.27874920096408, 39.386114786359585, 39.30130423774699, 39.30238627951752, 39.245359505191416, 39.24793621781013, 39.01648288187273, 39.01042422678636, 39.17755676605684, 39.33771879269876, 39.34259294388646, 39.246868542839394, 39.11548781207673, 38.93269611427891, 38.86931779545645, 39.047142526816735, 39.065732708529815, 38.99931553234523, 39.09079697203933, 39.18109504308589, 38.983804496356505, 39.0779028767583, 39.06485968884491, 39.07218573316645, 39.17001716836442, 39.00376767242659, 39.075075966843436, 39.1823224058852, 38.98505473029837, 38.935707179159266, 39.06926267737257, 39.0671667179275, 39.04761051419095, 39.119632835950036, 38.99226808030981, 38.97012106237765, 39.178900964402786, 39.21031325751965, 39.11327497528148, 39.028667781965574, 38.95318579748905, 39.01404280761651, 38.911846803657276, 39.234567196604914, 39.261742353028545, 39.121103459764775, 39.206360339262154, 39.238618977917156, 39.18879712366224, 39.2873062621397, 39.334967710828046, 39.14722843233875, 38.99387992574353, 39.106882600787856, 39.02171977486136, 39.057745279505674, 39.026883589814716, 39.19002408720198, 39.311195869799306, 39.282199681644755, 39.06338243108261, 38.931194018110446, 38.921878888861066, 39.004411017391114, 39.12972859746576, 39.252433576008755, 39.157951491239814, 39.13359997276048, 39.09659243900192, 39.15156889713809, 39.20034803772412, 39.12912540230137, 39.09056061095548, 39.27769658251111, 39.067382138601566, 39.00749527667115, 38.959446558976076, 39.102338891455226, 39.24884172717117, 39.10729430260308, 39.30304290549876, 39.27267596928701, 39.06954397548685, 38.900989399719634, 39.04934973174593, 39.18994316068244, 39.2632241215905, 39.16349941015724, 39.276154761919635, 39.20420481511146, 39.05658081663893, 38.94258673353804, 38.93235772233027, 38.89465340908023, 39.023729518180566, 39.09201606770051, 39.1198008871544, 39.118188104863606, 39.09067024973642, 39.010436401597914, 39.1528849544091, 39.04083067510487, 39.031443719721665, 39.08213246523317, 39.05712153203239, 39.07681987674623, 39.117743511517986, 39.1384445194593, 39.34888924424929, 39.09465684262821, 38.927383977870186, 39.15117474829612, 39.247343218704955, 39.34798523193796, 39.27733010846153, 39.182334247679385, 39.25455658534957, 39.11405922178065, 39.059740882976776, 38.99389201741758, 39.03060313416101, 39.08650898824168, 39.22391493508441, 39.1108284000327, 39.13474860015412, 39.213373274748214, 39.03196618806127, 38.91818825019631, 39.05174160549324, 39.08975568154844, 39.22966687652212, 39.14906525472985, 38.97121570394087, 39.11577743835968, 38.981968231827295, 39.0671172026833, 39.175799958668954, 38.98244294022777, 39.03999508605205, 39.018665832956, 38.794892556757524, 38.92621379795619, 39.00146761806974, 39.0065617872209, 39.02259987094091, 38.829800711430146, 38.7545569430295, 38.916621094455344, 39.0194841188045, 39.10768393036153, 39.14389155087888, 38.98393735788768, 38.98663061687925, 39.07335341909401, 38.99470169025578, 38.975746851518004, 39.014442033128766, 38.84181644736888, 38.87422007080245, 38.87791901192565, 38.792275840837945, 39.011267290984605, 39.003216609166266, 39.02701784577816, 38.957589072449935, 39.04568261298358, 38.95983905124004, 38.84696722117718, 38.85618478680492, 39.04288329714619, 39.02728548529129, 39.050429411754834, 38.90360614626225, 39.04384112806464, 39.12857007616823, 38.96426599327857, 38.94512068759504, 38.85065551540041, 38.81824789997585, 38.88026911440863, 39.09790925608721, 39.18262499635026, 39.01170376332735, 38.86265577138537, 38.7492074134109, 38.887819560754295, 38.94269960445695, 38.87244280520891, 38.89053017389011, 39.02649052893919, 39.0312827878994, 38.95428219184706, 38.98921280423819, 38.87014750132991, 38.97325478196578, 38.92934014548377, 38.82131269149138, 39.054788426340565, 39.08065837433179, 38.93540866134669, 38.947699619901634, 38.628552899473206, 38.80803496840255, 38.92371916291385, 39.02788660835622, 38.981388337823276, 38.88586167885967, 38.8132090844165, 38.90573764208276, 39.01491373608249, 39.01123023530688, 39.03673831315438, 39.088849471382865, 38.92082652107686, 38.95152131170196, 39.07987659804356, 38.91518128584003, 38.95619850370474, 39.02826524158476, 38.835913718874444, 38.870263592607444, 38.88260027774446, 38.954400679483776, 38.909320076113985, 38.939231884938216, 39.13571937195539, 39.08397633598973, 38.94465902233184, 38.985959528262114, 38.98962523815138, 39.09333781181135, 38.957618556615564, 38.919760854077765, 39.111606073907595, 39.077853038247355, 38.88932343321548, 38.89582545074652, 38.986796315606114, 39.09979722912921, 39.21696052154628, 39.189801716485235, 39.01785664754002, 38.90839206527829, 38.70413102973745, 38.989090083512444, 39.184575591723686, 39.07928587708957, 39.17709582138456, 39.15674208243977, 39.054646786514745, 39.03806307119112, 38.946424982756874, 38.9060648357416, 39.051157337753686, 38.908564310829455, 38.91349244058622, 38.92376129486401, 39.13374516979287, 39.079109448447014, 38.978808210912874, 38.98155973810202, 39.11337702824129, 38.9106997238929, 39.054369759016154, 39.03137974570958, 39.008494739427405, 39.109178606068035, 39.15657670127677, 39.04629865353707, 39.15724288412227, 39.071706086156354, 39.01613318919139, 39.11534580788422, 39.15888252419968, 39.203948462024165, 39.11072880401484, 39.03506395595848, 39.01906346241051, 39.09395743013261, 38.99008430459615, 38.94414788318403, 39.046199207039564, 39.080255149993995, 38.99972086444749, 38.94763114296772, 39.094710028312235, 39.047924759440974, 38.91298143483564, 38.98137417433703, 38.95674933315535, 38.916812063377826, 38.79645322927891, 38.9245168049655, 39.063969689552074, 39.21104392171946, 39.09638989748577, 39.0594598612928, 38.96727853136174, 38.95572520642027, 38.93737516969156, 38.986390891134825, 38.95147170215262, 39.19518884399929, 39.15781595853853, 39.226792719931765, 39.19447951269447, 38.97053168138057, 38.969423229952355, 39.098658439774944, 38.93164949464266, 38.95328772599954, 38.92818077607391, 38.9714005298658, 38.875145736115236, 38.94151976567812, 39.07604646888279, 39.221272831180855, 39.18080695310794, 39.149212850497236, 39.112969553972526, 38.97310298677548, 38.92502971847073, 38.71230213950138, 38.766834487023004, 39.01004805814886, 39.039073264979784, 39.01158064342101, 39.13563327890594, 39.132069874737695, 38.99337108631427, 38.794867822875645, 38.77415530363411, 39.05693819675273, 39.14957055510271, 39.15419161213371, 39.13607798078351, 38.7569205684245, 39.050554770640154, 38.952677393399014, 38.947630836362436, 39.147309492128855, 39.20267446584515, 39.181595121810716, 39.1863227108925, 39.072997713018005, 39.07330981879772, 39.02210492926885, 39.09686647354713, 39.14952097404193, 39.21322253304919, 39.19411595143121, 39.02097731674115, 39.013668571556565, 39.161411922735354, 39.14340161027416, 39.0954692866756, 39.16146232533469, 39.1037124389299, 39.03905550487355, 39.16268952368736, 38.85798829615113, 38.98338366302614, 38.9511184604197, 38.910001527911845, 39.06933477094026, 39.05420562896405, 39.08008072112532, 39.142585932749235, 39.07690503596642, 39.16870674723845, 39.35148796731204, 39.1026055633981, 39.06131718385673, 39.029661558562886, 39.05183775407317, 39.05159836125621, 39.02245253487175, 39.20541354760562, 39.26122331543857, 39.411665336133225, 39.1743263090195, 39.2372921567378, 39.08183587783135, 39.11024532932044, 39.17099340686162, 39.094644116226085, 39.03143764302639, 39.177322275037, 39.17599091854056, 39.09947598474714, 39.07708652336347, 38.95865780221534, 38.92842308231144, 39.08000095420406, 39.05305997892485, 38.940004004126244, 39.15219910507351, 39.19129472639502, 39.06856715642911, 39.05434758161218, 39.12152618281438, 39.043068668855604, 38.88543749537209, 39.03111992193331, 39.00234887068798, 38.983010993763834, 38.99764565016499, 38.88601495822862, 38.91473163335869, 39.00071393565983, 39.108187742443725, 39.20251506658631, 39.108788545350414, 39.08716993207514, 39.14482215175866, 38.93716025404822, 38.913086873586025, 39.03537647836408, 39.12791227058041, 39.03869637602224, 39.03701458919312, 38.917445086727305, 38.885478841703495, 38.884050277999435, 39.08187657444312, 39.13428207224527, 39.02029179634923, 38.85695463192235, 38.8809195493071, 38.79919711021344, 38.90037026562588, 38.93938137518912, 39.04084631222227, 39.06050981172618, 39.11920992716655, 38.937945829530165, 38.93583053737919, 38.75008168891295, 38.877899950001485, 39.059081003176146, 38.9587042714201, 38.95365905647635, 39.03383204324212, 38.94232771518239, 39.0514746660229, 39.07628333631576, 39.120343313806494, 38.97250777064059, 38.990238943769114, 39.14624921715195, 39.240806423958084, 38.97147337352337, 38.91935036866898, 39.127161789423305, 39.07941062443921, 39.16068889939697, 39.251988944973, 39.15620852427983, 39.110445924130595, 38.82552243977136, 38.83030073165223, 38.9601291403942, 38.89530619754361, 39.04901135176265, 39.08823598695926, 39.100239638623556, 39.076341447255096, 38.99275492321082, 39.004600672392236, 38.872546268635496, 39.01380689664375, 38.97134481935088, 39.03516657830473, 39.16879920711137, 38.977137895134675, 38.97733034273582, 39.04865025694487, 38.985150259918925, 39.04789116182656, 38.98609791590603, 38.941470944667806, 38.971482805343264, 38.93992425420199, 38.925999285719975, 38.889139119561264, 38.90153060719867, 39.028158376697505, 38.980831818950335, 39.006569147935636, 39.04114594537448, 39.01559449179736, 38.83080541666506, 38.888915661994574, 39.02122600497855, 39.14037836281869, 39.04920861711839, 39.02680685652733, 38.9027623791932, 38.997716149933936, 39.12977145797223, 39.05864150571066, 39.03797415034117, 39.08946109342579, 39.29828266205277, 39.187944958993796, 39.13344306767462, 39.01209388267407, 38.91754610827265, 39.030169580256285, 39.05558993343282, 39.00885851535095, 39.11610427030625, 39.12951587409202, 39.1446299548185, 39.184232289839585, 39.10479201582833, 39.080147763041396, 39.15941639990723, 39.04864988586094, 39.033707152524656, 38.9152350326974, 38.97271928088024, 39.06549859548268, 39.076685905089626, 38.97846027210475, 38.95723939357671, 38.86511033805181, 38.87053472131756, 38.954293949646875, 38.93688729998882, 38.98486708853646, 38.92775046038587, 38.9998372986971, 39.107357800626446, 38.835697846619155, 38.88024274962605, 38.94410336491255, 38.90258339138909, 38.91964329892797, 39.04670177312503, 38.95267689832848, 39.12585862384834, 39.10133698450617, 39.11993214182988, 39.1664091409034, 39.10714324065435, 39.008147142976455, 39.08227350150965, 39.06413729740248, 39.047260281884085, 39.1243764923506, 39.165155044675124, 39.019644828673535, 38.977342187272846, 38.82934856254593, 38.77026892035573, 38.74282660403488, 39.00547621675547, 39.003951531121025, 39.06027534558617, 39.182235911909046, 38.881012945120126, 39.00966122674129, 38.90924248338305, 38.8402371852982, 38.92085195278711, 39.02941751317996, 39.07581324990534, 39.06727541927224, 38.95474943713589, 38.8881212404637, 38.89052848126089, 38.98477924222272, 39.17247095731754, 38.94695124818221, 38.969666692231115, 39.051655823545936, 38.87459825594565, 38.85276613194673, 38.94572795054949, 39.071215306772366, 39.08798484278316, 39.08462337446433, 39.05956839617519, 38.92417683485216, 38.77919696599177, 38.86676377834023, 38.88549095310865, 39.02096992313967, 39.12185461739952, 38.87227714712548, 38.88717416621837, 39.03795714413145, 39.07629552898973, 38.96671446314431, 38.9929837278171, 38.94159546393082, 38.8889865639097, 38.90551361461331, 39.03273764011568, 39.103456165517116, 39.16024444949006, 38.89492618159002, 38.88104142345523, 38.82771283765255, 38.84364499260226, 38.89620827874679, 39.043903567623886, 39.06674365259115, 39.04567621021183, 38.943141456268464, 38.708516946682884, 38.5568174209072, 38.91787006893095, 38.873107710790194, 39.022982605658456, 38.99005021339259, 38.80605529755313, 38.80548201939528, 38.81741479869579, 38.91370516663117, 38.766037418798184, 38.86907642281046, 39.08666033235521, 38.96194876271896, 38.93251394014215, 39.08518568552727, 39.02846408277906, 39.039832219432625, 38.89089280571477, 38.90995888180854, 38.94406751750601, 38.99330259496899, 39.004119879594285, 38.98786996651971, 38.926360788958945, 39.01938911444316, 39.07729632820088, 38.906999161426405, 38.81257792422291, 38.924464042095494, 39.01827589123947, 39.07459844575645, 38.95861688198843, 39.017888103314384, 39.03774301847449, 38.93765011758043, 38.98029050157537, 39.0992526308408, 39.17736108903283, 39.080769621996346, 39.08248905459688, 38.99580072285894, 38.8414319793002, 39.059971044357475, 39.20796582389235, 39.128459721526305, 38.95868573647874, 39.04479312843195, 39.127979277707226, 38.95734454399372, 38.908255711082525, 38.93447804698018, 38.93979356418378, 39.21315650823808, 39.22244193830084, 39.107513126494716, 38.969571821626, 39.011232589872634, 38.953413944987204, 39.13149516498282, 39.17509924785041, 39.125826222278945, 39.046919295122834, 39.02117833221855, 39.04887198368893, 39.1238127683255, 39.01264367025628, 38.96858097502113, 39.01558869296947, 38.97709478279372, 39.00131012194251, 39.157608742308824, 39.13156650890372, 39.243142561276144, 39.094766597158774, 38.99770529046475, 38.92000904209733, 39.01420984226277, 39.08831298429812, 39.124119638441464, 38.98731950823713, 39.08665884746448, 39.20523778789833, 39.268712354073045, 39.09931624307695, 38.86430140868834, 39.05067690646915, 38.927881015877816, 38.937946326077146, 39.01108621164356, 39.17996880144507, 39.10775950963702, 38.90492801782148, 38.85035573399235, 38.88873652529727, 39.02123530286309, 38.88525164741763, 39.08372435950599, 39.1002671534265, 39.01336587794141, 39.09481666626151, 39.01887189216336, 38.83272259999853, 38.95365942556128, 39.050778801604565, 39.06385192944256, 39.12047657748673, 39.101539878346145, 39.10151234513112, 39.10134008300145, 39.12854156830856, 38.97054278403406, 39.107624705426794, 39.223510695805125, 39.00153913592975, 38.998410987236475, 39.14602117775577, 39.20085048108748, 39.25586230874967, 39.115402119685335, 39.03796988072119, 39.0103837927821, 39.12744403441724, 39.13173866044507, 39.04485217744881, 38.93600041830126, 38.925681173423555, 39.10054450232621, 39.23135874947794, 39.024399519729435, 38.96428294820117, 39.12057682791355, 38.94649719958683, 38.892216077069676, 39.10037645704357, 39.0012792944143, 39.07979803430599, 39.06521240232608, 39.06228534054004, 39.070960539095275, 39.0484682716907, 39.00407192391778, 39.01210960199797, 38.90574836889761, 39.03159458072125, 39.10406035875683, 38.97803579061756, 39.13759528305156, 39.209017983295446, 39.081858986738524, 38.848592897980176, 38.99433339501531, 38.822503272995874, 39.04115226812376, 39.09980901362121, 39.15473453223475, 39.01056328206381, 39.06335741594885, 39.07396298761672, 38.93222867338007, 38.91955337769358, 39.018859249458295, 38.89214034245914, 39.069906417149255, 39.197518790615206, 39.171555709493326, 39.15188147489298, 39.11410540359289, 39.058291215899466, 39.031844352127386, 38.90338415962978, 38.95018270718478, 38.95635679736946, 39.10799053428536, 39.09839738043624, 38.91252155836631, 39.11350756716979, 38.996650416717976, 38.99235766973415, 38.98568491974936, 39.05847650067325, 39.046811991727765, 38.9609453343721, 39.05806888503047, 39.073274387942625, 39.05865162168138, 39.03505608339197, 39.16748707731621, 39.030816230277786, 38.88599293935251, 39.039026334902005, 39.0576684581384, 38.95830170946231, 38.98547698194037, 39.05509339804542, 39.077811416763154, 39.031671762812266, 38.98331695779927, 39.07884435552292, 39.00067509296702, 39.07387587408827, 39.1526216567335, 39.24239868131845, 39.12966860238494, 39.10321922006955, 39.09926530285406, 38.9982648535198, 38.91356427623287, 38.92747745163944, 38.97938461004571, 39.00262045114053, 39.04975761499705, 39.05217617620786, 38.992735397088154, 39.049066681184485, 38.863551186840674, 38.90724391710913, 39.02173199955461, 39.09149089832376, 38.9532201909201, 39.116995701730524, 39.21654056220321, 38.98903004281656, 39.08047163375621, 39.09037352550124, 38.93350392139012, 39.12970357863286, 39.09695779170827, 39.241303823624285, 39.23510887299694, 39.063344814182834, 39.11227506245773, 39.24840948968757, 39.27141097077038, 39.41362916179088, 39.17853965239108, 39.00874820149957, 39.0557867432065, 39.14341751051985, 39.1087335983935, 38.993915294004, 39.01559804967411, 39.149745942178676, 39.03968127447011, 38.92290570507178, 39.026545283668646, 38.944053222332535, 39.05063520309908, 39.08413882328391, 39.00328192519469, 39.168760351399946, 38.98680175101037, 38.86768509245906, 38.97722395089779, 39.082517035096, 38.943830584747275, 38.95635976829819, 39.07962461841267, 39.15049577975546, 39.03999664576244, 38.9712111325099, 39.0845924998941, 39.116815038331914, 38.97480679232616, 38.98131194360954, 39.017959460386884, 38.85765841714326, 39.030001156419374, 39.14793882307946, 39.21793733049664, 39.240836139100395, 39.18161108184335, 39.039594991008585, 39.17938254143835, 39.023312742331896, 39.0545564126973, 38.99844896048596, 39.00432677794558, 39.06991654306846, 39.09930066303689, 39.07429850953373, 39.037875607806676, 39.08068492915776, 39.1175777814324, 39.07191549511655, 39.03032302191968, 39.04621497413328, 39.09025607485515, 39.081276306443215, 39.21611163207316, 39.13472019118804, 39.05300234073772, 39.18243599843217, 39.16039275541485, 38.96946159511684, 38.919574747710655, 39.159682496608234, 39.16238163004342, 39.082623627452264, 39.15486189281379, 38.98361390352391, 38.98741281794621, 39.0194960200809, 39.16066199183962, 39.13058238650586, 38.99651938668888, 39.04378484917759, 39.04919892605308, 39.06366989016163, 38.92273897006146, 38.90348278674612, 38.905761315753814, 39.09338749815138, 39.33155281522968, 39.13206404253538, 39.054602508921604, 39.158690488458326, 39.124498960156444, 39.057610907678054, 38.846400055136925, 38.840100734285244, 39.0069128916504, 39.01422623326979, 38.89627269678587, 38.995271008336466, 39.0970464000395, 39.14670271904893, 39.176214181777965, 39.0717622247959, 39.13443500056412, 39.060574814082514, 38.864125640272086, 38.853106033384634, 39.07651880730401, 39.130046164010515, 39.08952749859742, 39.17296224323609, 39.106372401784284, 38.94241763309979, 38.998684217489384, 38.99939778905087, 38.99574508577053, 39.02774724292418, 39.08565413631262, 39.00154263664245, 38.9052956150144, 38.944785859186254, 38.99655716616367, 39.054970391209615, 39.02691644437626, 38.91079942318884, 38.9397869537958, 38.99039567865263, 38.87008076132727, 38.898793214838406, 38.90004615720449, 38.82528124524239, 38.87456908960365, 38.81407831997068, 38.86326044701952, 38.84685066655989, 38.884860367882325, 39.011406438187144, 38.91478586828463, 38.95525019252846, 38.93645296055246, 38.917293313336614, 39.02246614850871, 39.06880899904493, 39.07035778654645, 39.165267053880065, 39.099493150294606, 39.059701137517074, 38.9029812934706, 39.08701550379813, 39.1325348493775, 39.12175221952164, 39.13476943602545, 39.147729495387054, 39.06920722329181, 38.998410634532206, 39.38218294243785, 39.28166787093735, 39.07243934391094, 39.00553862822161, 38.93730779957481, 38.848647685040426, 39.0574349344528, 39.11537436008294, 39.1933662801059, 39.19714866018586, 39.05135957627324, 39.05580959562666, 39.01033690936324, 38.84639038459182, 38.9336727786346, 39.042619978511574, 38.960017888045755, 39.13028428334057, 39.021397938914824, 38.98541238094641, 38.83966820881631, 39.05608026675781, 39.07846904849779, 39.05435828206097, 38.87259147940808, 39.01258865989046, 39.03665396419938, 38.932539022867154, 39.09284639592197, 39.0086097850662, 39.07105572505901, 39.24335603439258, 39.11976389912817, 39.16957605705288, 39.1083167042071, 39.16419132107489, 39.205459821560794, 39.10254038708482, 39.19283835273202, 39.1414241095399, 39.04099776063266, 39.00254245125002, 39.06106744614119, 39.07874369095815, 39.0699689426191, 39.21270918565604, 39.29939587631309, 39.121392700964, 39.09170088424454, 38.99917699172659, 39.113151981365036, 38.92075489899297, 39.08756346950883, 39.03233726859607, 39.2314728678071, 39.309835703167984, 39.225008470955004, 39.21248747909915, 39.09724763423699, 38.9434351849114, 39.01196538117225, 39.000918955373336, 39.12900106205145, 39.23109967810801, 39.10351722426484, 38.92990647859382, 38.91939796569361, 39.09722392193101, 39.02626677630323, 39.117791890257166, 39.221917383456855, 39.197870405926736, 38.95226897589753, 38.95977026319934, 38.96856822424788, 38.86429538721244, 38.99613843341585, 39.123879933344185, 39.230684136762356, 39.241546687846395, 39.178473981095976, 38.968815406675645, 39.04333497322738, 39.06442707580231, 39.18605125276584, 39.36445936277751, 39.38621642730795, 39.1521251913811, 39.06094285194646, 38.92388149243724, 39.04927728711543, 39.100865004296686, 39.14826717964954, 39.20515472408848, 39.29803630278315, 39.258893702645, 39.06736378710259, 39.022389394587684, 39.09717185790197, 38.887012225639374, 38.855333840546656, 38.927073409260984, 39.075046246372786, 39.20848836966647, 39.231296717784005, 38.97089311584722, 39.067062158390144, 39.178447514410244, 39.028562994810926, 39.03024441829034, 39.18681681665021, 39.16946619440257, 39.232103900771044, 39.23063887445495, 39.23548957220503, 39.38018840579243, 39.05836924206821, 39.16113174030214, 39.210912089270444, 39.22504962527712, 39.29181977552699, 39.37168937591518, 39.34688062179055, 39.26823889466205, 39.03103134068756, 39.04710757878895, 39.190588715234846, 39.15367481009338, 39.04796842840402, 39.404875357916836, 39.1159389616284, 39.08311378696321, 39.13633514224777, 39.06742461849279, 38.98111027157885, 38.996527478768506, 39.218088887972115, 39.19870753415917, 39.110421532819295, 39.08439202728306, 39.02779867287399, 39.06254342302016, 38.9817048902689, 38.950976059800595, 38.96180139306438, 39.0708114683535, 39.11315963187324, 39.20703702362776, 39.356307954204865, 39.35406206707888, 39.13158189289371, 39.07153198942741, 39.006450440704256, 39.09929681508576, 39.1704367281546, 39.29802054227805, 39.302788816375674, 39.013107303521146, 38.95632280500137, 39.124217783670694, 39.176364564107296, 39.30004134551897, 39.32005520524442, 39.37746343326794, 39.27971080701194, 39.15801560868094, 38.89665137017791, 38.89326055217501, 39.03042034910065, 39.17122772604136, 39.24726239607574, 39.22585190669324, 39.006852161847455, 38.94820002771232, 39.002834822555506, 39.04947342504653, 38.94572590314063, 39.18034307404671, 39.18295329998581, 39.04864394589086, 39.05635610181859, 38.95616232171745, 38.841887023207725, 38.96159843181724, 39.16642708379162, 39.127045296498764, 39.04462444231436, 39.2494025973444, 39.19501341981173, 39.12742995872662, 39.17545492000824, 39.01097014583202, 39.1788424723952, 39.29402996282998, 39.27548055407707, 39.19667982797884, 39.218298971295056, 39.14983598847474, 39.0509508381307, 39.10236558914599, 39.176584985217, 39.23839027416279, 39.113288120696225, 39.09317927122543, 39.22744572470932, 39.15031625873694, 39.124743602346534, 38.986237743773614, 39.00361832207653, 39.15953071148084, 39.06203061098745, 39.01930796226614, 39.00187339062052, 39.201630812332326, 39.1302073388902, 39.09753163508506, 39.00816085697529, 39.30084891033349, 39.11795277054157, 38.985577988518735, 39.055918443568984, 39.04043479795778, 38.93941824907033, 39.09456084174907, 39.14949251873229, 39.208760023439574, 39.26913822371713, 38.94570639794702, 38.85704117182903, 38.97691074498824, 38.97961846252515, 39.053353983321976, 39.198658357101976, 39.12174808404303, 38.95377068627264, 39.13759053654157, 39.045015530117595, 38.93190977456899, 38.96649319112244, 38.99791207449067, 39.097796733482056, 39.04116280316198, 39.03836896109111, 38.85807126018154, 39.076634112522356, 39.12779318721987, 39.09256253676055, 38.9376464230248, 39.05555694548501, 39.08024550270765, 39.04790379663003, 39.06758361446677, 39.011099459784916, 38.99308713546111, 39.0113261221708, 39.10530052123986, 39.073680648481165, 39.07723553080293, 39.124008521780944, 39.11779707129419, 38.986715828529135, 39.15038230660597, 39.07988018358768, 38.81263764610628, 38.991558986263676, 39.13998274204206, 39.05479898786633, 39.04126018708806, 39.158473547293674, 39.17947603963009, 39.244539696491415, 39.30185565656821, 39.12601208444032, 39.08012450462487, 38.88078219276085, 38.98138308352169, 39.17931175828978, 38.95815197335519, 39.113345867742865, 39.10077508914997, 39.14734043441847, 39.18368331549921, 39.13910580179077, 39.04207086553955, 39.28017294492559, 39.05460799389144, 39.027961616904214, 39.119155446741715, 39.09404151012369, 39.03806142809906, 39.014337126586156, 39.155728771820826, 39.1933825597395, 39.28457241636121, 39.42922978696987, 39.31101981622467, 39.19045376226098, 39.16387059129343, 39.18342813932546, 39.25036704506747, 39.19196930220692, 39.09406859690734, 39.28781621823598, 39.30046360167036, 38.990090064110795, 38.923841485725006, 39.04429523185241, 39.11195669128964, 39.11565331631611, 39.27361805209696, 39.140456746811324, 38.98052271719907, 38.97445504847005, 39.05678973588713, 39.19358121026356, 39.14157905669943, 39.301043667928425, 39.12871578712646, 39.16010402631818, 38.9267740133065, 38.923883657100404, 39.10556574712788, 39.11996834063947, 39.30755005380596, 39.295163818910034, 39.10338637304677, 39.224528666646016, 39.0953374246264, 38.97342659641351, 39.13846514647016, 39.04435861646065, 39.25574486990105, 39.45134610714461, 39.43233132142539, 39.29655552665524, 39.20586411124738, 39.17067982690716, 39.11098657171871, 38.98667431754453, 39.07349525214602, 39.302580591449356, 39.182071434947694, 39.25701725934182, 39.14960059675792, 39.148347935984056, 39.03768288487883, 38.99183167603941, 39.1962807661436, 39.271298652015794, 39.25147831534958, 39.27986375912971, 39.082268431232436, 39.02125676193251, 39.14883837452661, 39.20291682369724, 39.18580879300337, 39.195566665960136, 39.268478364490534, 39.16180569666475, 39.24704323031433, 39.11380568978616, 38.98561820105253, 39.26804340365453, 39.27985352269916, 39.135960826882126, 39.12458525001598, 39.14161052864067, 38.99201382646504, 39.139278899988355, 39.01550069644019, 39.10471650533227, 39.17377573228421, 39.177603301842325, 39.147572638179376, 39.15352089662288, 39.073635408842875, 39.31187549611949, 39.39280235268681, 39.31044012461562, 39.2618196701754, 39.10972862206941, 39.13298551546631, 39.20822720652277, 39.35822503788606, 39.27422282097717, 39.18352714933058, 39.22946660001268, 39.21618216097855, 39.085037586990694, 38.97021804971436, 39.25176137965126, 39.15126906401023, 39.19251369275389, 39.12895016035323, 39.06051625953437, 39.16048739937143, 38.99295458631086, 38.96779239193608, 39.24534990906839, 39.287398676926905, 39.22419026011859, 39.17307609352912, 38.86731320787559, 39.038915990400305, 39.062320714505375, 38.995587182144945, 39.11999756832634, 39.06118731206079, 38.914371059885774, 39.00490259501764, 39.05297782913942, 39.02645290319624, 38.97462449433399, 38.98282952287661, 38.975174586553756, 38.95815517107775, 38.89824178606641, 39.17561798318031, 39.16012868014434, 39.204765801152654, 39.24862758961684, 39.09592472632289, 39.0307682205347, 39.186452872982024, 39.0080581971319, 38.9677822447662, 39.14948159454205, 39.2099334100945, 39.13150077837807, 39.09758084984024, 38.99325999807193, 39.095514614211915, 39.11640941765028, 39.121127124609565, 39.043490387691676, 39.050112721383414, 38.93439124350512, 38.9990555537937, 38.95023936264967, 39.065614553100374, 39.228317144008514, 39.1273621816043, 39.110735803497214, 38.880735720147236, 38.80279382522513, 38.98701521586335, 39.10759875214923, 39.0368125613693, 39.03670482240781, 39.1808643032969, 38.99672112460493, 39.03508780825429, 38.98227427099369, 39.08376738304286, 39.0779764916857, 39.136620788460945, 39.28981570908771, 39.19381831426257, 38.891867502847, 39.03890637317329, 39.142346298475616, 39.18551296231379, 39.180676367083834, 39.17493045521399, 39.19311614582672, 39.256565031629954, 39.181191831863295, 39.24194925955123, 39.14176733114319, 39.139728998041065, 39.13374606926465, 39.10327697268594, 39.09848175276451, 39.199993690419696, 39.182563095263575, 39.1334514088325, 39.097293385886395, 39.032140972995826, 39.11872460542031, 39.2001944563453, 39.047883304729716, 38.955062325181615, 38.97547942142065, 39.04594682315608, 39.08743745532317, 39.2001339541771, 39.152766651695636, 39.18571356841632, 39.003741040483575, 38.96390960588133, 39.31075559957645, 39.10172810467587, 38.87400913135509, 39.002542036082424, 39.152978613582015, 39.078029496485875, 39.08413718449088, 39.37710411159703, 39.29813666772355, 39.043863906175936, 39.11269387521414, 39.23545537340391, 39.19938751691413, 39.084678139655516, 39.00589134115618, 39.1294415142542, 39.07268181936605, 38.97556119848307, 38.96916255819323, 39.11339658078395, 39.18185996812222, 39.05186862144469, 39.183796364518734, 39.10385787001469, 38.89423928530759, 38.8593533951608, 38.96471378379348, 39.03623510635728, 38.99698584032865, 38.90373665864837, 39.03933338811742, 39.00027672734648, 38.89620918945429, 39.173930004777745, 39.20586724360577, 39.01618732651697, 39.10217603063525, 39.32215463037896, 39.28863463447173, 38.98862176119313, 39.03544835773429, 39.15405652585469, 39.184110643168644, 39.03771740460398, 39.35843789642863, 39.22258864823878, 39.214809774109646, 39.28404800359229, 39.20694841792491, 39.120497496657514, 39.171812385067724, 39.1756320561765, 39.18396964708973, 39.076174555353255, 39.08337722946637, 39.10504147873435, 38.99397241496668, 38.9787031158936, 39.13344704603119, 39.05813183215211, 39.15482331636289, 39.19499436875517, 39.20309793472804, 39.280519480959406, 39.084564173463264, 38.690598912000084, 38.88080612971342, 39.08796633211858, 39.01005108951609, 39.199828318164265, 39.21781445859584, 39.11307328118797, 39.20237762432381, 39.23233822446166, 39.175718657531306, 39.27199319346925, 39.19583190575861, 39.020716166468354, 39.16879579773119, 39.24866355194412, 39.15700940773879, 39.15056103148058, 39.18702082026226, 39.1900397052768, 39.049552582764385, 39.230661024321776, 39.22861321883757, 39.02017866995612, 39.04116508835645, 39.21529338363689, 38.96981616905998, 38.9099850723169, 39.06263181954216, 39.03959071026114, 38.98977489262275, 39.08066698461236, 39.04935351177978, 39.072721628327926, 39.085650698466516, 39.04088579444601, 39.17137878574735, 39.10080352868222, 39.263794047808936, 39.22073038682774, 39.0736528828184, 39.00911601888708, 38.95679881789749, 39.01730406062162, 39.02892859635858, 39.03324402015794, 39.125723968098285, 39.122520801379174, 39.185987051372535, 39.10224419516889, 39.19709308505972, 39.08470708563815, 39.216842393773405, 39.15361401898992, 39.141511713974474, 39.1879991251295, 38.98641133942108, 38.94664575560949, 38.969090684941634, 39.097281805260245, 39.144942093719365, 39.057789431398966, 39.30124098999743, 39.319889805175634, 39.208649370024844, 39.0641397445712, 38.97773010429593, 39.046282904433745, 39.007898905614084, 39.124661904996714, 38.97124608348256, 39.20802979346068, 39.19630808210664, 39.16877502202238, 39.229368703065724, 39.04163035762451, 39.11739032553785, 39.143272773883915, 39.00227400055506, 39.11111155480184, 39.11898001730435, 39.211505924886325, 39.28852399845688, 39.22117354850862, 39.17090048687429, 39.186763836595524, 39.086133580890305, 38.91233575269584, 39.08090756933899, 39.293576775022444, 39.131020923368226, 39.11630575868223, 39.043623935552034, 39.11415956143817, 39.18347249095545, 39.2535240187343, 39.1356335933427, 39.14516433575242, 39.068679226714515, 38.99537064855608, 39.034769887617955, 39.05345087650819, 39.21204216345551, 39.23758753815308, 39.061902142106, 39.03199373001038, 39.254140288703724, 39.26770407786512, 39.057165504696776, 39.05694841396209, 39.02734087978381, 39.051456443567005, 39.14053810690273, 39.36836072695113, 39.24887863963822, 39.07636225960094, 38.913025835386506, 39.0285313779893, 39.01758870332138, 39.187818817751015, 39.23979359225792, 39.35886300947804, 39.133333819282875, 38.9308637758279, 39.074878015066076, 39.105373610315866, 39.12735506896592, 39.25358038913079, 39.266858357904134, 39.2987271123329, 39.137518658931505, 39.042212021808034, 39.043110656925485, 39.100301208399685, 39.088300096936706, 39.21154059865694, 39.1374876569603, 39.15472989272579, 39.09124595431686, 39.14176910249544, 39.09320597040521, 39.06433923543195, 38.97321460321458, 38.988993121418005, 39.117458800069414, 39.22024003500041, 39.1606593211429, 39.2478855918871, 38.946709910239974, 38.9417794771251, 38.926066430079544, 38.92339377568855, 38.95238956284814, 38.96914816194912, 39.07237452553974, 38.900878529748454, 38.9539281914593, 38.887180429977754, 39.05521535033674, 39.15893301181281, 39.0287698181527, 39.015431251227724, 39.1689564782015, 39.05052994951592, 39.04209373517613, 39.0322487431464, 39.10043667295877, 39.04667548021446, 39.04093758832005, 39.32194532080879, 39.322324793708205, 39.154595469466884, 39.290416343785836, 39.18521867672833, 39.35746016397257, 39.3899348627022, 39.289895506418596, 39.01797593981464, 39.00824513681768, 39.17920089521952, 39.195217460624036, 39.14746394878951, 38.95079407435221, 39.09292488527214, 39.17182753516997, 39.17433068108453, 39.11361137214924, 39.018811444283095, 38.98067731440749, 38.96879196974721, 39.02059328511822, 39.01590580326888, 38.8973582254256, 38.96266000045861, 39.09276095906568, 39.14014850814555, 39.16972770045146, 39.19474125488322, 39.18011161196988, 39.19353435553592, 39.05311107471035, 39.26851638234782, 39.29400966049601, 39.190502586492016, 39.14049860305531, 39.033097197619675, 39.073277904870835, 39.191896832172176, 39.060627175013344, 39.17291504292617, 39.1850734005428, 39.24024260375028, 39.09283142239447, 38.97395831984762, 38.938882176830546, 38.97207463228294, 38.954154785906, 39.041438111055, 38.76697914722316, 38.92301896139607, 39.05935644055524, 39.061368466565014, 39.03565807134362, 39.06433877044656, 39.042843861053036, 39.0974919283267, 39.03102980082106, 39.08968483765811, 39.02257348380344, 39.204080355808536, 39.07419198192914, 39.105835616929724, 39.263885220426594, 39.19918713243929, 39.0824771231627, 39.282569846704234, 39.217469105179816, 39.05932633041975, 39.018148744678655, 38.982619933678734, 38.89168397591501, 39.01003380947726, 39.16845485559231, 39.23658000639654, 39.179679999514605, 39.02003731985255, 39.021258120434354, 38.90144741922845, 38.87946256222179, 39.18621429588177, 39.186150593255604, 39.09684155690331, 39.124264698933615, 39.01907392894654, 38.996047300122854, 39.01690843111816, 39.077400573864594, 39.2065948747735, 39.13984479854848, 39.098486894453615, 39.05406823258788, 39.03051894629911, 38.881722257299494, 39.055247632679865, 39.01420708639315, 39.21875408511488, 39.17715614023699, 38.861544705730225, 39.153871608699276, 39.1493430192734, 39.215305891138, 39.23957790437703, 39.2566081461579, 39.091030075064104, 39.02916904934756, 39.075771215825554, 38.96343032988717, 39.084689079147324, 39.07062873656173, 39.121164450523636, 39.21478439971417, 39.20125368568737, 39.044499145903195, 39.044844921076375, 39.039992497396746, 38.92180288225599, 39.00187528346418, 39.06225288381374, 39.11117917979114, 39.14349342095619, 39.2049488867067, 39.09182978134871, 39.28576970935517, 39.22819743751505, 39.17787437808477, 38.96603507053354, 39.04515854062512, 39.12599728148372, 39.157093429823824, 38.979437946905506, 38.95696885378682, 38.833712892620525, 38.87559861575582, 39.037398394993915, 39.109861586955766, 39.05281151752919, 39.07677899656984, 38.873790626086546, 38.967609285106334, 39.000421203320286, 39.01085313880426, 39.17096279546289, 39.080923839601404, 38.89069969791929, 38.83512524415222, 38.76968863082472, 39.079399483532335, 39.048452153712624, 39.13134895824152, 39.10570115396868, 39.18659586781753, 39.16950903844951, 38.901465904007786, 38.95534461046719, 39.1041222446374, 39.05689672409554, 39.06753280765267, 39.137686490680345, 39.19208676110459, 39.18486437046769, 39.021465616446065, 38.88771574450551, 38.85898095615641, 39.0051657241126, 39.239924341463734, 39.28789602939728, 38.975921971777844, 38.961563336460785, 39.09599837303811, 39.01897369620325, 38.94335471558661, 38.94157490144437, 38.90238526647241, 39.06813506941094, 39.0377483247389, 39.158418739534696, 38.998453209790895, 38.875479724312896, 39.00386830045687, 38.75728514245348, 38.786476976785174, 39.08110615882003, 39.20850518614024, 39.06797704686567, 38.943070114407796, 38.96136420444994, 38.877696153578654, 38.82441065528181, 38.82963080242147, 39.07508055695068, 39.266705968188234, 39.16501992924261, 39.01841258837718, 39.015871668335706, 39.088971402482244, 39.02621302933637, 38.91689096564876, 38.90920648008984, 39.12920276293199, 39.06982083789068, 39.000323026263644, 38.98567723831314, 39.10562261799916, 38.97656606849034, 38.99899789119517, 39.13008538969666, 39.10248309534579, 38.965375313241225, 39.051259743858814, 39.06529972527673, 39.02975748595169, 38.99641971416546, 38.97717742676246, 39.027823640524694, 38.97222647676165, 38.94831904771196, 38.995853310417004, 39.04650319758423, 39.03561068788867, 38.96963857780516, 38.88245186497044, 39.00627959538613, 38.90492651081166, 38.9274668916478, 39.02585959727918, 39.10896521305561, 38.88198700203395, 38.90069676380026, 39.083013127538756, 39.05381553416449, 39.04489887522731, 39.15189128265054, 39.02011959960519, 39.11324902389942, 39.109019826661246, 39.03933263089949, 38.995317534591194, 39.04019841374447, 39.0476062895912, 38.93585404620776, 39.011396972589075, 39.08997286863165, 39.03979839663855, 39.03384461245459, 38.97852292317782, 39.136023812116896, 38.942021592215916, 38.804444690748674, 38.8835119816979, 38.95349962861393, 39.1652868370236, 39.19538068418459, 38.90648662046119, 38.828115685347136, 38.80390382073485, 39.03434275512281, 39.129624199792175, 39.13501153632616, 39.25033096150553, 39.1306828508417, 39.13232888887056, 39.14099667009001]}

==> data_upload/fig3_data.json <==
{"time": [-0.5, 0.0, 0.5, 1.0, 1.5, 2.0, 2.5, 3.0, 3.5, 4.0, 4.5, 5.0, 5.5, 6.0, 6.5, 7.0, 7.5, 8.0, 8.5, 9.0, 9.5, 10.0, 10.5, 11.0, 11.5, 12.0, 12.5, 13.0, 13.5, 14.0, 14.5, 15.0, 15.5, 16.0, 16.5, 17.0, 17.5, 18.0, 18.5, 19.0, 19.5, 20.0, 20.5, 21.0, 21.5, 22.0, 22.5, 23.0, 23.5, 24.0, 24.5, 25.0, 25.5, 26.0, 26.5, 27.0, 27.5, 28.0, 28.5, 29.0, 29.5, 30.0, 30.5, 31.0, 31.5, 32.0, 32.5, 33.0, 33.5, 34.0, 34.5, 35.0, 35.5, 36.0, 36.5, 37.0, 37.5, 38.0, 38.5, 39.0, 39.5, 40.0, 40.5, 41.0, 41.5, 42.0, 42.5, 43.0, 43.5, 44.0, 44.5, 45.0, 45.5, 46.0, 46.5, 47.0, 47.5, 48.0, 48.5, 49.0, 49.5, 50.0, 50.5, 51.0, 51.5, 52.0, 52.5, 53.0, 53.5, 54.0, 54.5, 55.0, 55.5, 56.0, 56.5, 57.0, 57.5, 58.0, 58.5, 59.0, 59.5, 60.0, 60.5, 61.0, 61.5, 62.0, 62.5, 63.0, 63.5, 64.0, 64.5, 65.0, 65.5, 66.0, 66.5, 67.0, 67.5, 68.0, 68.5, 69.0, 69.5, 70.0, 70.5, 71.0, 71.5, 72.0, 72.5, 73.0, 73.5, 74.0, 74.5, 75.0, 75.5, 76.0, 76.5, 77.0, 77.5, 78.0, 78.5, 79.0, 79.5, 80.0, 80.5, 81.0, 81.5, 82.0, 82.5, 83.0, 83.5, 84.0, 84.5, 85.0, 85.5, 86.0, 86.5, 87.0, 87.5, 88.0, 88.5, 89.0, 89.5, 90.0, 90.5, 91.0, 91.5, 92.0, 92.5, 93.0, 93.5, 94.0, 94.5, 95.0, 95.5, 96.0, 96.5, 97.0, 97.5, 98.0, 98.5, 99.0, 99.5, 100.0, 100.5, 101.0, 101.5, 102.0, 102.5, 103.0, 103.5, 104.0, 104.5, 105.0, 105.5, 106.0, 106.5, 107.0, 107.5, 108.0, 108.5, 109.0, 109.5, 110.0, 110.5, 111.0, 111.5, 112.0, 112.5, 113.0, 113.5, 114.0, 114.5, 115.0, 115.5, 116.0, 116.5, 117.0, 117.5, 118.0, 118.5, 119.0, 119.5, 120.0, 120.5, 121.0, 121.5, 122.0, 122.5, 123.0, 123.5, 124.0, 124.5, 125.0, 125.5, 126.0, 126.5, 127.0, 127.5, 128.0, 128.5, 129.0, 129.5, 130.0, 130.5, 131.0, 131.5, 132.0, 132.5, 133.0, 133.5, 134.0, 134.5, 135.0, 135.5, 136.0, 136.5, 137.0, 137.5, 138.0, 138.5, 139.0, 139.5, 140.0, 140.5, 141.0, 141.5, 142.0, 142.5, 143.0, 143.5, 144.0, 144.5, 145.0, 145.5, 146.0, 146.5, 147.0, 147.5, 148.0, 148.5, 149.0, 149.5, 150.0, 150.5, 151.0, 151.5, 152.0, 152.5, 153.0, 153.5, 154.0, 154.5, 155.0, 155.5, 156.0, 156.5, 157.0, 157.5, 158.0, 158.5, 159.0, 159.5, 160.0, 160.5, 161.0, 161.5, 162.0, 162.5, 163.0, 163.5, 164.0, 164.5, 165.0, 165.5, 166.0, 166.5, 167.0, 167.5, 168.0, 168.5, 169.0, 169.5, 170.0, 170.5, 171.0, 171.5, 172.0, 172.5, 173.0, 173.5, 174.0, 174.5, 175.0, 175.5, 176.0, 176.5, 177.0, 177.5, 178.0, 178.5, 179.0, 179.5, 180.0, 180.5, 181.0, 181.5, 182.0, 182.5, 183.0, 183.5, 184.0, 184.5, 185.0, 185.5, 186.0, 186.5, 187.0, 187.5, 188.0, 188.5, 189.0, 189.5, 190.0, 190.5, 191.0, 191.5, 192.0, 192.5, 193.0, 193.5, 194.0, 194.5, 195.0, 195.5, 196.0, 196.5, 197.0, 197.5, 198.0, 198.5, 199.0, 199.5, 200.0, 200.5, 201.0, 201.5, 202.0, 202.5, 203.0, 203.5, 204.0, 204.5, 205.0, 205.5, 206.0, 206.5, 207.0, 207.5, 208.0, 208.5, 209.0, 209.5, 210.0, 210.5, 211.0, 211.5, 212.0, 212.5, 213.0, 213.5, 214.0, 214.5, 215.0, 215.5, 216.0, 216.5, 217.0, 217.5, 218.0, 218.5, 219.0, 219.5, 220.0, 220.5, 221.0, 221.5, 222.0, 222.5, 223.0, 223.5, 224.0, 224.5, 225.0, 225.5, 226.0, 226.5, 227.0, 227.5, 228.0, 228.5, 229.0, 229.5, 230.0, 230.5, 231.0, 231.5, 232.0, 232.5, 233.0, 233.5, 234.0, 234.5, 235.0, 235.5, 236.0, 236.5, 237.0, 237.5, 238.0, 238.5, 239.0, 239.5, 240.0, 240.5, 241.0, 241.5, 242.0, 242.5, 243.0, 243.5, 244.0, 244.5, 245.0, 245.5, 246.0, 246.5, 247.0, 247.5, 248.0, 248.5, 249.0, 249.5, 250.0, 250.5, 251.0, 251.5, 252.0, 252.5, 253.0, 253.5, 254.0, 254.5, 255.0, 255.5, 256.0, 256.5, 257.0, 257.5, 258.0, 258.5, 259.0, 259.5, 260.0, 260.5, 261.0, 261.5, 262.0, 262.5, 263.0, 263.5, 264.0, 264.5, 265.0, 265.5, 266.0, 266.5, 267.0, 267.5, 268.0, 268.5, 269.0, 269.5, 270.0, 270.5, 271.0, 271.5, 272.0, 272.5, 273.0, 273.5, 274.0, 274.5, 275.0, 275.5, 276.0, 276.5, 277.0, 277.5, 278.0, 278.5, 279.0, 279.5, 280.0, 280.5, 281.0, 281.5, 282.0, 282.5, 283.0, 283.5, 284.0, 284.5, 285.0, 285.5, 286.0, 286.5, 287.0, 287.5, 288.0, 288.5, 289.0, 289.5, 290.0, 290.5, 291.0, 291.5, 292.0, 292.5, 293.0, 293.5, 294.0, 294.5, 295.0, 295.5, 296.0, 296.5, 297.0, 297.5, 298.0, 298.5, 299.0, 299.5], "1 String State Evolution": [[0.0, 0.0, 0.7499999999999999, 0.0, 0.0], [0.08456246637159143, 0.04505481428891974, 0.5837914867892096, 0.04505481428891975, 0.08456246637159143], [0.2487663224047884, 0.15788589175929604, 0.2840077356072423, 0.15788589175929593, 0.24876632240478835], [0.3407076386824588, 0.27945516817006794, 0.15226003064815002, 0.2794551681700679, 0.3407076386824586], [0.32367425778405656, 0.3614006094129197, 0.21846359683957306, 0.3614006094129197, 0.3236742577840566], [0.2718885217239505, 0.4039875707186058, 0.3350055046041919, 0.4039875707186056, 0.2718885217239506], [0.24105061399977032, 0.41448857992701416, 0.4217710039389132, 0.4144885799270144, 0.24105061399977012], [0.23320782904414059, 0.39492185004825126, 0.47644966780533865, 0.39492185004825126, 0.23320782904414056], [0.2533364202087944, 0.37377674367456226, 0.4823401928590801, 0.3737767436745623, 0.2533364202087943], [0.30591001844028987, 0.3690626040752366, 0.4274990585299415, 0.3690626040752364, 0.3059100184402897], [0.3533108792818242, 0.3604457757802981, 0.36618462971494165, 0.360445775780298, 0.3533108792818241], [0.34450448840587533, 0.33601836801780127, 0.3756910714015984, 0.3360183680178012, 0.34450448840587544], [0.28011371042883876, 0.311925322055031, 0.459070299472733, 0.3119253220550309, 0.2801137104288387], [0.21691195997895352, 0.297386198405481, 0.528783210901657, 0.29738619840548064, 0.2169119599789535], [0.20705069122579992, 0.29115545144367716, 0.5152443832839859, 0.2911554514436772, 0.2070506912258], [0.2451628752341854, 0.29972627029382215, 0.45059261874750406, 0.2997262702938222, 0.2451628752341855], [0.28478118689067844, 0.3256000407643769, 0.402574594916723, 0.32560004076437704, 0.28478118689067855], [0.2971149913591951, 0.3533891795811964, 0.38690343742017586, 0.35338917958119626, 0.2971149913591948], [0.2897533823606467, 0.36117235247515006, 0.3805404095026541, 0.36117235247515, 0.28975338236064707], [0.2760913850364081, 0.3472566851646078, 0.38048590963676654, 0.3472566851646077, 0.27609138503640823], [0.25798599578126596, 0.33019842019504975, 0.3998657987255287, 0.33019842019504964, 0.2579859957812655], [0.23973489080845709, 0.32170520815644915, 0.41686537511595495, 0.32170520815644954, 0.239734890808457], [0.23189053399556211, 0.32347538502409856, 0.40695222220874494, 0.3234753850240987, 0.23189053399556162], [0.23478257153506316, 0.3375264046568828, 0.3999124361986365, 0.337526404656883, 0.2347825715350633], [0.23775487874205617, 0.36134007999086004, 0.43018094186665123, 0.3613400799908599, 0.23775487874205625], [0.23792838038690617, 0.38024787400383697, 0.4761166523064428, 0.3802478740038367, 0.2379283803869061], [0.24679069057003827, 0.38543516868502825, 0.49533997275758584, 0.3854351686850283, 0.2467906905700381], [0.2710987606962762, 0.3875785726126014, 0.47996635997247966, 0.3875785726126017, 0.271098760696276], [0.294724545538672, 0.38581667190812424, 0.4545713420812835, 0.38581667190812424, 0.294724545538672], [0.2964336441767279, 0.36276250431135254, 0.44391134936012006, 0.3627625043113526, 0.296433644176728], [0.2782302610075614, 0.3282927314219308, 0.45346052005734194, 0.32829273142193094, 0.2782302610075615], [0.2551222667139975, 0.31565180724783126, 0.46564289049830354, 0.31565180724783115, 0.2551222667139975], [0.23104472121628034, 0.33395747402495807, 0.452177842105373, 0.3339574740249579, 0.23104472121628056], [0.2085167385912341, 0.3601041577215011, 0.4159229083307986, 0.36010415772150123, 0.20851673859123407], [0.20736705430957517, 0.3706040147214936, 0.39506597411749994, 0.37060401472149385, 0.20736705430957508], [0.24264856365626727, 0.36382489026098824, 0.40280816813630566, 0.3638248902609882, 0.2426485636562673], [0.28608293045271455, 0.3531458914604253, 0.42797718536540563, 0.35314589146042535, 0.2860829304527146], [0.28610567114786206, 0.34722743441163717, 0.45718576912884606, 0.3472274344116373, 0.2861056711478621], [0.23852465112481502, 0.34386866048792547, 0.4668458280582374, 0.3438686604879257, 0.23852465112481527], [0.20346974927779493, 0.33988136999503427, 0.45045547536065983, 0.33988136999503443, 0.20346974927779504], [0.2311199136584202, 0.3377767657520218, 0.4217671101911936, 0.3377767657520219, 0.23111991365842027], [0.29523248429696375, 0.3371697410126004, 0.3897691001021905, 0.3371697410126006, 0.29523248429696386], [0.32801152383631, 0.3342768439088505, 0.37118499845342445, 0.33427684390885065, 0.32801152383631005], [0.30475345957771055, 0.3343744896796631, 0.38639100599153825, 0.3343744896796632, 0.3047534595777108], [0.26287387068785967, 0.3415579742816959, 0.41937122251947384, 0.34155797428169604, 0.26287387068785956], [0.24706138802351518, 0.34934748618762934, 0.42814576428634565, 0.34934748618762956, 0.24706138802351504], [0.26191220131024034, 0.35283975371242193, 0.40026926226914994, 0.35283975371242193, 0.26191220131024023], [0.2798537247157937, 0.35042336142204716, 0.3604849255501836, 0.35042336142204716, 0.2798537247157937], [0.2804812595531215, 0.3487551946265254, 0.33455658768762003, 0.3487551946265254, 0.2804812595531214], [0.26515932010525056, 0.3599714265928929, 0.3298579815375032, 0.35997142659289283, 0.2651593201052507], [0.24241347135748273, 0.37231724815849043, 0.33593262105786215, 0.3723172481584904, 0.24241347135748278], [0.22697816313712596, 0.36005928272338966, 0.3381758267751998, 0.3600592827233899, 0.22697816313712585], [0.24078976465164562, 0.32669204043835687, 0.33087122020744536, 0.32669204043835676, 0.24078976465164548], [0.2845989285027784, 0.3067888670161141, 0.3307034749664893, 0.306788867016114, 0.2845989285027783], [0.3215167054542469, 0.3188868307147203, 0.366523789905375, 0.31888683071472074, 0.3215167054542468], [0.3172321235036823, 0.3433622760206856, 0.4302474149163371, 0.3433622760206857, 0.3172321235036823], [0.28435390469026484, 0.3644496037855382, 0.47319879025780226, 0.36444960378553803, 0.2843539046902647], [0.25830003558512227, 0.38449539871377925, 0.4667494535372762, 0.38449539871377936, 0.2583000355851223], [0.24868353166430796, 0.39717806556603724, 0.4398034387075626, 0.3971780655660375, 0.24868353166430782], [0.2440346262254651, 0.3941484105006911, 0.43477246748052273, 0.39414841050069077, 0.24403462622546493], [0.24026712786759669, 0.37456575062754105, 0.44002771251354694, 0.3745657506275406, 0.24026712786759655], [0.23952408146044804, 0.3477269896406511, 0.41873386095901494, 0.3477269896406511, 0.23952408146044796], [0.23632964040536264, 0.33562298198141793, 0.3831369937555432, 0.33562298198141766, 0.23632964040536247], [0.2239794561142795, 0.3418878176144465, 0.3766274350799552, 0.3418878176144461, 0.22397945611427947], [0.21527215662801824, 0.34299904979909224, 0.392640350297247, 0.3429990497990921, 0.2152721566280186], [0.23564924607768375, 0.3283008642429473, 0.37839737088613734, 0.32830086424294724, 0.23564924607768387], [0.2808113011056263, 0.30905516101631203, 0.33312448415311147, 0.30905516101631214, 0.28081130110562635], [0.30661469507742733, 0.2933097266428484, 0.31526720384343043, 0.29330972664284843, 0.3066146950774271], [0.2834155763757432, 0.28668580087698836, 0.34564171552808526, 0.2866858008769884, 0.2834155763757431], [0.2367193547478449, 0.2993261409213651, 0.3848314863108594, 0.29932614092136517, 0.2367193547478447], [0.2119641942040258, 0.32721274715119786, 0.4029227451630425, 0.3272127471511978, 0.21196419420402574], [0.2210673786684163, 0.3525663877560674, 0.4157508151419588, 0.35256638775606736, 0.2210673786684164], [0.24381902768343297, 0.3686730066648242, 0.4336533518459565, 0.368673006664824, 0.24381902768343283], [0.26128075473746276, 0.3751216545392547, 0.42769807194167325, 0.3751216545392547, 0.26128075473746276], [0.2685993464330939, 0.36986159111620537, 0.3965497985262075, 0.3698615911162052, 0.2685993464330942], [0.2650275135250156, 0.36111697083326805, 0.39542109164519995, 0.36111697083326794, 0.26502751352501575], [0.24817108288355255, 0.3592598071995797, 0.44770928222286893, 0.3592598071995794, 0.24817108288355252], [0.22430464934627736, 0.36458953696396357, 0.494480523015048, 0.3645895369639638, 0.2243046493462776], [0.2127942526258807, 0.37491061892981925, 0.4822751066157045, 0.3749106189298192, 0.212794252625881], [0.22684439797062053, 0.38170203337330677, 0.4382984291994164, 0.38170203337330655, 0.22684439797062056], [0.2568332550463688, 0.37803749334725667, 0.4187545058177927, 0.3780374933472567, 0.25683325504636867], [0.27728056863963163, 0.3708932207916062, 0.4314543231532012, 0.37089322079160625, 0.27728056863963146], [0.26897310113510725, 0.360620391690661, 0.44518304181218127, 0.3606203916906612, 0.2689731011351073], [0.24191315743980457, 0.3449738812413739, 0.4499899274766737, 0.3449738812413736, 0.24191315743980482], [0.22894416582294055, 0.335129266459782, 0.4464457532196336, 0.33512926645978186, 0.22894416582294072], [0.24749112047987276, 0.33516770011986674, 0.4143788085986686, 0.3351677001198663, 0.24749112047987273], [0.28120283483483655, 0.33959243108545717, 0.36540110048263363, 0.3395924310854571, 0.2812028348348365], [0.3033008456567334, 0.3492854733561798, 0.34677805238255177, 0.34928547335618, 0.3033008456567334], [0.30379724348185444, 0.3625437892762132, 0.3575127890784128, 0.3625437892762137, 0.3037972434818547], [0.28901342278743924, 0.36912506886155555, 0.36363625768903124, 0.3691250688615552, 0.2890134227874393], [0.2649698917835681, 0.3561554728820661, 0.36273887791797377, 0.3561554728820662, 0.2649698917835686], [0.23658254380926047, 0.3262558438996511, 0.367167648539166, 0.32625584389965095, 0.23658254380926075], [0.2188582918060403, 0.31010469926620526, 0.3806768904904715, 0.310104699266205, 0.21885829180604013], [0.22535562758974914, 0.32574182537162066, 0.3948978417519015, 0.32574182537162094, 0.22535562758974903], [0.243471535778223, 0.342550661422035, 0.39396579396893067, 0.3425506614220349, 0.24347153577822303], [0.2446905524083882, 0.32607032489686, 0.3867460053226744, 0.3260703248968603, 0.24469055240838805], [0.2238544624214524, 0.2947067920746174, 0.3946351625154841, 0.29470679207461764, 0.2238544624214525], [0.20371209853297545, 0.2888255102456136, 0.41181472256787055, 0.28882551024561365, 0.20371209853297542], [0.20147141524317824, 0.3089370400536464, 0.4295327952319433, 0.30893704005364653, 0.20147141524317821], [0.21882503079967874, 0.33261179692796106, 0.4472752797632359, 0.3326117969279609, 0.21882503079967877], [0.25409700371431465, 0.3574587472445936, 0.4487115719867934, 0.3574587472445939, 0.25409700371431454], [0.2966418259142156, 0.3835838398447844, 0.42029777846516625, 0.38358383984478445, 0.29664182591421573], [0.3227249647304016, 0.39737664289208874, 0.38117618000350917, 0.3973766428920887, 0.32272496473040135], [0.3155166754784107, 0.39596800281727207, 0.3648088073424233, 0.39596800281727207, 0.3155166754784108], [0.2826866227315886, 0.3865348780924399, 0.3719222315116385, 0.38653487809243975, 0.28268662273158884], [0.2513188945608741, 0.36985903039172763, 0.3776009738319796, 0.3698590303917271, 0.25131889456087414], [0.24566630525373218, 0.3526484600306126, 0.38332466431306167, 0.35264846003061245, 0.24566630525373223], [0.2623147883953274, 0.3421237580136284, 0.40401605660546447, 0.3421237580136283, 0.26231478839532735], [0.27426083723413186, 0.3347472711339778, 0.4278601245848464, 0.33474727113397756, 0.2742608372341317], [0.2666688128664018, 0.33487856887408785, 0.4289756260996034, 0.3348785688740875, 0.26666881286640176], [0.25084343009036014, 0.3493679782404199, 0.40620893225131777, 0.34936797824042015, 0.25084343009036025], [0.2403162456217316, 0.3614792754104856, 0.3902946239534305, 0.3614792754104859, 0.24031624562173173], [0.23956607895633616, 0.3520383430035257, 0.3995397403663494, 0.3520383430035257, 0.23956607895633616], [0.2518876622042456, 0.33542132246066897, 0.41121428719091563, 0.33542132246066914, 0.2518876622042454], [0.26782848304622514, 0.33399817630926437, 0.3997361111609305, 0.3339981763092645, 0.267828483046225], [0.26120477519021174, 0.341296445925205, 0.37749206283543224, 0.3412964459252053, 0.2612047751902116], [0.22775643312652513, 0.3411192189315535, 0.3767676260195061, 0.3411192189315536, 0.2277564331265253], [0.2042326265014972, 0.3258270558271564, 0.3926824125529306, 0.3258270558271563, 0.20423262650149726], [0.21963658132400043, 0.2957425115172199, 0.38619341239328847, 0.29574251151722, 0.2196365813240004], [0.24922032823542412, 0.26653541663968533, 0.347299372774847, 0.26653541663968516, 0.24922032823542428], [0.24725174913585213, 0.26324808715537273, 0.3082715740648375, 0.2632480871553726, 0.24725174913585235], [0.2124248891141765, 0.29647420581408956, 0.30135336990705663, 0.2964742058140894, 0.21242488911417653], [0.1890086643893733, 0.3463720214687656, 0.3284927646678606, 0.34637202146876517, 0.18900866438937328], [0.20605289545317615, 0.3805264751850729, 0.37518309314205484, 0.38052647518507227, 0.20605289545317612], [0.24428826439927934, 0.3849081085512372, 0.4214737368621547, 0.3849081085512368, 0.24428826439927956], [0.2717332865582532, 0.37602161028176667, 0.4429250537831268, 0.3760216102817662, 0.2717332865582533], [0.2857187912196313, 0.37756327122051914, 0.4318010400684276, 0.3775632712205189, 0.2857187912196312], [0.29943459889171176, 0.3832570191314109, 0.4071548679991751, 0.3832570191314111, 0.2994345988917118], [0.30673687348870576, 0.36930647004890377, 0.3894562581274647, 0.36930647004890377, 0.3067368734887056], [0.2873751152951987, 0.3340508537657192, 0.37841853008699744, 0.3340508537657191, 0.28737511529519866], [0.2454564066289807, 0.2968789035700246, 0.36388113751870416, 0.2968789035700246, 0.24545640662898036], [0.21958014187486885, 0.2767300578278987, 0.3480102378416668, 0.2767300578278986, 0.2195801418748686], [0.23647548132214816, 0.2802457073543816, 0.34228680364815645, 0.28024570735438137, 0.23647548132214777], [0.2688506399194465, 0.30047554758342465, 0.35048233994537, 0.30047554758342426, 0.2688506399194461], [0.26779579969074463, 0.3259356803917579, 0.365730635963509, 0.3259356803917575, 0.2677957996907442], [0.23039850553319383, 0.34866449028163043, 0.3808161037102383, 0.34866449028163005, 0.23039850553319383], [0.2032077808499884, 0.3666924272877723, 0.39918502308330345, 0.3666924272877721, 0.20320778084998856], [0.21604055758495108, 0.3750025476699399, 0.42449865983897805, 0.37500254766993973, 0.2160405575849511], [0.24670051265603998, 0.3679992199910903, 0.4458729284525557, 0.3679992199910899, 0.2467005126560399], [0.26004492236380583, 0.35297963645139013, 0.43657248209782473, 0.3529796364513903, 0.2600449223638057], [0.24905034779517812, 0.33937187485901893, 0.3883567106447946, 0.3393718748590189, 0.2490503477951779], [0.22843583631652747, 0.3271346997025505, 0.3472703851402284, 0.3271346997025505, 0.2284358363165273], [0.2131413041393999, 0.31135845117103783, 0.3578698724666364, 0.31135845117103755, 0.21314130413939977], [0.21257148590236805, 0.29262849148296194, 0.4012719878062798, 0.2926284914829619, 0.21257148590236813], [0.23040535541762594, 0.28864470472070225, 0.4285695791881227, 0.28864470472070225, 0.23040535541762602], [0.25692884405359623, 0.3147976891593327, 0.41222020681620175, 0.3147976891593329, 0.2569288440535962], [0.2715870514298308, 0.35525229801186997, 0.3692606694110428, 0.3552522980118699, 0.27158705142983053], [0.26683156372721156, 0.38323905310799805, 0.34996655340146526, 0.383239053107998, 0.2668315637272116], [0.2576898571768337, 0.38429733211052924, 0.3744186431407638, 0.3842973321105292, 0.25768985717683385], [0.2597801064785176, 0.3604670328368936, 0.4125537050022663, 0.3604670328368935, 0.2597801064785174], [0.2694910362327035, 0.3386239929254428, 0.43837558588302716, 0.3386239929254425, 0.2694910362327036], [0.2698110675061139, 0.3397589605622183, 0.4495637193716068, 0.33975896056221816, 0.2698110675061139], [0.25524218351664973, 0.3504221547360177, 0.4515771112189787, 0.35042215473601745, 0.25524218351664935], [0.24344402139659868, 0.35082164204377936, 0.4456429559400595, 0.35082164204377897, 0.2434440213965986], [0.24907081449871601, 0.341965624411471, 0.4349832078600265, 0.34196562441147055, 0.2490708144987159], [0.2571868393303452, 0.3323689871649551, 0.42979721020449374, 0.3323689871649549, 0.25718683933034525], [0.24466334984959046, 0.31935944875650096, 0.4261705497595315, 0.3193594487565007, 0.2446633498495907], [0.22080744760007803, 0.3059738222091457, 0.4083676167637581, 0.30597382220914604, 0.22080744760007817], [0.21764580839999415, 0.3102585248678357, 0.37991833591409685, 0.31025852486783584, 0.2176458083999942], [0.2393842441124694, 0.33221709865085675, 0.3689167135756418, 0.3322170986508565, 0.2393842441124696], [0.255862002847114, 0.34855045173258964, 0.38844511527411313, 0.34855045173258953, 0.2558620028471141], [0.25087511763038484, 0.348308193850955, 0.41127996322585725, 0.34830819385095496, 0.2508751176303848], [0.24269329910513499, 0.3428958279749111, 0.4178551541270683, 0.3428958279749111, 0.24269329910513515], [0.24963674988643356, 0.34750045554177256, 0.4309381624333697, 0.3475004555417726, 0.24963674988643378], [0.2633487523449875, 0.36492579814237247, 0.46564720683474736, 0.3649257981423726, 0.2633487523449874], [0.26769286363492145, 0.3830817520751343, 0.4856960616187996, 0.3830817520751342, 0.26769286363492145], [0.2639022276362786, 0.392174042809606, 0.4528646005783865, 0.39217404280960566, 0.2639022276362789], [0.26081813851177504, 0.39022685196918544, 0.395649746307286, 0.3902268519691855, 0.26081813851177493], [0.25849864019906116, 0.37404466229835515, 0.37103191213248315, 0.3740446622983552, 0.25849864019906105], [0.256582509684394, 0.3470083146907701, 0.38284879474898575, 0.34700831469077004, 0.2565825096843939], [0.2600716126666128, 0.32443779840458126, 0.39729710935323315, 0.3244377984045813, 0.26007161266661305], [0.2677849262061083, 0.31937661621266367, 0.39893297090346214, 0.3193766162126637, 0.2677849262061084], [0.27081330416317284, 0.329701007001705, 0.3893534502585372, 0.3297010070017048, 0.2708133041631732], [0.2666781915133869, 0.34888662572077284, 0.37423535797813234, 0.34888662572077306, 0.26667819151338706], [0.26133484965780995, 0.3727880888195811, 0.3648940600246481, 0.37278808881958153, 0.2613348496578099], [0.25739150146935874, 0.388914307740141, 0.36659683738502574, 0.3889143077401411, 0.2573915014693586], [0.2544572307703306, 0.39024376192233823, 0.3754172793429845, 0.39024376192233834, 0.25445723077033056], [0.254959213857247, 0.3842561776450204, 0.3872524197137843, 0.3842561776450201, 0.2549592138572469], [0.26031787227284375, 0.37310227090033304, 0.39991261067625267, 0.3731022709003326, 0.2603178722728441], [0.27011444453462075, 0.36014012502743886, 0.4108343239561993, 0.36014012502743914, 0.27011444453462113], [0.2821968060037632, 0.36140370752578066, 0.412777300223154, 0.36140370752578016, 0.2821968060037631], [0.286732626943306, 0.3758686302503835, 0.39958223726985126, 0.3758686302503835, 0.28673262694330615], [0.2748842096857352, 0.38164398666239846, 0.38698207803877943, 0.3816439866623979, 0.2748842096857346], [0.2554506417771826, 0.36903352358402464, 0.3972713274195683, 0.3690335235840242, 0.255450641777182], [0.24542681902957977, 0.34272480366405295, 0.4178312916081797, 0.3427248036640525, 0.24542681902957944], [0.24639363085746432, 0.318226911071722, 0.42949550440678175, 0.318226911071722, 0.24639363085746374], [0.24361867935771866, 0.31238979412242973, 0.43382387804029193, 0.3123897941224297, 0.24361867935771833], [0.23011181194897454, 0.32039967908286954, 0.427015640204726, 0.32039967908286965, 0.2301118119489739], [0.22042509467274615, 0.32992940737688653, 0.41594461290701396, 0.3299294073768864, 0.22042509467274596], [0.230571314647072, 0.3399774241321808, 0.41912369079403017, 0.33997742413218074, 0.23057131464707167], [0.25357853382062656, 0.352689473964573, 0.4238044262543436, 0.3526894739645729, 0.2535785338206263], [0.2664347771715187, 0.36894309682014315, 0.4068503882678935, 0.36894309682014303, 0.2664347771715187], [0.2561615344635839, 0.38567303697226657, 0.37730858582258275, 0.3856730369722667, 0.2561615344635839], [0.23261607809330426, 0.3886791134614591, 0.3583292849433377, 0.3886791134614593, 0.23261607809330423], [0.21904795268907967, 0.37273345778960904, 0.3655376269593517, 0.3727334577896091, 0.21904795268907942], [0.2289937932012843, 0.35758221383221583, 0.3894868945119123, 0.3575822138322155, 0.22899379320128443], [0.2507668880093304, 0.35579610897560693, 0.39737236505981716, 0.3557961089756065, 0.2507668880093302], [0.2665441850863407, 0.3567606410431284, 0.38087993039570633, 0.35676064104312843, 0.2665441850863406], [0.28095510574413635, 0.3587278468662867, 0.36647145558466054, 0.3587278468662867, 0.28095510574413657], [0.3034197570891116, 0.36854190180457513, 0.3724137769620401, 0.3685419018045749, 0.3034197570891114], [0.3171070876298076, 0.3775756867489679, 0.3966944884587516, 0.377575686748968, 0.31710708762980727], [0.3017331223351375, 0.37637603481345794, 0.43063227613384825, 0.3763760348134575, 0.30173312233513766], [0.2707891178239167, 0.36812979521615974, 0.4553973712528779, 0.36812979521615924, 0.2707891178239169], [0.25627368460829714, 0.3593177906454481, 0.44855237505106577, 0.359317790645448, 0.2562736846082974], [0.26722476272304097, 0.35531094240402533, 0.41329759782039366, 0.35531094240402494, 0.26722476272304085], [0.28312664304032803, 0.3595754964875626, 0.379585715814563, 0.35957549648756293, 0.2831266430403281], [0.28273568635317065, 0.3675742074326672, 0.3649950817569991, 0.3675742074326671, 0.2827356863531707], [0.26505808055088453, 0.369755339869882, 0.3655778612899551, 0.3697553398698817, 0.26505808055088415], [0.2431817970241492, 0.36579104969682036, 0.3776356333946615, 0.36579104969682025, 0.2431817970241491], [0.22856354954814068, 0.3604464759011844, 0.3957788180428546, 0.3604464759011841, 0.22856354954814068], [0.2275118496149234, 0.350981360960245, 0.4086956984747766, 0.35098136096024507, 0.22751184961492368], [0.24437136265222023, 0.3415110426553839, 0.4103365588498401, 0.3415110426553838, 0.24437136265222015], [0.2704232876876605, 0.34204422284513947, 0.40152054941999243, 0.34204422284513997, 0.2704232876876604], [0.27766544024053563, 0.33689341075518076, 0.38751750836833504, 0.33689341075518076, 0.27766544024053585], [0.25160897180749575, 0.3122548010085503, 0.3818418915594281, 0.31225480100855024, 0.2516089718074958], [0.21720989353514275, 0.29359338585798256, 0.39239321856136855, 0.2935933858579824, 0.21720989353514272], [0.20595671878569724, 0.2976185559681211, 0.3991289290484816, 0.29761855596812037, 0.20595671878569696], [0.21785915584640175, 0.30733523113664923, 0.37948827096710186, 0.30733523113664907, 0.21785915584640142], [0.23190698062402967, 0.31285313536018133, 0.3542456724192259, 0.3128531353601816, 0.2319069806240295], [0.23509410213235815, 0.323229580022819, 0.3630706383642649, 0.3232295800228192, 0.23509410213235818], [0.2292668065069285, 0.34187674405335106, 0.40289248866301924, 0.3418767440533515, 0.22926680650692854], [0.21893643571712953, 0.3564098279588304, 0.4298192284758853, 0.3564098279588306, 0.21893643571712929], [0.2083196154791805, 0.35446089228720634, 0.4140422084789801, 0.35446089228720656, 0.2083196154791805], [0.2102996722693165, 0.3379375718525571, 0.37121345544698814, 0.33793757185255713, 0.2102996722693164], [0.23931832154704202, 0.3211191712098358, 0.3388044755809557, 0.3211191712098359, 0.23931832154704213], [0.2859971624291573, 0.31533823605013, 0.3337822626479076, 0.31533823605012995, 0.285997162429157], [0.31655111867115715, 0.31737725946759254, 0.3431309951862978, 0.3173772594675925, 0.316551118671157], [0.3113021216235033, 0.3249429094988655, 0.3552328707355873, 0.32494290949886545, 0.3113021216235032], [0.28499867360860415, 0.3379038745809146, 0.3769361954463539, 0.33790387458091486, 0.28499867360860415], [0.259991326401607, 0.3409257045907979, 0.41218059196096635, 0.34092570459079796, 0.25999132640160716], [0.2432587855210787, 0.32735415193735456, 0.44351528280781705, 0.32735415193735484, 0.24325878552107877], [0.23381917569855054, 0.3164172994416694, 0.4471971657471969, 0.3164172994416692, 0.2338191756985504], [0.22999192596365872, 0.31877103200157875, 0.4238709360361151, 0.3187710320015788, 0.2299919259636585], [0.22690865217176892, 0.32679440994151393, 0.39766645009721036, 0.32679440994151376, 0.22690865217176875], [0.22040416092086354, 0.33838279730665033, 0.38383274207347234, 0.3383827973066503, 0.22040416092086362], [0.21430798045103297, 0.3518278830244617, 0.375897631303866, 0.3518278830244619, 0.214307980451033], [0.21695551345466002, 0.3521330299472131, 0.3757164612027676, 0.35213302994721335, 0.21695551345466027], [0.2307068577112462, 0.3289360293215267, 0.3974669901257501, 0.3289360293215268, 0.23070685771124633], [0.2473125375203165, 0.29911848529866214, 0.4281323621067889, 0.2991184852986625, 0.24731253752031623], [0.25214584096967524, 0.28883955997072464, 0.4297882690630036, 0.2888395599707246, 0.2521458409696752], [0.2404152741887597, 0.30506885414545876, 0.3998391083563569, 0.3050688541454591, 0.2404152741887596], [0.23137428817181463, 0.3316648011535697, 0.37500260279456066, 0.3316648011535698, 0.23137428817181474], [0.2495469100884383, 0.3481247738758513, 0.3808161676922577, 0.34812477387585156, 0.2495469100884384], [0.2865612169692583, 0.3524333946388074, 0.4267794603690923, 0.35243339463880713, 0.28656121696925807], [0.30284085611334716, 0.34897887780127373, 0.4962091076580674, 0.34897887780127346, 0.3028408561133467], [0.27930715307502746, 0.33747358381328435, 0.5312436670697016, 0.33747358381328413, 0.2793071530750274], [0.24307616576368238, 0.3318629230743146, 0.49914258263856404, 0.33186292307431414, 0.24307616576368202], [0.22503703799479516, 0.3421008612695039, 0.4398532174718322, 0.34210086126950273, 0.22503703799479496], [0.22302255624679887, 0.3437864687315599, 0.39815127231215686, 0.3437864687315596, 0.22302255624679865], [0.2260171790223555, 0.31905568532433864, 0.36909344680802, 0.31905568532433837, 0.22601717902235535], [0.23875562863896108, 0.30119571993703775, 0.34611796251088545, 0.3011957199370376, 0.23875562863896105], [0.2611398916616015, 0.32496141548581664, 0.3401448711732009, 0.3249614154858169, 0.2611398916616014], [0.2752579524812996, 0.36449207363466213, 0.34436055279682043, 0.3644920736346621, 0.2752579524812998], [0.27255316755284265, 0.37515415041874905, 0.35534726013515716, 0.3751541504187493, 0.27255316755284287], [0.2674036893667399, 0.35922156659259585, 0.3879404960354299, 0.35922156659259613, 0.2674036893667399], [0.2696067306258984, 0.3473713168210202, 0.43316056336087405, 0.3473713168210201, 0.2696067306258987], [0.2695440124318148, 0.35486139727860133, 0.4555235797423605, 0.35486139727860155, 0.2695440124318154], [0.26054326911471526, 0.3751172206194523, 0.4438759016210419, 0.3751172206194518, 0.26054326911471526], [0.25268076037598747, 0.39026923702103666, 0.42492585066633926, 0.39026923702103644, 0.25268076037598736], [0.2552434838593501, 0.3867174276794158, 0.42335996560328193, 0.38671742767941614, 0.25524348385934986], [0.2604242959632354, 0.3665112090341348, 0.43981216972584697, 0.366511209034135, 0.2604242959632353], [0.25539412883899526, 0.3401730725631356, 0.45118643927043883, 0.3401730725631358, 0.2553941288389955], [0.24442911913890686, 0.3215515247019057, 0.423021031841841, 0.32155152470190557, 0.24442911913890739], [0.24276293933848894, 0.323890974863227, 0.36709530324108386, 0.3238909748632271, 0.2427629393384893], [0.25004150403051406, 0.33771933088573924, 0.33852875736383053, 0.33771933088573886, 0.25004150403051434], [0.2524209551158267, 0.33826201286497387, 0.3425432858642396, 0.338262012864974, 0.25242095511582635], [0.2486510560014636, 0.32262618038778146, 0.3347689145115696, 0.3226261803877813, 0.2486510560014634], [0.2504101304028922, 0.30926717908577706, 0.3114596970015031, 0.30926717908577694, 0.2504101304028923], [0.25815831543169115, 0.3061828367461105, 0.3080481573645127, 0.30618283674611035, 0.25815831543169143], [0.2581705853262845, 0.3108197631752139, 0.3405133739697347, 0.31081976317521376, 0.2581705853262849], [0.24537476671285013, 0.32636973913225165, 0.38754233984111686, 0.3263697391322518, 0.24537476671285052], [0.23268856859092849, 0.34699668522477417, 0.40747076299698576, 0.34699668522477434, 0.23268856859092837], [0.23747541196337724, 0.3597970330105949, 0.3969568149802799, 0.3597970330105954, 0.2374754119633774], [0.2645083217950096, 0.36542620360185807, 0.39708851615270285, 0.36542620360185796, 0.2645083217950096], [0.29730535237459677, 0.36420065150424286, 0.41414999897928667, 0.36420065150424313, 0.2973053523745969], [0.30896891129453496, 0.3481388627950375, 0.40807784928379187, 0.34813886279503736, 0.30896891129453496], [0.28855432637042905, 0.32684325698505656, 0.37371477224319066, 0.3268432569850565, 0.2885543263704291], [0.2533851762204526, 0.32200655498322356, 0.3528804622509023, 0.32200655498322345, 0.25338517622045237], [0.23301670924239, 0.33635928013636496, 0.3651055509575085, 0.3363592801363652, 0.2330167092423897], [0.24130312764906406, 0.35130441904957094, 0.3867009650014774, 0.3513044190495715, 0.24130312764906398], [0.2654659191391589, 0.35093785446192965, 0.3923016300206002, 0.3509378544619301, 0.2654659191391588], [0.28375344020568793, 0.34620638216508254, 0.3833123096095978, 0.3462063821650826, 0.28375344020568777], [0.2860000705623848, 0.35590358280484574, 0.3853143193707438, 0.355903582804846, 0.28600007056238513], [0.277109352273934, 0.3694157407092452, 0.41227181938595686, 0.369415740709246, 0.2771093522739345], [0.26891543646804517, 0.3701230024110514, 0.4481574872174894, 0.37012300241105217, 0.26891543646804555], [0.2657641519339946, 0.365209898358297, 0.4766924324779951, 0.3652098983582975, 0.2657641519339949], [0.26154996634122313, 0.3655030673629021, 0.4894471012332861, 0.3655030673629021, 0.2615499663412235], [0.2546649614209672, 0.3730212001443862, 0.4781011124841325, 0.3730212001443856, 0.25466496142096745], [0.25071657808655445, 0.3828597906706953, 0.44479098618630825, 0.38285979067069453, 0.25071657808655456], [0.24943637107090957, 0.3790203716741895, 0.4074275942523343, 0.37902037167418906, 0.2494363710709094], [0.2458671588900987, 0.3520061374487429, 0.3858100161019037, 0.3520061374487427, 0.24586715889009855], [0.2403672974043279, 0.32437503972568826, 0.38725978109585196, 0.32437503972568826, 0.2403672974043276], [0.23367160886200805, 0.323682076460551, 0.4013459489539035, 0.3236820764605516, 0.23367160886200788], [0.22455918344624964, 0.34484350900946575, 0.4100421437094904, 0.3448435090094662, 0.22455918344624962], [0.2223250316141496, 0.3713570553717531, 0.40649671695560124, 0.3713570553717538, 0.22232503161414985], [0.24030037072225707, 0.39154896038292775, 0.39301486527342655, 0.3915489603829282, 0.24030037072225732], [0.27295154547590766, 0.39395602527671625, 0.37805786528788715, 0.39395602527671686, 0.27295154547590794], [0.29809358526943, 0.384751813121765, 0.37832497132122184, 0.3847518131217648, 0.2980935852694298], [0.298904209979079, 0.37527516032168423, 0.39705681915586843, 0.375275160321684, 0.2989042099790788], [0.27948850126944225, 0.3648429850313992, 0.42462128814512495, 0.36484298503139856, 0.2794885012694422], [0.2607324812225385, 0.35596834362007435, 0.4502106095441538, 0.35596834362007407, 0.260732481222538], [0.2554061456181886, 0.3457949488902399, 0.45279176776829727, 0.3457949488902398, 0.2554061456181884], [0.25607320935044414, 0.32855386600118436, 0.42618969119108324, 0.32855386600118447, 0.25607320935044386], [0.25220131450883837, 0.3196347766864864, 0.40062679419163233, 0.3196347766864865, 0.2522013145088384], [0.2413099631540706, 0.3257494954637235, 0.3923543201228646, 0.32574949546372367, 0.24130996315407077], [0.2226422577690271, 0.3225050380218614, 0.37927899043191393, 0.3225050380218615, 0.2226422577690278], [0.19907091137183894, 0.3027380297123192, 0.35791607089860034, 0.3027380297123193, 0.1990709113718394], [0.1861632119890685, 0.2949603138701896, 0.35851706050615706, 0.2949603138701896, 0.18616321198906832], [0.20270466142443905, 0.31285632894470355, 0.38308921792995504, 0.3128563289447034, 0.2027046614244387], [0.24477110780865513, 0.33155467300462516, 0.3944402983736248, 0.3315546730046251, 0.24477110780865474], [0.28177330094794095, 0.33422239438478996, 0.3886927093205649, 0.3342223943847895, 0.2817733009479408], [0.28746737434649317, 0.33678340230927656, 0.39640062458606085, 0.3367834023092761, 0.28746737434649333], [0.2656429697514303, 0.3464256512349853, 0.4092146198848264, 0.3464256512349855, 0.2656429697514302], [0.23995900791826097, 0.34920503602612335, 0.40777624914235, 0.3492050360261234, 0.23995900791826086], [0.2269596834012631, 0.33830188880668977, 0.4228096404404852, 0.3383018888066898, 0.22695968340126277], [0.22842847055817914, 0.3236817459707776, 0.4817042636788432, 0.32368174597077753, 0.22842847055817866], [0.241543234839154, 0.32251439060619475, 0.5499104432911912, 0.3225143906061946, 0.24154323483915385], [0.2588134290928053, 0.338408442730931, 0.5692516403698648, 0.33840844273093096, 0.2588134290928058], [0.2664397735323123, 0.3624545052821933, 0.5293430288454076, 0.36245450528219364, 0.26643977353231263], [0.25769641394670695, 0.3898961244666512, 0.48624394388716197, 0.3898961244666514, 0.25769641394670756], [0.24198778909410584, 0.4094599025314693, 0.4968480869384746, 0.40945990253146997, 0.24198778909410593], [0.23576871766651092, 0.4000751921124614, 0.5381750019915823, 0.400075192112462, 0.23576871766651075], [0.2468801246864895, 0.36658043227634723, 0.5385144537924531, 0.3665804322763472, 0.24688012468648918], [0.2664750017918666, 0.3478152373236568, 0.4795044808329964, 0.34781523732365643, 0.26647500179186573], [0.2793599147825903, 0.36262403429665896, 0.4045684970376362, 0.3626240342966588, 0.27935991478258987], [0.2837817523127696, 0.38450380578177407, 0.35583679411390073, 0.3845038057817736, 0.28378175231276925], [0.28619825395037296, 0.37962383941959404, 0.346552189668822, 0.37962383941959416, 0.28619825395037274], [0.2786359194883451, 0.3412684217850411, 0.37659323481687507, 0.34126842178504097, 0.27863591948834565], [0.250873782637373, 0.29358015057755565, 0.4393893682428838, 0.29358015057755593, 0.2508737826373733], [0.22093314931760083, 0.2674190707043037, 0.49620227032596037, 0.26741907070430393, 0.220933149317601], [0.21648080128147987, 0.26432114455242617, 0.4902166230412995, 0.2643211445524264, 0.21648080128147978], [0.2318293085164413, 0.2653423569600221, 0.4217183620537813, 0.26534235696002195, 0.23182930851644104], [0.23825330850576104, 0.2706338918639859, 0.36147624024590286, 0.2706338918639858, 0.23825330850576082], [0.2307849368494113, 0.28848335696699007, 0.35491140359133305, 0.2884833569669898, 0.23078493684941107], [0.23638728640407178, 0.3136679974211031, 0.3681748637085387, 0.3136679974211028, 0.23638728640407186], [0.27096588149218986, 0.3433734124170376, 0.3621593324152374, 0.3433734124170374, 0.2709658814921902], [0.3092343238829401, 0.3744709388368791, 0.36138163333763196, 0.374470938836879, 0.30923432388294025], [0.31736682039188124, 0.3926118313949909, 0.39143568026144704, 0.39261183139499095, 0.3173668203918816], [0.29923784176225005, 0.39498993715439734, 0.41727834601927916, 0.3949899371543971, 0.2992378417622501], [0.2817377466723912, 0.3909305991626327, 0.4082514549870733, 0.39093059916263284, 0.28173774667239143], [0.2714840969972177, 0.3769966310538337, 0.3919278345250469, 0.3769966310538334, 0.2714840969972174], [0.2591510137950634, 0.35366272464232285, 0.4123902788957936, 0.3536627246423229, 0.2591510137950631], [0.2496198222778772, 0.33877553110574843, 0.45872957719413954, 0.3387755311057481, 0.24961982227787646], [0.2538685730169005, 0.3366699712345287, 0.4643106256698632, 0.3366699712345284, 0.25386857301690013], [0.26354785774664463, 0.3358294386865189, 0.4122008076904479, 0.3358294386865184, 0.2635478577466443], [0.26126588328370565, 0.33722304623418764, 0.36920181588033596, 0.337223046234187, 0.2612658832837059], [0.2463162956256893, 0.3423303782191527, 0.37435323188349423, 0.3423303782191524, 0.24631629562568969], [0.2333396013739071, 0.3399702043131379, 0.39290233083815657, 0.3399702043131375, 0.23333960137390736], [0.23281323148830424, 0.3327807780636722, 0.3889951451223952, 0.3327807780636718, 0.2328132314883041], [0.24058007119847877, 0.33473183881587293, 0.373697913949321, 0.33473183881587265, 0.24058007119847877], [0.2469582605593527, 0.33893264867319295, 0.3804917592295764, 0.3389326486731925, 0.24695826055935274], [0.2526156377039428, 0.33307762129361695, 0.41827238495715946, 0.33307762129361673, 0.25261563770394263], [0.26245132479611416, 0.3288942156802098, 0.4509460155715311, 0.3288942156802096, 0.2624513247961137], [0.2654510806071579, 0.3355854071955077, 0.4385881639768805, 0.33558540719550783, 0.2654510806071576], [0.2470351421115252, 0.33652070872593276, 0.4106720747125021, 0.3365207087259328, 0.24703514211152494], [0.22351696933483134, 0.31787331607624764, 0.42117568803634114, 0.31787331607624775, 0.22351696933483117], [0.22902600114949515, 0.29136666000718914, 0.4439660498642562, 0.291366660007189, 0.2290260011494949], [0.2610576580375308, 0.27615916284559533, 0.4206732635753059, 0.2761591628455947, 0.26105765803753056], [0.27780555853011807, 0.27983448316124937, 0.36912035895493744, 0.27983448316124926, 0.27780555853011796], [0.2594771730143095, 0.29593569659166397, 0.3472043183524166, 0.29593569659166385, 0.2594771730143096], [0.23500935143155974, 0.3111153514867055, 0.3612367841710281, 0.31111535148670544, 0.23500935143155988], [0.23391407675293677, 0.3204234389696242, 0.3780893971689187, 0.3204234389696241, 0.23391407675293677], [0.24412865653478064, 0.32833249102323603, 0.37977561719091635, 0.32833249102323586, 0.24412865653478089], [0.2413308602983113, 0.3438050602174503, 0.37650800599379747, 0.3438050602174499, 0.24133086029831094], [0.23343576597768184, 0.37159587292717344, 0.38358777081364465, 0.37159587292717317, 0.2334357659776818], [0.24535802500775164, 0.38899387590322, 0.3976160954128283, 0.3889938759032197, 0.24535802500775164], [0.277474684000697, 0.3708852515945478, 0.4146385301965437, 0.37088525159454755, 0.2774746840006973], [0.30178836979058304, 0.33503337736203315, 0.43177882871972373, 0.3350333773620328, 0.30178836979058343], [0.2938938064460971, 0.31154390928107595, 0.4218561691851397, 0.3115439092810759, 0.2938938064460968], [0.2630288742940276, 0.30568140675092237, 0.3777826961591359, 0.3056814067509226, 0.26302887429402744], [0.2425359116214936, 0.3078921155080519, 0.34915441433681516, 0.3078921155080521, 0.2425359116214933], [0.24759766980026782, 0.30082928600278414, 0.36894584606797026, 0.300829286002784, 0.24759766980026757], [0.2595225240709662, 0.2802095294855211, 0.4007636603706552, 0.28020952948552097, 0.2595225240709662], [0.2542420080515697, 0.2764615224613433, 0.4023313241151161, 0.27646152246134315, 0.25424200805156993], [0.23036080788079272, 0.31011399476626256, 0.37740076209170614, 0.31011399476626234, 0.23036080788079286], [0.21046334368484673, 0.3470359177840237, 0.34753641212858705, 0.34703591778402343, 0.21046334368484704], [0.22044525550054753, 0.3441598428117722, 0.32845918697249055, 0.3441598428117726, 0.22044525550054786], [0.258632831248205, 0.308404778068818, 0.32827541998006055, 0.3084047780688183, 0.2586328312482051], [0.28897228067520125, 0.28056403388800777, 0.3471063053011217, 0.28056403388800777, 0.2889722806752014], [0.2811926421861368, 0.28929987630323184, 0.3816348141111762, 0.28929987630323145, 0.2811926421861366], [0.25006599940218044, 0.32844466265903277, 0.41878354480023866, 0.32844466265903205, 0.25006599940218005], [0.23773387271563443, 0.36128432652339454, 0.43076723419430396, 0.3612843265233941, 0.23773387271563423], [0.26494098557140394, 0.3696433095494526, 0.40800515230094514, 0.3696433095494526, 0.2649409855714038], [0.3062512952900441, 0.3768742008450181, 0.3851034389647881, 0.3768742008450178, 0.30625129529004397], [0.31453206734281347, 0.38638936526186163, 0.3882494205322918, 0.3863893652618612, 0.3145320673428134], [0.28028127419474697, 0.379548602191023, 0.4110534809527255, 0.3795486021910227, 0.28028127419474647], [0.24721539072021695, 0.3654868076015301, 0.4490788137094015, 0.3654868076015296, 0.24721539072021687], [0.2526949273981916, 0.35698873113712404, 0.4874205921709207, 0.35698873113712404, 0.25269492739819155], [0.2836390701761048, 0.3470113843206055, 0.486835170663, 0.34701138432060513, 0.2836390701761049], [0.302880168708908, 0.33647855258758214, 0.4343457654855639, 0.3364785525875822, 0.302880168708908], [0.2908248944850771, 0.3384442572257223, 0.3736096594369255, 0.3384442572257222, 0.2908248944850768], [0.2539698255731008, 0.34626380825576647, 0.3519645519229507, 0.3462638082557663, 0.25396982557310066], [0.2145026258597297, 0.34283220836692757, 0.3805615458803179, 0.34283220836692796, 0.21450262585972965], [0.1966934200057777, 0.3319325088523705, 0.4401844663366658, 0.331932508852371, 0.19669342000577758], [0.2102796315315144, 0.31916423523980286, 0.48088991436299433, 0.3191642352398034, 0.2102796315315147], [0.2439042298390435, 0.29978322368601046, 0.4542964224244359, 0.29978322368601096, 0.2439042298390439], [0.2728634697412975, 0.2843048507953465, 0.38025325671773774, 0.2843048507953465, 0.27286346974129777], [0.2721790647278583, 0.2871189091760424, 0.3359737419816709, 0.28711890917604216, 0.27217906472785847], [0.23681157863845306, 0.30165698093256194, 0.3676353988533341, 0.3016569809325617, 0.23681157863845254], [0.19459341275394615, 0.31540993347970514, 0.444384372438354, 0.31540993347970475, 0.1945934127539458], [0.18551216376618895, 0.3232724543229717, 0.4963599146919359, 0.3232724543229714, 0.18551216376618856], [0.2236752930186332, 0.33395232229837796, 0.484294894752376, 0.3339523222983778, 0.22367529301863323], [0.27935869811275865, 0.35872453820454087, 0.4246527351765591, 0.35872453820454087, 0.279358698112759], [0.3015923276063244, 0.37905360649965814, 0.36497602529526113, 0.37905360649965864, 0.30159232760632476], [0.26982930513037895, 0.37235715178999873, 0.349400675018656, 0.37235715178999906, 0.269829305130379], [0.2151064304853128, 0.34824140233356904, 0.3748879136784645, 0.348241402333569, 0.21510643048531297], [0.18487652847517105, 0.3190062597768809, 0.38649998595168167, 0.3190062597768807, 0.18487652847517114], [0.20318041406035825, 0.28935897361576546, 0.3557570963743857, 0.2893589736157651, 0.20318041406035828], [0.25559269197334067, 0.2751772259173332, 0.3253250211544516, 0.2751772259173331, 0.2555926919733405], [0.2950940946844784, 0.2863502965707964, 0.33951444060884467, 0.2863502965707969, 0.29509409468447834], [0.2817337857870988, 0.31428765049665913, 0.3898897025284592, 0.31428765049665974, 0.28173378578709835], [0.2287678158426203, 0.34536892570885963, 0.4446875028467321, 0.34536892570885974, 0.22876781584262063], [0.1895231208230025, 0.3640134179403491, 0.4783717885402314, 0.3640134179403492, 0.1895231208230029], [0.19708506377988366, 0.3590482339216722, 0.47830346575375055, 0.35904823392167234, 0.1970850637798838], [0.2384823226648803, 0.3464688783626313, 0.4516291206095429, 0.34646887836263135, 0.23848232266488054], [0.2807384346668056, 0.3531452376256256, 0.41679494303866155, 0.35314523762562555, 0.2807384346668054], [0.29972785662783846, 0.37331777542757794, 0.39735260994299537, 0.3733177754275776, 0.2997278566278384], [0.2918326267807894, 0.38488040213514646, 0.40907846341235204, 0.3848804021351465, 0.2918326267807894], [0.27130104263566335, 0.3862489953152637, 0.43562833496210907, 0.38624899531526374, 0.27130104263566346], [0.2541054877557445, 0.37976365241412724, 0.4381387491635856, 0.3797636524141275, 0.2541054877557448], [0.24891123806614035, 0.3634542468944907, 0.4009651897896278, 0.3634542468944905, 0.24891123806614068], [0.26210031524184635, 0.35273356598771954, 0.352031419451794, 0.35273356598771993, 0.26210031524184635], [0.29040788104192206, 0.360999199333088, 0.3295556943610587, 0.3609991993330885, 0.2904078810419221], [0.3065547059096242, 0.36905972871708803, 0.36179955080962284, 0.36905972871708825, 0.30655470590962414], [0.28175269405015224, 0.35610469188505484, 0.4556041649666008, 0.3561046918850546, 0.28175269405015263], [0.23198704121595412, 0.33802005820652736, 0.550765724240678, 0.3380200582065272, 0.23198704121595423], [0.2115303309498931, 0.3420142059132703, 0.5473026516274737, 0.3420142059132703, 0.21153033094989337], [0.2461602372038814, 0.36673771365478025, 0.4454439664945338, 0.36673771365478025, 0.24616023720388133], [0.3000268583087126, 0.3868385091556773, 0.3616569069822667, 0.3868385091556778, 0.30002685830871234], [0.32367664613188757, 0.39161060465791675, 0.3652348357845915, 0.39161060465791697, 0.3236766461318876], [0.3079993105147903, 0.39803293738913953, 0.40642226988420055, 0.3980329373891396, 0.3079993105147908], [0.2759223030436037, 0.41368281337958235, 0.4221392057359131, 0.41368281337958235, 0.2759223030436042], [0.24894235876951756, 0.41599057041533727, 0.41821778839546425, 0.4159905704153373, 0.24894235876951754], [0.23920998832914583, 0.39033969167736654, 0.4242147221536695, 0.39033969167736715, 0.23920998832914528], [0.2508876524423336, 0.3584039197013758, 0.4356230053191784, 0.3584039197013767, 0.2508876524423329], [0.2724031091828893, 0.34880686989954207, 0.43678956154179654, 0.34880686989954235, 0.2724031091828893], [0.2816485246096481, 0.362494989223283, 0.42866103721941107, 0.36249498922328277, 0.2816485246096483], [0.2704476363682901, 0.3758769852558769, 0.41771434592344414, 0.3758769852558763, 0.2704476363682906], [0.258367510573117, 0.3725409412145186, 0.42089863536448335, 0.372540941214518, 0.25836751057311724], [0.2704992547819629, 0.3607486484972259, 0.4487672435371334, 0.36074864849722565, 0.27049925478196285], [0.30150061262661254, 0.3536333862570898, 0.47263024677900717, 0.35363338625709007, 0.3015006126266127], [0.320082833451168, 0.35492924583860735, 0.46474504104109277, 0.35492924583860724, 0.3200828334511679], [0.3117591210050433, 0.3688317573438151, 0.44694233073856204, 0.36883175734381496, 0.31175912100504327], [0.2940918873176816, 0.39293590852405613, 0.44857676292239934, 0.39293590852405574, 0.2940918873176817], [0.28664979999367657, 0.41076177012407805, 0.4546045691133328, 0.410761770124078, 0.2866497999936769], [0.2867389148959895, 0.41616914756657336, 0.43944268659982144, 0.4161691475665736, 0.28673891489598935], [0.2803488032250981, 0.41468323305532767, 0.4093049886822327, 0.4146832330553283, 0.2803488032250983], [0.26657825005613434, 0.39897731878386844, 0.38398839632396053, 0.39897731878386883, 0.2665782500561343], [0.25993769896770463, 0.36410442997010734, 0.38021474107387015, 0.3641044299701075, 0.2599376989677048], [0.26585934835789243, 0.32639263871573404, 0.3903302680101992, 0.3263926387157339, 0.26585934835789227], [0.2692072373883665, 0.30378696886102635, 0.38002462463870806, 0.3037869688610265, 0.2692072373883664], [0.2592771216101783, 0.3020861334110282, 0.3432644009055835, 0.30208613341102813, 0.25927712161017846], [0.24998740026873315, 0.32244261467528745, 0.3190101091159817, 0.32244261467528784, 0.2499874002687336], [0.2560859525604339, 0.35273696714666275, 0.3417610517170425, 0.35273696714666325, 0.2560859525604346], [0.26695212500611726, 0.36660248298922354, 0.41033089605667, 0.3666024829892237, 0.2669521250061175], [0.26571014330186726, 0.3576474085197996, 0.49171758731432985, 0.3576474085197997, 0.2657101433018675], [0.2565974213333305, 0.3484332520716809, 0.5297184477760165, 0.3484332520716808, 0.2565974213333306], [0.25366077872263293, 0.3559167654399116, 0.4837573175291954, 0.35591676543991096, 0.2536607787226328], [0.25586742247021516, 0.36964250554188566, 0.3912597532450891, 0.36964250554188505, 0.2558674224702154], [0.2518132328394783, 0.36168238145631, 0.3397625087353525, 0.36168238145630976, 0.25181323283947843], [0.24316133811236645, 0.3221305315020756, 0.35651816608447134, 0.32213053150207516, 0.24316133811236637], [0.2419984127147274, 0.2816903659000513, 0.38321365108136185, 0.2816903659000512, 0.24199841271472702], [0.2445968693579471, 0.2767740563876873, 0.3753467257474072, 0.27677405638768704, 0.24459686935794664], [0.23483572948144893, 0.3027031578732348, 0.3694142688283015, 0.3027031578732347, 0.23483572948144846], [0.22086727543456391, 0.32343898790451614, 0.4014292613165053, 0.3234389879045159, 0.22086727543456386], [0.23813602454346636, 0.33099096392878014, 0.4340605995891589, 0.33099096392877997, 0.23813602454346627], [0.29259871414085137, 0.34618541689979054, 0.4194381112642216, 0.34618541689979093, 0.29259871414085165], [0.33245941157481695, 0.3633092581915964, 0.3804936832944457, 0.3633092581915968, 0.33245941157481723], [0.3140335142524382, 0.3629538031058844, 0.37764056635886933, 0.36295380310588443, 0.3140335142524388], [0.26286205092169906, 0.3504141732742695, 0.4125623808998108, 0.35041417327426944, 0.26286205092169934], [0.2304459519610179, 0.33725155625117736, 0.43130867260658606, 0.3372515562511772, 0.2304459519610181], [0.2247624502649849, 0.3255793482030397, 0.4144703590866687, 0.3255793482030396, 0.22476245026498523], [0.22361237036334555, 0.32067906654013334, 0.3958822616586544, 0.32067906654013356, 0.2236123703633462], [0.2277488498581097, 0.3280976866301273, 0.39586823179933156, 0.32809768663012767, 0.2277488498581102], [0.25389674206110113, 0.34429778550830653, 0.4008881439431131, 0.3442977855083073, 0.25389674206110185], [0.28673854408705446, 0.3580188483653826, 0.40742404379678265, 0.3580188483653831, 0.28673854408705485], [0.2880015708609858, 0.35699935586379566, 0.4238106841674406, 0.3569993558637955, 0.2880015708609857], [0.2586374452111223, 0.34449714002245924, 0.4345010302925163, 0.34449714002245946, 0.25863744521112236], [0.2425107312278275, 0.3409327420840495, 0.42043229863307546, 0.34093274208404983, 0.2425107312278272], [0.2552705779616799, 0.35091884285207786, 0.4059777449873912, 0.3509188428520784, 0.2552705779616795], [0.26262471094172296, 0.35792567869820796, 0.4381638724497706, 0.35792567869820857, 0.2626247109417228], [0.24594419641926651, 0.36370674654059304, 0.5109849879736433, 0.36370674654059293, 0.2459441964192664], [0.23320386266142876, 0.3779868456608298, 0.5566376499369048, 0.3779868456608293, 0.2332038626614287], [0.24952797202297206, 0.38851471021063955, 0.5367176491193116, 0.38851471021063927, 0.24952797202297178], [0.28154673858259266, 0.39071033123319526, 0.48545521666410363, 0.39071033123319526, 0.281546738582592], [0.29838085305414275, 0.39091884525222853, 0.44377487450744185, 0.3909188452522287, 0.29838085305414275], [0.2883172223081532, 0.38195901803982973, 0.4148808192901652, 0.3819590180398297, 0.2883172223081529], [0.26881878164250117, 0.3592032476337537, 0.38874787312348236, 0.35920324763375366, 0.2688187816425012], [0.25966814717363146, 0.32697894780799786, 0.364669803136826, 0.326978947807998, 0.2596681471736318], [0.2595436704202798, 0.29430740415518264, 0.3580061270963935, 0.29430740415518303, 0.25954367042028037], [0.2581554969745895, 0.2771942701850387, 0.3775954725563643, 0.27719427018503934, 0.25815549697458967], [0.25399777491366915, 0.28170924119558705, 0.39961884896871636, 0.2817092411955873, 0.25399777491366926], [0.2488392890144966, 0.30100910871701375, 0.41178937295087653, 0.3010091087170137, 0.24883928901449615], [0.23948392752264022, 0.3304578213048874, 0.4452990039350121, 0.3304578213048872, 0.23948392752263942], [0.22780625550720995, 0.3602898583459709, 0.5105494307975192, 0.36028985834597077, 0.2278062555072094], [0.2275563696229637, 0.3723763906236629, 0.5540837162458662, 0.3723763906236629, 0.22755636962296302], [0.24518616302564392, 0.36931147177755114, 0.5319280551566102, 0.3693114717775515, 0.24518616302564386], [0.2624616072837415, 0.37671719242562224, 0.47116013932980616, 0.37671719242562235, 0.2624616072837416], [0.25831803897336436, 0.39312062644036727, 0.4146975601263053, 0.39312062644036755, 0.2583180389733643], [0.2446900731779822, 0.3861163902491564, 0.3717088866349221, 0.38611639024915656, 0.24469007317798236], [0.25291545155941575, 0.3548499284707302, 0.35102374237502193, 0.3548499284707302, 0.2529154515594158], [0.27866482636841344, 0.32810050588840595, 0.3654117960736341, 0.3281005058884062, 0.2786648263684137], [0.2793925294384305, 0.31149719022124644, 0.3890334842947742, 0.3114971902212464, 0.27939252943843085], [0.24160122440508786, 0.3007170718732639, 0.3860377987158269, 0.30071707187326374, 0.24160122440508816], [0.2076144864299409, 0.30453176481131344, 0.3656632820316406, 0.3045317648113136, 0.20761448642994115], [0.2176288950840298, 0.3223802601877978, 0.3564147953204463, 0.3223802601877981, 0.21762889508403002], [0.25859765000923735, 0.33871125264505414, 0.3615484129883033, 0.3387112526450542, 0.2585976500092376], [0.2861908715171833, 0.34200166019751965, 0.36799663088046647, 0.34200166019752026, 0.2861908715171841], [0.2784980350204645, 0.3363484006422821, 0.37144672434759457, 0.33634840064228244, 0.2784980350204654], [0.2526584476373805, 0.3372752273024298, 0.3800530860090509, 0.3372752273024303, 0.2526584476373811], [0.23613387602949235, 0.3508097976197313, 0.39582737840856186, 0.3508097976197317, 0.23613387602949268], [0.23895540512189062, 0.3624131108655887, 0.40052494240846914, 0.3624131108655891, 0.2389554051218907], [0.2550709924508667, 0.35843523405930977, 0.38547011967994604, 0.3584352340593101, 0.25507099245086673], [0.2749716236875087, 0.3501157970060156, 0.36609815376885063, 0.3501157970060159, 0.27497162368750877], [0.28586507937772515, 0.35411744580587184, 0.34869457979988305, 0.35411744580587223, 0.28586507937772576], [0.2715064774622723, 0.35934516576229164, 0.3378612258836764, 0.3593451657622918, 0.2715064774622731], [0.23311617608058852, 0.34856414264714836, 0.3555954258174492, 0.3485641426471481, 0.23311617608058918], [0.2011469665252441, 0.3309693051508003, 0.40330712131910745, 0.3309693051507999, 0.2011469665252445], [0.20518660359863566, 0.32149367405271545, 0.4395791547536906, 0.32149367405271595, 0.20518660359863578], [0.24019848585776302, 0.3218358325595092, 0.43281859506606024, 0.32183583255951004, 0.24019848585776307], [0.2750595221734914, 0.3314029582055559, 0.40703109647212576, 0.3314029582055562, 0.2750595221734911], [0.2862485447308737, 0.34744610521459574, 0.39289883465252634, 0.34744610521459585, 0.2862485447308738], [0.2731949904535678, 0.36521403266041225, 0.37744836973209134, 0.36521403266041197, 0.273194990453568], [0.2474036242311146, 0.3820901835388779, 0.3497465463563188, 0.3820901835388778, 0.24740362423111467], [0.22440709078059473, 0.38952722081555535, 0.33461028243628027, 0.3895272208155555, 0.224407090780594], [0.22469694143418736, 0.3748742560598086, 0.3382438731850707, 0.37487425605980895, 0.2246969414341869], [0.2578472294943336, 0.3405036935442447, 0.3381694116880451, 0.34050369354424487, 0.2578472294943334], [0.30129480542564285, 0.31170931977066096, 0.33571147254827105, 0.31170931977066074, 0.301294805425643], [0.3144468405057515, 0.3075213261989394, 0.33484530865629725, 0.30752132619893946, 0.31444684050575206], [0.2822810843746444, 0.3198664203615537, 0.32132943426096827, 0.3198664203615542, 0.2822810843746451], [0.2341868183827248, 0.33284525437698326, 0.31845050886150966, 0.33284525437698415, 0.23418681838272537], [0.21315254263507954, 0.3333994222751076, 0.36946438051671254, 0.3333994222751082, 0.21315254263507974], [0.2347281988624212, 0.3239194669366093, 0.45094675057407674, 0.3239194669366098, 0.23472819886242163], [0.2743331401663118, 0.3268977616988771, 0.48348121885016293, 0.3268977616988772, 0.2743331401663126], [0.29205859855151456, 0.3551798316701943, 0.44393480714461764, 0.35517983167019446, 0.29205859855151517], [0.2769012056273819, 0.39770707168339364, 0.3970193627451084, 0.3977070716833941, 0.27690120562738213], [0.2560843852674674, 0.42884739806100153, 0.3969835497066795, 0.4288473980610021, 0.25608438526746735], [0.2540847515861451, 0.4254570718356222, 0.43017617788188095, 0.42545707183562265, 0.2540847515861454], [0.26351154391742004, 0.39601639208405137, 0.45893859902371265, 0.39601639208405187, 0.2635115439174201], [0.26519991762905937, 0.3724444515600809, 0.4619470719441238, 0.37244445156008127, 0.2651999176290598], [0.25741211880320636, 0.3634559220152907, 0.44080511934314254, 0.3634559220152908, 0.25741211880320647], [0.2522191687782923, 0.3551257502871579, 0.42217928188980053, 0.3551257502871583, 0.25221916877829237], [0.25344078952658644, 0.338252652467794, 0.42074140045478403, 0.3382526524677939, 0.25344078952658605], [0.2560458216049202, 0.3196763472802914, 0.4158867515923868, 0.31967634728029115, 0.2560458216049196], [0.26125552374378885, 0.3264656539452561, 0.40171614105002323, 0.3264656539452561, 0.2612555237437889], [0.2705863447334566, 0.36359402053113166, 0.39281355227424014, 0.36359402053113155, 0.27058634473345694], [0.275000135188081, 0.38973311897593305, 0.39002989406047367, 0.3897331189759327, 0.27500013518808125], [0.26817814187166356, 0.38091500214425617, 0.4009784355345714, 0.38091500214425567, 0.26817814187166383], [0.2569140933367617, 0.3615588949295544, 0.4320771054957479, 0.3615588949295539, 0.25691409333676163], [0.24959715256049808, 0.35695676071642296, 0.45651280312801695, 0.3569567607164228, 0.24959715256049803], [0.24732259855101035, 0.364964766208667, 0.44657121107971387, 0.36496476620866686, 0.2473225985510108], [0.24954561077799822, 0.37393546616753165, 0.4229388450932786, 0.3739354661675313, 0.24954561077799886], [0.2597658754515657, 0.37515285137876175, 0.42811079985195916, 0.37515285137876175, 0.25976587545156626], [0.28209078950943506, 0.36921656673237524, 0.4587919411124161, 0.3692165667323751, 0.2820907895094349], [0.3086255911777298, 0.3714158054179406, 0.47089627288007074, 0.37141580541794056, 0.30862559117772903], [0.3162169549115149, 0.3847803408393895, 0.4416991567624376, 0.3847803408393893, 0.31621695491151414], [0.2958976421483882, 0.39032403977728936, 0.39543897239936887, 0.39032403977728936, 0.2958976421483873], [0.2749578592967584, 0.3821092978985667, 0.36874810195712643, 0.38210929789856607, 0.27495785929675814], [0.27974869299142513, 0.3702677729649629, 0.3711044871074915, 0.3702677729649623, 0.2797486929914248], [0.2929773027782853, 0.3521736441023902, 0.3857125696452365, 0.3521736441023898, 0.2929773027782854], [0.2820879509450527, 0.3222801239268775, 0.389624524665252, 0.32228012392687744, 0.2820879509450528], [0.2528403949203169, 0.30085064320083327, 0.3782577955053084, 0.30085064320083327, 0.25284039492031707], [0.2376373315680343, 0.3133633534335738, 0.3757629915407135, 0.3133633534335738, 0.2376373315680344], [0.2418656507034754, 0.3483244910549023, 0.3992609645576046, 0.34832449105490254, 0.24186565070347565], [0.23912186942494157, 0.3726828803489796, 0.42662508200534277, 0.3726828803489802, 0.2391218694249417], [0.21849852987498042, 0.3768147034975327, 0.43519160481373925, 0.37681470349753277, 0.21849852987498092], [0.20463259509212017, 0.3702080109696561, 0.4367111690681156, 0.370208010969656, 0.20463259509212087], [0.2215414336220908, 0.35427062435533246, 0.44162018916955004, 0.35427062435533235, 0.22154143362209114], [0.257030112683928, 0.32822058877639937, 0.43494178196069416, 0.3282205887763993, 0.2570301126839277], [0.2780986476325925, 0.30540733750107146, 0.4016158570379776, 0.30540733750107096, 0.27809864763259207], [0.27133014111737463, 0.2991055522313127, 0.3449420620356677, 0.29910555223131224, 0.2713301411173739], [0.2526254728908042, 0.3001705138992303, 0.2932436758951824, 0.30017051389922944, 0.25262547289080356], [0.2419993699957799, 0.29267374671414353, 0.29164194946120636, 0.2926737467141429, 0.2419993699957799], [0.24343853956933628, 0.2832732606772396, 0.34547807889905, 0.283273260677239, 0.24343853956933634], [0.25097073157123473, 0.2989254765906292, 0.3997631571417393, 0.2989254765906292, 0.2509707315712349], [0.26003863513607656, 0.3499845566260552, 0.4100497211478319, 0.349984556626055, 0.2600386351360766], [0.2669753330145381, 0.40661518869295843, 0.4010747066764199, 0.4066151886929578, 0.2669753330145387], [0.2693239097679013, 0.43021398409678085, 0.42327446927773427, 0.4302139840967805, 0.26932390976790155], [0.26963972403526515, 0.4128506843765663, 0.4672371212938717, 0.4128506843765659, 0.2696397240352655], [0.27072721380968573, 0.38247737586642094, 0.4824061903746288, 0.38247737586642133, 0.2707272138096861], [0.2687883869491246, 0.37702250797633474, 0.46773567763206947, 0.3770225079763354, 0.26878838694912494], [0.259592866371315, 0.39448806097040506, 0.45688199693777104, 0.39448806097040606, 0.25959286637131546], [0.2528441321502869, 0.3950688027743608, 0.44813685302211853, 0.3950688027743615, 0.252844132150287], [0.26654025514547897, 0.3680555997819492, 0.4219382034085946, 0.36805559978194946, 0.2665402551454791], [0.29651613768316704, 0.3423544001708692, 0.38537298236389295, 0.3423544001708693, 0.2965161376831673], [0.3111308710479238, 0.3408405083155277, 0.36923389691576713, 0.34084050831552803, 0.31113087104792414], [0.29139139323938984, 0.36021046123114425, 0.38868645927161305, 0.36021046123114514, 0.29139139323939023], [0.25728360732852723, 0.3751551122621627, 0.4204304823183129, 0.3751551122621632, 0.2572836073285274], [0.23866659780105234, 0.3643821967984299, 0.4325708607603532, 0.36438219679843054, 0.23866659780105234], [0.23370308759374786, 0.339000969354086, 0.4204622478579137, 0.3390009693540864, 0.2337030875937478], [0.21930525518703048, 0.32147600023713985, 0.3938595575492235, 0.3214760002371399, 0.21930525518703017], [0.20019018585822065, 0.3126415263172192, 0.34784920718687135, 0.31264152631721903, 0.20019018585822046], [0.21074974694824855, 0.3046776662153889, 0.2925600841757089, 0.30467766621538883, 0.21074974694824872], [0.2552017403971754, 0.2999304166141523, 0.2843925567574621, 0.29993041661415215, 0.2552017403971761], [0.28812818039987154, 0.30292171985588634, 0.35133133396681976, 0.3029217198558867, 0.2881281803998724], [0.27610295649818667, 0.3167142213676897, 0.43164177477091376, 0.31671422136769023, 0.2761029564981872], [0.24179161144249112, 0.347005410233778, 0.459652449497544, 0.34700541023377895, 0.2417916114424913], [0.22743167895434577, 0.3834348769352582, 0.4416976832682469, 0.3834348769352587, 0.22743167895434574], [0.24519656101030432, 0.39548989142845586, 0.41460647378267496, 0.39548989142845614, 0.24519656101030424], [0.2764769400552411, 0.3749610500742041, 0.40427707225445536, 0.37496105007420344, 0.2764769400552411], [0.294020838446945, 0.34284513662806654, 0.4118667906026405, 0.3428451366280656, 0.29402083844694454]], "1 String MC": [[0.29973895520527766, 0.288025745202219, 0.40148703798634006, 0.350223304673021, 0.235524199472129], [0.27745072406805543, 0.29653294386559104, 0.39040114330897546, 0.3627731497165383, 0.23400824726709968], [0.23210117075330167, 0.3160546290419071, 0.3697248180355374, 0.39269798735381845, 0.23374567941629462], [0.2060238520416982, 0.33573922523950844, 0.36428343074729475, 0.4234051437386832, 0.2423993726123837], [0.22059626839048402, 0.3523614809790431, 0.38685962046257444, 0.4430191115843408, 0.2620746522787303], [0.2602329639593484, 0.3723979619027689, 0.42815854005353027, 0.45162716273211556, 0.2867963962935006], [0.2954372443386436, 0.4011128188129671, 0.46818976251896893, 0.45513874225267525, 0.3072240262657132], [0.31336094300365885, 0.4327839693987876, 0.49362058271216336, 0.4547463732564915, 0.3171177521775166], [0.32046694787074975, 0.45461232549348995, 0.5044479365336709, 0.4469461846330806, 0.3177441944398286], [0.3209678277305162, 0.4587336568271916, 0.5081854411134825, 0.4337481826683584, 0.31700405989025926], [0.3053208085395226, 0.4468790164298076, 0.5100130028618558, 0.42618932093252127, 0.3211187281412952], [0.2661971343563201, 0.42412285959975227, 0.506803424931133, 0.43264815574631105, 0.32618669941892803], [0.21882792045179197, 0.3936357854077773, 0.4891335413910603, 0.44646676907712646, 0.3226888978239556], [0.1939007557613763, 0.3602617349201672, 0.45084683321014307, 0.4506217432952474, 0.3105112534157992], [0.207082483991951, 0.3345716955504048, 0.39855727609535435, 0.4351009705207738, 0.30281272633235745], [0.24166259999610284, 0.32714265697280936, 0.3504525392221669, 0.4068265188471015, 0.3090350599474587], [0.2656361856154391, 0.3383142593807468, 0.3234692544874498, 0.3823172803365424, 0.3197609921110689], [0.2622350728450338, 0.3568525687095996, 0.3216942353603938, 0.3725563938731766, 0.3177039401810735], [0.2396800212157642, 0.3693652376284152, 0.3376818556725557, 0.3749619104712659, 0.3012161176483711], [0.2157972909766286, 0.36954810883362776, 0.36221676642107964, 0.3789011234001636, 0.28641669727694136], [0.20192519936778683, 0.359998727819635, 0.3893055347666251, 0.37904316435016305, 0.285185071276688], [0.2019035298137223, 0.34928474497592066, 0.4135305281194739, 0.38203098196978214, 0.2912572920918458], [0.21633739208235878, 0.3472228034209024, 0.42896912027152717, 0.3963427669857367, 0.29172967176897174], [0.23983300765900875, 0.3578212567975166, 0.4338908846803132, 0.41597965456775843, 0.28303425708526864], [0.2581664840641283, 0.37402133227891066, 0.4330596576520003, 0.42186587106123197, 0.2693872795221568], [0.2579526443078175, 0.3824965350790922, 0.43133901044115996, 0.4042171102968942, 0.25317748582553196], [0.24207139892086685, 0.3764994015615194, 0.42631898517694744, 0.376617487612119, 0.235731682075491], [0.22995868662076535, 0.36190101182367174, 0.41118064534428433, 0.3595273856173553, 0.2234923905203144], [0.2375374785224469, 0.3487092232558418, 0.3851823945286441, 0.3549877807522782, 0.22424779016353616], [0.2585530088745348, 0.3402228817367884, 0.35799778308804975, 0.34932540418675273, 0.23748553089111085], [0.270691308926412, 0.3342513809849211, 0.3418262168892997, 0.33873580726489294, 0.2547276986040664], [0.26112036996012195, 0.3313446865440173, 0.34062239446112996, 0.3370465647181884, 0.26899909759306817], [0.2415520617157448, 0.3348627952415802, 0.34823940782790175, 0.3534570018019287, 0.27844123416972677], [0.23419034192943208, 0.34302396800097057, 0.35549135213897975, 0.37616384711309914, 0.28153937362458714], [0.2454315384581811, 0.3478326602201622, 0.35701046841768613, 0.38803654418860617, 0.2759964967169769], [0.26017709926909194, 0.344932165558267, 0.35248172391369487, 0.3892416084055621, 0.2643693941558428], [0.2636584685169495, 0.33968827320107686, 0.3452114630044681, 0.3922242237260971, 0.2554009575542297], [0.26124525109644653, 0.3394384787223579, 0.3416765594451145, 0.39989646862707184, 0.25631490906503873], [0.2687845214581792, 0.34298612141899554, 0.3497240737315817, 0.4025995752423892, 0.2658980203714058], [0.28634112845121784, 0.3425573497315534, 0.37220514569994784, 0.3960513277214008, 0.27637881203781134], [0.2924478683584685, 0.3346332261859915, 0.4008855882296475, 0.38941310953372454, 0.2800577296655636], [0.26923744072033406, 0.3239934475247509, 0.4202206437910136, 0.3919130248659064, 0.27437016593070795], [0.22693203291841374, 0.31702900471819573, 0.42086297941348044, 0.40118337844900653, 0.26395219784217594], [0.19642544313147153, 0.31578188039759003, 0.4088964279463606, 0.40995152332906143, 0.25793729499117063], [0.19913018244032143, 0.3205199894673749, 0.3996364793459565, 0.41666447034882304, 0.26126461564067793], [0.22868399686635682, 0.33443782926610777, 0.4034790650014154, 0.4230872218153702, 0.26813324328229843], [0.26081173510929906, 0.36150534978459725, 0.4199163364346513, 0.4267777617206294, 0.2685800112595341], [0.2761202377598638, 0.3993494751600108, 0.4422523263608371, 0.42356129669754505, 0.2625782714179491], [0.2733302457410526, 0.4364655208464351, 0.4620151096211327, 0.4155806543504265, 0.2618847801020734], [0.2651535555286022, 0.4581941673753872, 0.46956529516736184, 0.41023400138615007, 0.2743558048930842], [0.2635888821289216, 0.45657886561759925, 0.4593542783649363, 0.41032586444949537, 0.2911250366383409], [0.2677142118921626, 0.4356658021788785, 0.4392312048282545, 0.40964430575647226, 0.29494337714496394], [0.26557734641212927, 0.4080872169512139, 0.4276283466024616, 0.4002257845813182, 0.2796865438751438], [0.2493788227241653, 0.3864874228701425, 0.43404280213635926, 0.38216173795013464, 0.25703973865960295], [0.22720103651521106, 0.37755029157282766, 0.44641560703437566, 0.36463745611825316, 0.24393094168345236], [0.21628330382126182, 0.38232355839169985, 0.446264834111195, 0.35701264117385506, 0.24620507542764009], [0.22517462919769474, 0.39862704345025557, 0.43385342951712913, 0.35873895522587906, 0.254402413861364], [0.2460561904318439, 0.42044225664424306, 0.4279490493864321, 0.3589364356616158, 0.2534501511446637], [0.264243482878188, 0.4369936628674458, 0.43932002489647115, 0.34782631043202, 0.237199857231741], [0.27098956979795163, 0.43794208137727375, 0.4546463855245325, 0.32836409404181643, 0.21547733471974667], [0.26714737319899623, 0.4224958117031702, 0.4518003474716042, 0.3136804750965712, 0.20583431268100466], [0.2603247052136344, 0.4014102062870838, 0.4238599243681128, 0.3123532693209691, 0.21604112206620085], [0.2608666914190372, 0.3874513037180615, 0.3828790035124085, 0.3197343550826933, 0.2356719933900961], [0.2750179762205474, 0.3849184533877196, 0.34741924046577677, 0.3255872497427541, 0.24765064693687516], [0.297238611509204, 0.39047211827579104, 0.33393000176313725, 0.32623297466694656, 0.24735311460974146], [0.3123786046712643, 0.4023085709429839, 0.3532927972194103, 0.32559430742083856, 0.2466019209143202], [0.3100820023947641, 0.4239650875709248, 0.4026061189523437, 0.3281132376426612, 0.25745035731108845], [0.2956332553957025, 0.45744384783755954, 0.4594896092190952, 0.336676244285262, 0.27483075403519874], [0.2837733401244616, 0.4951418611466453, 0.4950516783275999, 0.3555344217532884, 0.2790607409952017], [0.2845433181342818, 0.5212961837364699, 0.4979782257200759, 0.38695671279188226, 0.25751870745561467], [0.2983900681437197, 0.5220265574144576, 0.48190902558193577, 0.42244165230792197, 0.2230236593783188], [0.32054651146204444, 0.4947429817379047, 0.4671766025747753, 0.4444186343388717, 0.20696320402267743], [0.3429122571112062, 0.4499693393682508, 0.45998271593069284, 0.4434057791953936, 0.23008450957447607], [0.35334909792754243, 0.4049883679303189, 0.4516489803805739, 0.43103536290812355, 0.28013523166418075], [0.342086997240915, 0.3733623587106676, 0.43333680710229056, 0.4293168482951222, 0.3220312906576216], [0.312033997592313, 0.35747959245311467, 0.4074328570981146, 0.44571055463698134, 0.33093495885512936], [0.27757596402359436, 0.3506548813803343, 0.38631717560303164, 0.4632144085080341, 0.31206553694485256], [0.25072863614433705, 0.3471730080594334, 0.3814533780785772, 0.4572534966490897, 0.2884419525639311], [0.23331366642347842, 0.3490848360071519, 0.39106306549374625, 0.4193787261827827, 0.2763534997583919], [0.22489970346434052, 0.36111167688357415, 0.3981192241921543, 0.36239584220247234, 0.2763905235824649], [0.2311900537643159, 0.38022792046938986, 0.38543434185450415, 0.30639490894738813, 0.28062173584796535], [0.25716534287784054, 0.39515598092717874, 0.3553068558943848, 0.2654096261464144, 0.2796027740055098], [0.2947565992213754, 0.3988094116878871, 0.330015906061259, 0.2463655387822304, 0.2661316109203133], [0.3252187632877648, 0.39789394071840617, 0.3298984952555868, 0.252576051389558, 0.2425924982040351], [0.33529254082900567, 0.40517386468581496, 0.3549929795063922, 0.2819558298915702, 0.22477947386097535], [0.3267285331763414, 0.42241665929986244, 0.39099704610930197, 0.32387104793343197, 0.22864801343764155], [0.30921056443918304, 0.43596743996517573, 0.42663054765254815, 0.3633479094467531, 0.25025319302023435], [0.2889483339382709, 0.4316785717015149, 0.45770682833279697, 0.3901261420716904, 0.26699509699287255], [0.26721636674983384, 0.4106964644873579, 0.4785113791412583, 0.40263006011672553, 0.2632756088998277], [0.24664747845432622, 0.38660667573891166, 0.4806366022726424, 0.40503330144809624, 0.24807311734142382], [0.23384389684592485, 0.36922260721813294, 0.4637056868931302, 0.4039115625420573, 0.24145716792911187], [0.23421375155012542, 0.3569508692200142, 0.44051158207888774, 0.40609683189414547, 0.24972892841844957], [0.24523078095974066, 0.3460529655252472, 0.4265319504750422, 0.4138584526646579, 0.26190054280940467], [0.2557713239534515, 0.3413058058367022, 0.426343380762809, 0.42089418760360997, 0.2677974650649868], [0.25350676466048383, 0.3515750438373427, 0.4324432749448094, 0.418551512706303, 0.27075843205515443], [0.23533409980424397, 0.3757687107860833, 0.43525182598236095, 0.40878541335315566, 0.28064731742696186], [0.21183207164264092, 0.3986538209978729, 0.43232511156676046, 0.4054343720971166, 0.2996021506974694], [0.20015326839333955, 0.40381521217248595, 0.4289749529275646, 0.4172545409347831, 0.31765067760514165], [0.21020409821271124, 0.3896602376101628, 0.43091413019935787, 0.43336364552189666, 0.3214159987588716], [0.2364522291215966, 0.370735221921555, 0.4359864769447277, 0.432784370568021, 0.30753985645673554], [0.26287305899002467, 0.3633742984664111, 0.4346318007461672, 0.4083869219710359, 0.28859179334639046], [0.27600560108350775, 0.3709514789654428, 0.42096348088824315, 0.3754135317281781, 0.28273065395626384], [0.2742680671747819, 0.3827719993896932, 0.4018163990424992, 0.3548163396303353, 0.29350711259316775], [0.2663517049574097, 0.3859342640085187, 0.3905521798679882, 0.35299520533718376, 0.3023145197068866], [0.26151747373698975, 0.37769119572590915, 0.3920928718289326, 0.3603957144989369, 0.2874922479590027], [0.2611834635295478, 0.3672376022037299, 0.3985712513798734, 0.36591872277239074, 0.25173545946994486], [0.2595925042765438, 0.3667031634013988, 0.40011355230915613, 0.3681395897754574, 0.22395782719345425], [0.25226124883461126, 0.38037136239737507, 0.39481001156098666, 0.37280973734492506, 0.2296308344453153], [0.2422306486234877, 0.40156374396710703, 0.38691446988743483, 0.3824461046924, 0.26275352860096324], [0.23655331369071608, 0.4192829099086965, 0.3812250211362551, 0.3904740133446801, 0.29202035667285714], [0.23802092840764352, 0.4278301774319099, 0.38224731635686865, 0.3867975880898996, 0.29350243002708337], [0.24354115904362467, 0.42957546086208553, 0.3929719555786966, 0.36937399039050367, 0.2724951756215509], [0.2505509314972287, 0.4282363568858423, 0.4092631044450939, 0.3480634584055966, 0.2522911415650393], [0.26041149463600693, 0.4220386277893199, 0.41971462642263613, 0.3343699218213365, 0.24629080212899168], [0.2726650816814194, 0.4079068064148992, 0.4171556229344465, 0.32865033457205983, 0.2463971847995683], [0.27997523540583413, 0.39258137470071586, 0.40790844196137466, 0.32128997394116376, 0.2385568866382407], [0.27486295676204703, 0.39249349126011224, 0.4041334110726026, 0.3064919140941815, 0.22355468847555948], [0.2612453090075938, 0.41565084711330647, 0.409143066513903, 0.2906288741855582, 0.21656658085598773], [0.25317824670776423, 0.4462307650453129, 0.41626429587893893, 0.2854676242449813, 0.22716172090761558], [0.2588795979301257, 0.45599196414781035, 0.4205355217166975, 0.2965038176201559, 0.24634325623616232], [0.269863579225126, 0.4334481732670628, 0.4242911448576251, 0.31943672619520813, 0.2568184301920424], [0.2708986692246318, 0.3954393178827086, 0.43076532335486517, 0.3446494414793293, 0.2519883792498617], [0.25952867868761204, 0.36700930228324735, 0.4390303559396924, 0.3634589852835464, 0.24006351631000433], [0.24987873870739524, 0.35694419797233473, 0.4471617173721942, 0.37398764422153197, 0.23199186987512233], [0.2545587224743395, 0.3584185009021731, 0.4543824517697719, 0.38359646709238693, 0.2313878222409595], [0.26732096473481026, 0.36584925295518234, 0.45733937135883596, 0.4015431774831199, 0.23627621260505927], [0.2701039081597434, 0.3795734592778404, 0.44984386789433745, 0.4256672383585696, 0.24456136567863582], [0.25755915969427373, 0.3955959648324924, 0.43052205545729827, 0.44045006883036764, 0.25468617950090455], [0.24751272559827464, 0.40278968405205673, 0.4069742747410626, 0.4333700232761333, 0.2641081558090395], [0.2607069993854108, 0.3947798220688823, 0.388197772392204, 0.40984076206018516, 0.2699544807753039], [0.2926115450994434, 0.3776461465371552, 0.37534665935142275, 0.385723236740693, 0.2698998388058757], [0.31384101315680846, 0.3617645011332477, 0.36326729487519505, 0.3678578276675443, 0.26188921956108746], [0.3019758772039449, 0.3513468383274928, 0.3485151089237107, 0.35052661577790245, 0.2460510644284563], [0.2671527682770571, 0.34530353773554157, 0.3322441770588215, 0.33091737078652506, 0.22821314188482764], [0.2404756313629723, 0.34242536528680145, 0.3176452845664066, 0.31804044439542634, 0.21786403177340244], [0.2407152870941854, 0.34109619485760956, 0.30906763352486644, 0.3216093265751577, 0.21964470704488664], [0.2594775593456788, 0.33947101477357644, 0.31266681006389757, 0.33890376945492684, 0.22917561748223547], [0.27741033403680404, 0.3417211955355149, 0.33326630778582156, 0.35840066569114437, 0.23979704388859158], [0.28558998094915533, 0.3586739697837297, 0.3688445714198465, 0.3717329982561476, 0.2503192372529917], [0.28767213532577895, 0.39379219934572707, 0.40905746796762793, 0.37643369091409684, 0.2620147651071131], [0.28876731744388096, 0.4311624988194943, 0.4392261154962167, 0.37139548090103736, 0.27068102931348825], [0.28944973633459364, 0.446739064976302, 0.4468463897146775, 0.3575950826493528, 0.26855517030659015], [0.28799317908584143, 0.4325362252573338, 0.42881279566651254, 0.34194775461164606, 0.2555180658462306], [0.2824575447594577, 0.40287904980600037, 0.3955329834508052, 0.3327610550975548, 0.2428956305945481], [0.2712675281198711, 0.3761995795735748, 0.3650518146098908, 0.33031668403848596, 0.24203485003982678], [0.25633341368566387, 0.35844861831557884, 0.34923022427373507, 0.32805968113035966, 0.2513063910666565], [0.24519721753220736, 0.34665358989184136, 0.3470518739701984, 0.3244745360357736, 0.2582388586347362], [0.2453839759377478, 0.34001915046630937, 0.3528756715007277, 0.3272408338099131, 0.25425701098497816], [0.2552553368254634, 0.3405401429788076, 0.3655478255692627, 0.34206548705437745, 0.24415657107165772], [0.2634578116154843, 0.34708399222152264, 0.3838654938662464, 0.3628506858308642, 0.2395921633151839], [0.25939455297516456, 0.3558643179175783, 0.39922405887975243, 0.37843543689821163, 0.24502399531607666], [0.2438545097430998, 0.3651843941259068, 0.40388969793893814, 0.385887977013182, 0.25297346036921675], [0.22948908353473796, 0.3742154341363045, 0.40521800834587796, 0.3908234978459041, 0.2541416976220463], [0.23091869700889284, 0.37843486804474935, 0.41910410794033626, 0.39539425052090055, 0.2497525689408033], [0.25181687372765005, 0.3728377216746208, 0.44568768602528, 0.3926605763493239, 0.24976021890242198], [0.27932407342046184, 0.3611203645695644, 0.4629148101702958, 0.3757643598694984, 0.25795801167291504], [0.2932705484761062, 0.3561457390026067, 0.4518226325238309, 0.34896212010059247, 0.2636976932373151], [0.2844869755049988, 0.36704174988404065, 0.4201094166524577, 0.3258987971454608, 0.2538805274223337], [0.26342583961276483, 0.3876259626697467, 0.39199643366680714, 0.3180245771172342, 0.2319669910749848], [0.24848523752591856, 0.40120443499867475, 0.3813476948210378, 0.32708687160940997, 0.21813052499336708], [0.24791155042251548, 0.39744820018455257, 0.3851210811418254, 0.3478151743441755, 0.2269785811031375], [0.2562731118599645, 0.38326595694312554, 0.39799735916548395, 0.37396743097178015, 0.2495370073275498], [0.26517613462488804, 0.3768127151621, 0.4189738068632283, 0.3997025525728676, 0.2629255874893714], [0.27100114901650385, 0.3911659726844453, 0.4422292024859228, 0.41770832590546936, 0.2564962160552145], [0.2736453620697151, 0.42260508111078654, 0.4545715377523315, 0.4213046825960076, 0.24253998783318095], [0.27538622641264093, 0.452407391858797, 0.44858961545348536, 0.411447609089169, 0.23994181826538633], [0.28169623537898547, 0.45987046913593205, 0.43113341985124587, 0.3994765973962762, 0.2526182340297969], [0.2954599317629303, 0.43752866359811515, 0.4138207517025796, 0.39801859565465425, 0.2680374290369729], [0.3082215857773992, 0.39856002767937904, 0.40191304258054306, 0.4071993948738167, 0.27357148778668733], [0.30523894310140115, 0.3696188722578258, 0.3977750150935095, 0.41266601733559893, 0.26814830845359716], [0.28394260747372696, 0.3714445491283705, 0.40762223406924025, 0.40022413199021, 0.2575520077485204], [0.2610478200351741, 0.4020475853478228, 0.43526055704304045, 0.3712767923572497, 0.2447409892113208], [0.25592733786555255, 0.4392129651168515, 0.4718589769412659, 0.34120633404108225, 0.2300786653014384], [0.27169379590755655, 0.46124008808736394, 0.500402835166029, 0.3236744284521463, 0.2186780164481014], [0.29675325790783036, 0.4641289278139009, 0.5102337420025186, 0.3200114376601484, 0.2201392692376593], [0.3179071345890925, 0.4576462664718403, 0.5016792978873708, 0.3233719457369877, 0.23704589816596786], [0.32516523445923123, 0.449198669616302, 0.478714063996164, 0.32762295273087977, 0.25705319330736864], [0.31157319551168966, 0.43767217096799016, 0.4458985965587472, 0.3290835173338137, 0.26222135644071026], [0.2807677465654155, 0.42173411203218436, 0.41329133092554116, 0.3243484781816466, 0.24737925419093054], [0.2523726947161023, 0.4063346114592173, 0.39449158048875527, 0.31355857074563315, 0.22545722312752667], [0.24721095175160762, 0.3974634370540589, 0.3935369503093969, 0.3061094107398106, 0.2126427934708069], [0.2645028077046048, 0.39499600495822207, 0.3987539736104136, 0.31613594620173335, 0.21200150824184216], [0.2824574310805042, 0.3946855854487429, 0.39601898355745113, 0.34662867945867104, 0.21565532561496442], [0.2836409563144632, 0.39467436413810103, 0.386295589247061, 0.3799244194945386, 0.21953359922670293], [0.27160038051090696, 0.3966450765900499, 0.38497371655560514, 0.390463603832395, 0.22773144917132485], [0.2605493159893211, 0.4020798951109965, 0.4039908753292597, 0.3704483411952375, 0.24088560841785575], [0.25870357718238474, 0.4099045246483536, 0.437833311152925, 0.34019922086819526, 0.24928295149773463], [0.26683196820085386, 0.41674195964204963, 0.46721824652377214, 0.3288884557714715, 0.24553178827217562], [0.2833268508417899, 0.4185280944060007, 0.47475711666544296, 0.3453375455702602, 0.23985239380121842], [0.30098807050480036, 0.41439372229631766, 0.45824045958217113, 0.3719004830649614, 0.2518809384608085], [0.3043068870524638, 0.4097061744096721, 0.43157252571016064, 0.3876540214986478, 0.2845422233050618], [0.2814683767413153, 0.410720816395723, 0.4131497369415301, 0.3913846441916098, 0.3142139603840022], [0.24025789397636374, 0.41392232154324343, 0.411840291093662, 0.39651466250018425, 0.31345855083309837], [0.20513267806269486, 0.40675736167438165, 0.42346498989507286, 0.4081419841971509, 0.28048178233978743], [0.1958716392570855, 0.38477102288964726, 0.43903819981946857, 0.4154042291796506, 0.24076712083181517], [0.2114912119126358, 0.36311788948233037, 0.4523935059768224, 0.4085991266883391, 0.2212994030761414], [0.23477714791248805, 0.3621703371567182, 0.45922589069226577, 0.3945679829080275, 0.22799128938257462], [0.24934413687912169, 0.382775613620455, 0.4554195348017236, 0.3877695139637781, 0.24679579652643988], [0.25200097613196704, 0.40420799842883837, 0.4424018472013219, 0.3909347538889762, 0.2600396989670417], [0.25077277608781695, 0.40753420759164705, 0.4302787622039971, 0.3933769356133465, 0.2595837971054048], [0.2518616036454097, 0.3933012038472419, 0.4276812481467685, 0.3877055041490523, 0.24955414820512004], [0.25017808131728425, 0.37461558769512104, 0.4296056042513864, 0.37982034710690815, 0.24120847997692668], [0.23686847037176773, 0.36185660105017275, 0.423960120146729, 0.37955136952249613, 0.24383486428743736], [0.21634121809550422, 0.3593479968522372, 0.411366301319204, 0.3874939218912329, 0.257141805408147], [0.20752002055183694, 0.36925504411025667, 0.40879926164427466, 0.3958220033937779, 0.27191501711832783], [0.2215071531565811, 0.3897437234723924, 0.4279060323256154, 0.39924692649323773, 0.27893021333224804], [0.24415419281907746, 0.41176186266290193, 0.45678690509700803, 0.4009888415829901, 0.276807863794732], [0.2517241889683636, 0.4251012136886556, 0.47128973789772116, 0.408702660988931, 0.2713274596528884], [0.2423289986645849, 0.42780769060656487, 0.4612088880637215, 0.4267193837786479, 0.2693322073706643], [0.23945054494639478, 0.4253572009179648, 0.43861076332086474, 0.45093847076196725, 0.27419442582145837], [0.26023082469916026, 0.42214177353957943, 0.4227940885058443, 0.4691895942640327, 0.28416903931221377], [0.2909325618983186, 0.4189535035716293, 0.42397679852172754, 0.4683640136301295, 0.29228161400654085], [0.3028080538525414, 0.4172635438789486, 0.4399082735256892, 0.4449417251718653, 0.2898310691871016], [0.2868155023774531, 0.4187895042721247, 0.46008252825133883, 0.40957099617031373, 0.27410578404233277], [0.2627150175906221, 0.41969564315096286, 0.4718604178687545, 0.37980876267412467, 0.2529604885779539], [0.25465615254928164, 0.41217693619800466, 0.4688470182896466, 0.3671197292794731, 0.23890747323167844], [0.2664031003469046, 0.3956251455764137, 0.4554333709862852, 0.3698546342694957, 0.23787991138787012], [0.2830404666174122, 0.38124400021975, 0.439425562128283, 0.37691451650819496, 0.24544201254058828], [0.29032068539769573, 0.38045604169870706, 0.4217408933947248, 0.37751470933561393, 0.25347039274914784], [0.2867401248529663, 0.39148895820440477, 0.4004749204106794, 0.3697669913689398, 0.2572648589276616], [0.27909250815893916, 0.4027448707734068, 0.38367460809720977, 0.3623378556666552, 0.2556195267380376], [0.27224320686199077, 0.40805500604346456, 0.38594043470172884, 0.3668433439746549, 0.2485577502679072], [0.26575556921847543, 0.4122350363030771, 0.40770395409879717, 0.3858276002591947, 0.23914946026246586], [0.25836954914747906, 0.41986316730511575, 0.4291904494902506, 0.40755458491118246, 0.2356716798868746], [0.25242830827381235, 0.4245716919091672, 0.4340214364725451, 0.41441720246429736, 0.2464985753296984], [0.2521838871497878, 0.41555076109364564, 0.43000657770820516, 0.3982297903772821, 0.270188287946607], [0.2581291095357823, 0.39338229788059925, 0.43438747198476524, 0.3681796913879461, 0.2926561698622587], [0.26458165076951784, 0.37293691937126094, 0.44438123565294185, 0.34407037076231495, 0.29770093989042234], [0.2645283442551073, 0.3672248983991725, 0.4381386528153689, 0.34038017870782056, 0.28236330682318816], [0.25779317216408215, 0.3719858567780392, 0.4059144337291362, 0.3540943000963474, 0.26169387023931], [0.2539005857580675, 0.3715692156245198, 0.36643615284120135, 0.36725172542046886, 0.25632740622155226], [0.26455750808470146, 0.3596964493175713, 0.347077542229639, 0.3639545112352195, 0.2730049583049288], [0.29080049326117247, 0.348834697482639, 0.3576535940321438, 0.3468536328277087, 0.2971542063999409], [0.31792627591922085, 0.35603856951538126, 0.3888841008757453, 0.33512055815631275, 0.3068395289711768], [0.3265330470518836, 0.38304944286124903, 0.4264546543829002, 0.34414511828395045, 0.2950677548419572], [0.3106802427318225, 0.4146126269074802, 0.45768429708848013, 0.36914736599404907, 0.27609614166518304], [0.28323017311413967, 0.43464270415491135, 0.47138271598296494, 0.39152377906208247, 0.2678955870707994], [0.261467223082749, 0.43923355220320603, 0.46269061031441877, 0.3993718584768379, 0.2713938203591809], [0.2503436980287145, 0.43410600269776944, 0.43803168563518646, 0.3972893673410922, 0.27186576315957306], [0.2433938123869752, 0.42501966121490703, 0.4090993850199309, 0.39602941096795796, 0.2599679890699178], [0.23677954738537405, 0.41352944660814195, 0.38276267586634016, 0.39764908191570464, 0.2445878169976547], [0.23480600481638278, 0.39851783005798724, 0.36100256014325327, 0.3944514439491712, 0.2411178704409625], [0.2405394311982276, 0.37857515300987427, 0.3470872460993924, 0.3811799958768477, 0.25165779119312615], [0.24853638069772366, 0.3554092826012686, 0.34458902754034265, 0.3650918541997426, 0.2631498554534164], [0.25193807660439327, 0.33798615371964447, 0.35182266222313463, 0.36198823050533335, 0.264136203297866], [0.2525502243478326, 0.3396996858282422, 0.36458016722470465, 0.3809335104776602, 0.2571821903551694], [0.25841891356743407, 0.3650612381613627, 0.3843174474652762, 0.4124656081199489, 0.25274235604783174], [0.2734583888498289, 0.3998468639548117, 0.41645944253615785, 0.4339754031929361, 0.255270179437863], [0.2939002261146803, 0.42185464893657537, 0.458838138323388, 0.42955814302122663, 0.25929172735242345], [0.3127295688450445, 0.4245365464942147, 0.49767146706068227, 0.404561378690089, 0.2576846460477118], [0.3224234940700645, 0.42386930263357203, 0.5180980261432533, 0.37899733541423164, 0.2504523058467514], [0.3155852712799442, 0.436061173595664, 0.5160559263626963, 0.3679383251531313, 0.24444149076947536], [0.2909483065578977, 0.452911674252362, 0.49936905978866825, 0.37134117917983545, 0.24510760397751152], [0.260411711874474, 0.4487103768316891, 0.48053155480833365, 0.3814127732356485, 0.24914696261673905], [0.2427008904543949, 0.412888885244461, 0.46796625912493084, 0.39338007857681945, 0.24693519268195066], [0.244944554186815, 0.3672292137304556, 0.46004440670652913, 0.4059114157533567, 0.2344829774774963], [0.25459773836621263, 0.34406002084448395, 0.4484790292877348, 0.4158749133801808, 0.2216715320585892], [0.25469317126170743, 0.3510103459810504, 0.4325091797957262, 0.41912464477939826, 0.2236905828153632], [0.24427953576396783, 0.3648817437962171, 0.4268546233456574, 0.41656998755198316, 0.2426370414769743], [0.23788631008933653, 0.36104848645743426, 0.44556708552761815, 0.41491011816672707, 0.26265210043213993], [0.2458810134576966, 0.3423263490402963, 0.4772370413972721, 0.4189801054214884, 0.267701210809059], [0.2625052681654023, 0.3338716103969679, 0.4886746315063159, 0.42497090537478754, 0.2605257134916679], [0.2762898488982827, 0.35176860268356336, 0.46004723555658605, 0.42321199038044616, 0.2575763417076927], [0.28670890743528993, 0.3823606947194509, 0.40713417771806, 0.4076347580921126, 0.26637038152449255], [0.30317927355185487, 0.39548690155028676, 0.36086807590436654, 0.38150229713882455, 0.27536831187280575], [0.3267892628364517, 0.3763146920983006, 0.3342244677472027, 0.35373836363744193, 0.26904208256898055], [0.3395559167964244, 0.34053505061597467, 0.3210029985104297, 0.33117178595112595, 0.2476817121253398], [0.3196198840735315, 0.3170851866980984, 0.31922880782206003, 0.3162480552208152, 0.2276668636773439], [0.2693844785763403, 0.319122300891862, 0.3373102185216065, 0.31144118314488045, 0.22439190394165737], [0.22320267325486887, 0.3360787017471408, 0.375307165345509, 0.32125062563397067, 0.23914083855187135], [0.21911572407003146, 0.35273030660525273, 0.41563343337621667, 0.346019567639295, 0.26229211779504413], [0.2602760316344822, 0.3679383315647116, 0.4397480477718387, 0.37591958921867247, 0.2851095746225019], [0.3087978350492844, 0.3886963761166206, 0.4449742242752789, 0.3965803536660195, 0.3051507267422774], [0.32222109091200046, 0.4108226026032423, 0.43888786003992775, 0.4020712893119034, 0.3205327796089634], [0.29440692078139674, 0.4172162725943987, 0.4256889157024301, 0.39867235259743183, 0.3231940950125147], [0.2568298746512644, 0.3995046605562631, 0.40589194458667427, 0.39439562983061754, 0.30403461434638124], [0.24181955900925417, 0.3735274274520295, 0.3834445378115976, 0.38897051675752486, 0.2672949843966544], [0.25113204711672615, 0.3647344180405847, 0.36491987118423147, 0.37762820695706545, 0.23474413888227758], [0.26202645826954063, 0.38040755145627436, 0.35474582802861926, 0.36181582908233967, 0.22812296431819007], [0.2572818455188629, 0.404527643652337, 0.35704817886231255, 0.35084931581553613, 0.2469073142412151], [0.24264969360693095, 0.4206498523538213, 0.37761031495044217, 0.35208625550444517, 0.2690061549489874], [0.23657567203058733, 0.43068896630502707, 0.41597815776764846, 0.36238124837441105, 0.27473377418572986], [0.24941423383290628, 0.44525043426936833, 0.4581236675115897, 0.3709036479848195, 0.26472145141269704], [0.27534476917899364, 0.462007390659966, 0.4853442056069794, 0.36969573658480437, 0.2524999079829939], [0.3008866339335928, 0.46448146320262573, 0.4905756144584623, 0.36080436992633563, 0.2465282176131049], [0.3164868828269406, 0.4434171434490469, 0.47998622705374755, 0.3530489151275127, 0.24511954187521598], [0.3194263355708769, 0.4110351615816308, 0.46027473498753924, 0.35190631859897775, 0.24415850580439907], [0.31035568400724445, 0.3891286086441661, 0.43328562867916465, 0.3535409995405476, 0.24204017252501192], [0.29318614575392443, 0.3873626942214351, 0.40428473272320875, 0.350271726864098, 0.23778821584281923], [0.2792665798768649, 0.39789054343917685, 0.3859361131601713, 0.34125635344334315, 0.23045509952819515], [0.284454431896895, 0.4074070007360029, 0.38785829555950846, 0.334832731735538, 0.2215773325135722], [0.3133939478822567, 0.407987177855089, 0.4065099269543613, 0.3392574728497053, 0.21501623103791256], [0.346888572920693, 0.39814995701281375, 0.42992361044925687, 0.3536460631393466, 0.21434878383572584], [0.3538675957599573, 0.3816724609310933, 0.4492013704893795, 0.36982122995622496, 0.22242037566881886], [0.32177950107166187, 0.367401989876625, 0.4617290596776742, 0.38130292192913867, 0.24085822132715323], [0.2711177949052725, 0.3634940887958734, 0.4669961717609399, 0.388803054957894, 0.2655929326499738], [0.2346727648549617, 0.3681495281239301, 0.4650557905697848, 0.39816975091231765, 0.2850460169032799], [0.22583483040712382, 0.37120334353245316, 0.4582656075031913, 0.41359073134257507, 0.28909191165195436], [0.23310209556475625, 0.36850083024319613, 0.45008416552605096, 0.43051449000888864, 0.27996697424452144], [0.24138965563531237, 0.36872750415753486, 0.441683590580667, 0.4350603981141468, 0.2687725579145378], [0.2476514876131468, 0.38010700982589063, 0.4322386801473671, 0.41545098128535773, 0.2609538690911333], [0.253995956796514, 0.39588629303508605, 0.4222962079508701, 0.3773796672451866, 0.2517282453393304], [0.2567770630974586, 0.4020965539375895, 0.4145990107244255, 0.3435846833404749, 0.2375978964367506], [0.2510082738444598, 0.3971139274735282, 0.4118044051353875, 0.3326583600892382, 0.2251659024357123], [0.240662165814018, 0.39302684999803367, 0.41500635340897485, 0.34094059747229455, 0.2232510143938956], [0.23593708289744342, 0.39667258634477953, 0.42356251336776235, 0.3512397311423169, 0.23039421344401148], [0.24046711630348194, 0.39964411874927314, 0.4344570178410558, 0.35665131984974785, 0.2362203951815388], [0.24672648122505741, 0.39154178362088204, 0.4430801616521294, 0.3665384122779932, 0.23457697253071907], [0.2447489813803955, 0.3749479207285493, 0.4471790672570261, 0.3877340311526051, 0.23134566597199002], [0.2320624555360211, 0.36116260061604233, 0.44904147912810516, 0.40975615780678903, 0.23811655867187592], [0.21525953601748737, 0.35712957220041963, 0.4509540359450582, 0.4158214251058166, 0.25865451641349807], [0.2049337049105392, 0.36295546136459433, 0.44971640520697737, 0.40363961588853087, 0.2815047053286003], [0.20861658945428607, 0.37691715876743154, 0.440013707122866, 0.3871835782974116, 0.28796513314637406], [0.22524357703647346, 0.39456423774632754, 0.42359738533695124, 0.3785105922045022, 0.27132038478615567], [0.24615525890901885, 0.4054856639316884, 0.4100924037990751, 0.37501163505620144, 0.2475261553686226], [0.26355363283767547, 0.3994355757044519, 0.4054752461833476, 0.36757883724155466, 0.24078587971827006], [0.27671214048525883, 0.3763723873237936, 0.402922292326086, 0.35661279390830525, 0.2567246362178112], [0.28685163581515294, 0.34564642526089817, 0.38984604794497724, 0.35376903855222824, 0.27610365792547076], [0.2884474035478458, 0.316881748462879, 0.3640242832798683, 0.3667712804048047, 0.2784782284628835], [0.2728326579501741, 0.2974207925550086, 0.33905981402605206, 0.3868324429943434, 0.26508466355004084], [0.24263443300572188, 0.2957286386461413, 0.3318269361280123, 0.39608988615843665, 0.2520088815009045], [0.216690473669373, 0.3167361297031458, 0.3458849751015575, 0.3877615035519503, 0.2473028879150313], [0.21480263767381877, 0.35130309526214276, 0.3691693821533816, 0.3743411607599946, 0.245646107949855], [0.2381748705000321, 0.3793075110554479, 0.3876518612038574, 0.37278470952579956, 0.24366664092185614], [0.26786811300140845, 0.3888130608674034, 0.39896036794959316, 0.3848276904050204, 0.24819248106277278], [0.28244751065257206, 0.38670898410363375, 0.41102039639519355, 0.3966040281258275, 0.2644210217601197], [0.2757615313695684, 0.3858337059625699, 0.42890181031516633, 0.3959182259760251, 0.2834562508866104], [0.2585632597650577, 0.38793486855774495, 0.4467276387594975, 0.3838961263168712, 0.2885359296624899], [0.24541905101950606, 0.386684131983054, 0.4540904055930017, 0.3690373399962581, 0.27203551380525653], [0.24131670191340476, 0.38267768396669355, 0.4476025843189021, 0.3559445274489952, 0.24332169172692392], [0.24061963865367997, 0.3844882099416924, 0.4328084912649923, 0.34340517023107037, 0.22130272326400324], [0.2373955144277226, 0.39373058478925627, 0.41612446192808994, 0.3299521948521431, 0.22013308793902886], [0.23365923379012227, 0.39863633107818996, 0.3994738053710256, 0.31768380415704406, 0.23864539196013068], [0.2353307254926733, 0.3881583628451829, 0.3839799213621692, 0.31223818035930984, 0.2611289161966044], [0.24240791594000366, 0.3671848653853319, 0.3748004783524571, 0.3205851731949392, 0.27065843444911714], [0.24791786329877824, 0.351063522704931, 0.3784307557318283, 0.34563915263092726, 0.2638585388176703], [0.24731943728269856, 0.3471626817721754, 0.39555310261217747, 0.38034750571116277, 0.2512691662418466], [0.24471629009592044, 0.3487589294695935, 0.4181959875249557, 0.4101463468894624, 0.24323109880614785], [0.24725798145014782, 0.34770773246296904, 0.43385604423893787, 0.4249435870920484, 0.2397262922556172], [0.2559853160165527, 0.34588923727781606, 0.432984803921851, 0.42681909576761184, 0.23615154419674292], [0.2648237469635525, 0.3494093292908036, 0.41583081567810065, 0.4230556060565702, 0.23371957457015033], [0.26731182080609955, 0.35646016345448556, 0.39422861414265153, 0.41497908987702975, 0.23786272361557376], [0.2628500772565634, 0.35892819230332895, 0.3837434865320346, 0.39933800644646933, 0.24772073233770842], [0.2579360440872865, 0.3559506098878829, 0.38960745434132477, 0.3791297938083882, 0.2535620386601176], [0.2620263893971096, 0.35837011611076347, 0.4007863200525743, 0.3653263123484842, 0.24718724085424748], [0.27905883815893073, 0.3759558917473104, 0.40164338071339334, 0.36439434999116055, 0.23214864879355593], [0.30095431884628665, 0.40449046468132827, 0.38960770724934796, 0.3686062705315756, 0.22101774678045544], [0.31272491616833675, 0.4293341706469541, 0.3774996204488791, 0.36393102062172045, 0.22254265645344976], [0.3074605862441439, 0.4387350505765864, 0.37754299422315096, 0.34716886962900584, 0.2323689225108816], [0.2940276581119803, 0.4304339064890419, 0.38734130083747764, 0.33158295167857066, 0.23737545471261173], [0.28642966786142154, 0.40941621528186034, 0.39423068827154395, 0.33352493298925134, 0.2302590611891125], [0.2879356134039608, 0.385166029366382, 0.39006059408500027, 0.35431883114550555, 0.21911177701671297], [0.2903806569233809, 0.36906942040440693, 0.37802370352053666, 0.37745534350241716, 0.21951234703332836], [0.28717070625992175, 0.36750076263257525, 0.36732015450661143, 0.3850779341381481, 0.23615045077899427], [0.28015518458052846, 0.3759810318425612, 0.3656053177869462, 0.37643469208577973, 0.2562564930276939], [0.2726944876037047, 0.38399222293717794, 0.37554562583654816, 0.367800311887723, 0.26469965842478577], [0.26301199340919634, 0.38596699178086047, 0.3934893602973445, 0.3738008671626416, 0.26207384454060684], [0.2493704173172735, 0.38459028082187474, 0.4103822830716616, 0.3915052101491925, 0.2615310518115095], [0.23811503213403423, 0.3850035560916174, 0.4183305137754421, 0.40490420106093483, 0.2687278479904746], [0.24028644957973352, 0.390837256951717, 0.41844420446882, 0.40310511178506464, 0.2732597028719506], [0.2593213488318925, 0.4043870771723097, 0.4189128382859847, 0.3911418066586388, 0.2641673245490887], [0.28520908095098924, 0.4232632194686964, 0.42323368792549, 0.383233244740984, 0.24792313263628557], [0.3022506367356413, 0.43604439610207846, 0.42425900123519095, 0.3876470420437961, 0.24321274348269253], [0.3017064440451371, 0.429125050625056, 0.4137803632295033, 0.3982412491745627, 0.2583455331468524], [0.28697897248009596, 0.40149057253614767, 0.3948778311900398, 0.39952827088464715, 0.280109169477005], [0.26844074740024726, 0.36722006134153906, 0.37915666272158366, 0.3808803849066949, 0.28733846069457347], [0.25470532641028953, 0.3405574305975897, 0.37287437090652753, 0.3479487921487029, 0.2718944969885284], [0.24819653527618687, 0.32420575106352867, 0.37196299676023203, 0.31996168759512816, 0.2439692754287398], [0.24686976571337643, 0.31476344888226315, 0.37139343616561327, 0.3136831532055797, 0.2201928039274011], [0.24808970286646287, 0.3117910928379197, 0.3725616737453642, 0.32925039934478806, 0.21079528904561623], [0.2503840159644066, 0.3159868614399034, 0.3777147700581045, 0.35195340606188596, 0.21692840740472047], [0.2527535067799662, 0.32516583616891415, 0.38285604491976033, 0.36645825331013404, 0.23439333145342425], [0.25387363518139366, 0.33867777584000636, 0.38265615226733246, 0.3678363892478791, 0.25603797343051327], [0.2526354086639497, 0.35944494131214355, 0.3796438550915062, 0.36094814534210795, 0.27247950733576365], [0.24959930465946606, 0.38371799292911946, 0.38144133646187234, 0.353271221724759, 0.2754602924572378], [0.24779582938910172, 0.39564337691424845, 0.3889358618567573, 0.3491818598076929, 0.26373615174744436], [0.25085497069487245, 0.38416644532174615, 0.3937508239931645, 0.3485745548819688, 0.24563199353872306], [0.2585959500578336, 0.3625196012372889, 0.3895645159165699, 0.3493492468636972, 0.2338440257295178], [0.26501189676922393, 0.3576218826204008, 0.38089320533888466, 0.35114152338900956, 0.235500788422077], [0.26363593043091016, 0.3784546099630401, 0.377746950841834, 0.35531259087145683, 0.24613244892805167], [0.25588882017501036, 0.4063399254755699, 0.3854150029141432, 0.3602725599694087, 0.2540487811442508], [0.2507802632454631, 0.41976685897887733, 0.4020982367784432, 0.35998615665519124, 0.2522106951106544], [0.2536928839601742, 0.41745722531700236, 0.4218458708297077, 0.35122979009911587, 0.24592406062731656], [0.2583459593064138, 0.41039443352245236, 0.43511089616347043, 0.3401930605629781, 0.24709161192490714], [0.25419713589753373, 0.4011901633070094, 0.43069645924491673, 0.33572081461991043, 0.260190718028139], [0.24049193725614892, 0.3827963777328112, 0.40531504059079415, 0.3361650708262498, 0.27627815083473317], [0.22787368693246063, 0.3544483773262118, 0.3716862885858714, 0.3303419104976773, 0.28310713961249334], [0.22530118229040316, 0.32876606252092627, 0.3504563798986402, 0.3141129294779575, 0.2790989685934338], [0.2300111197348677, 0.3208938475910801, 0.35123370751156613, 0.29841097111214065, 0.27298904004358776], [0.23306712235562882, 0.3347649823534068, 0.3655520154691536, 0.2948189547290334, 0.26988789711471406], [0.2318574484508177, 0.36074515204458335, 0.3800057273027035, 0.2991377963423275, 0.26377419795979706], [0.23350295247675748, 0.3844399341246997, 0.390493179191318, 0.29819358813120844, 0.24804045265210373], [0.24606212717545528, 0.39835006194197553, 0.399284408245152, 0.29038661689485623, 0.2295573967944036], [0.26817225896920927, 0.40643094647126893, 0.40381442143510765, 0.28912755814488117, 0.22477693079487565], [0.28811923935980843, 0.41558188678204916, 0.3976313699547225, 0.3038511199046626, 0.24028416292009994], [0.29371113717047004, 0.42211833830340084, 0.3828309549348229, 0.3264851218553151, 0.26263763945103713], [0.28373512668798195, 0.41210627403274747, 0.3732359173355677, 0.3419175840554872, 0.2717274164986877], [0.2686155417963736, 0.3801697513893411, 0.379959565587645, 0.3456255302369194, 0.2620632370392731], [0.2583365939097214, 0.343911741214985, 0.3974210305168574, 0.34436988642392313, 0.24707652265893826], [0.2517925787665645, 0.3308870698094961, 0.40912978159386704, 0.34369324757268194, 0.2433621515593629], [0.2418668915154414, 0.34951943705858457, 0.4066879492138039, 0.3430131087710545, 0.25444434610378525], [0.22962930686973534, 0.37929535337596737, 0.398601430649643, 0.34226991972066423, 0.2699491057830884], [0.22666331986165722, 0.39401984900865555, 0.3992754221487481, 0.34519715918131405, 0.27631427326795555], [0.24017891262133673, 0.39148271684853536, 0.4127430757980845, 0.35326117716581285, 0.26637921088971606], [0.2610533229799894, 0.39491340487493976, 0.42960707374413953, 0.36205789755921064, 0.24258620350773208], [0.2726035754902262, 0.42451303424951803, 0.4382049092594522, 0.3671891104273779, 0.2156416561526445], [0.26970930726620307, 0.47090476998421593, 0.4360189834434484, 0.3694001990525461, 0.19929759001551117], [0.2635764248971373, 0.49970402431825445, 0.43012905701255966, 0.3704102790978472, 0.20171136666615547], [0.26608280077495483, 0.4828034806939461, 0.42829706935324896, 0.36825277286466285, 0.2194217195883777], [0.27318064632708683, 0.4241715756651683, 0.43029742386490183, 0.3621054303516274, 0.24092185060895283], [0.2677572715982716, 0.3549732175363689, 0.427421727180035, 0.3581617193829404, 0.2568729691137748], [0.24024581508723714, 0.30590054788218723, 0.41051173943806785, 0.36343491148447926, 0.2655939516749464], [0.20510569326389905, 0.2862704868417463, 0.3791011464193453, 0.37489723761436816, 0.26880326841613467], [0.19285491434383456, 0.2868131092106224, 0.34266953386045845, 0.3824711929195693, 0.2657295069505071], [0.2211946986542255, 0.2954133033183042, 0.3131188495063009, 0.38344002969781504, 0.25509640332812017], [0.27394091840965545, 0.30658318043568683, 0.297748096207479, 0.385480595329299, 0.24219278126656543], [0.31314891307046533, 0.3199088772918737, 0.3003126134063759, 0.3923021238290266, 0.23935283968898685], [0.3142296421896569, 0.33527693117529855, 0.3246651852736284, 0.39532999829994153, 0.25501441881738596], [0.28571048799687637, 0.3503731479913128, 0.370556797696192, 0.387181902663427, 0.28157206884978747], [0.25323984643345726, 0.36043714515588504, 0.4248887110636979, 0.3767430469547372, 0.2978351079895929], [0.23103670574425234, 0.3604856378058544, 0.4642093555786684, 0.3797106376217134, 0.28886079193701575], [0.21542951281519346, 0.3495104064710642, 0.4724020791797163, 0.3956572627600372, 0.26450852347706455], [0.20126231659183436, 0.33209928288380247, 0.4547307598024063, 0.4057553137197579, 0.25297085728917146], [0.19322046461146142, 0.3148069355542286, 0.430603812653072, 0.39655967387820823, 0.27044650488210875], [0.1982421618984037, 0.30257566157784466, 0.4143091839298037, 0.37728847694915113, 0.29981792285813236], [0.21435943058536472, 0.30057130479544325, 0.4072077574645726, 0.3675568428176228, 0.307013987157479], [0.2320885616863017, 0.31644373065273246, 0.40622980083046695, 0.37373306209176504, 0.27953436251616315], [0.2433771982651735, 0.3546903862218949, 0.41172630783772535, 0.3847668889578322, 0.24110099918000477], [0.24593251651649026, 0.4068288881814406, 0.42451859003079995, 0.3889660665457889, 0.2242603256971042], [0.24231964171040027, 0.4510036574716646, 0.4415327443696372, 0.3873840286674468, 0.23581550826455014], [0.23892935170183421, 0.46600143933798205, 0.45854104409821766, 0.38926799299868714, 0.2566895178952562], [0.24349657633013538, 0.4478476182085808, 0.4730402193108672, 0.39937037749054427, 0.270199509019659], [0.2589451311754995, 0.41322872888665435, 0.48068183081907523, 0.41258284300031833, 0.2784539096583607], [0.2795561857059006, 0.3861208190550161, 0.4736429737564578, 0.4182160688029511, 0.2896774900279244], [0.2956896895318327, 0.3787610994334767, 0.4488080318639944, 0.40649015124886556, 0.30013865639222337], [0.3018026333528033, 0.3833918266893276, 0.41535085782777215, 0.37302604120637584, 0.29603461757473837], [0.29795330224964023, 0.38267708252259824, 0.3877778437943934, 0.32302488626236925, 0.27023546786195063], [0.2855044922123562, 0.3688509222949785, 0.37149578314656745, 0.2744701353574972, 0.2328293504525537], [0.2660439283252122, 0.3511750592925832, 0.3605125216673122, 0.2532604173773457, 0.20597322463310408], [0.2451872516470302, 0.3437101156888873, 0.34994485355553306, 0.27648123346582876, 0.20839615835065872], [0.23270816320771048, 0.3494659917346707, 0.34563327233426017, 0.3353616928874116, 0.24018175414764537], [0.23483441328536708, 0.3610372167402359, 0.3588161017743975, 0.39752418441265125, 0.2800888031739911], [0.24740735182335374, 0.3742124990809397, 0.3933735614232774, 0.4314154293391266, 0.3019022431939049], [0.2599021752971026, 0.3927824092816824, 0.4389913199037483, 0.4299873342393732, 0.2973363767139323], [0.266599981768734, 0.4170638754962117, 0.4753321246511809, 0.41041094415773793, 0.28098842907509397], [0.2709836824557601, 0.43445640315494716, 0.4848839443927394, 0.39465038793715085, 0.2713741791497752], [0.27756735558208384, 0.4288546542855848, 0.4665647125985472, 0.39433390167777777, 0.27188306442337234], [0.28235111122897383, 0.398970052830972, 0.43720037204048334, 0.40993222785752464, 0.2740960352908103], [0.27614050044798777, 0.36238837689210057, 0.416199641722665, 0.43471802006480936, 0.2741928131927721], [0.25799115666541084, 0.34008598664107514, 0.40953211406170803, 0.4573168228869414, 0.27749945785899693], [0.24052112633671976, 0.33906329203136004, 0.41246952546607185, 0.4679724216330729, 0.28714744753237487], [0.23744114731655339, 0.3500561573676869, 0.4237258750501841, 0.46687914634489547, 0.29593377438230334], [0.24747462680712656, 0.3587528428141772, 0.44566026518625984, 0.46195166636497487, 0.2933699716348835], [0.25562866973793924, 0.3571465731676399, 0.4694097133427344, 0.4556200930357415, 0.27809928197526346], [0.25113413570185494, 0.34605637460659544, 0.4737319247790066, 0.4399668642500592, 0.26062171407052054], [0.23946291989477664, 0.3305006406075581, 0.44811697900925934, 0.40998767660692725, 0.25403407846458237], [0.2336535803875342, 0.31509345306389436, 0.408554977168142, 0.37602560790221806, 0.2622843540720352], [0.2372669521254, 0.30391608422768174, 0.3795324392949906, 0.3551209122655954, 0.2769035211620347], [0.24133583020494997, 0.3022407635719425, 0.366307181574254, 0.35202707054129323, 0.28562743892906384], [0.23848434644402244, 0.31417859810912385, 0.35692232493822285, 0.35596688576996344, 0.2839685154664475], [0.23517384117936677, 0.336485250619212, 0.34676237228646534, 0.35597024767375035, 0.27606998109538083], [0.24548960998329628, 0.357548865341437, 0.3449004268023, 0.35310902118917964, 0.26496003609310165], [0.27261574065924, 0.3673377990805647, 0.3549159629313944, 0.35624530771118185, 0.24891431353638094], [0.2999256952339403, 0.3685914016684634, 0.36566244667360537, 0.37020213829687754, 0.23173349216820166], [0.30451909209340144, 0.3732018322604149, 0.368281065600103, 0.38976397038243726, 0.22897584527464213], [0.2810350886689244, 0.384956658268307, 0.36960433597873366, 0.4030692506985914, 0.2525812463451114], [0.2494751103675826, 0.39073953209511575, 0.378419584963938, 0.40144470137937494, 0.2902166614193076], [0.23570332438865596, 0.3750853417993828, 0.3879576623168776, 0.38848404033615347, 0.3115088013190417], [0.24416500323858198, 0.3422269743868337, 0.3849009689404589, 0.3770883683546373, 0.29940439183673623], [0.25373206874867904, 0.31692840793514765, 0.3711316878480201, 0.3729182075774531, 0.26773080616941825], [0.24257494267188234, 0.32092628048277305, 0.36373518615628914, 0.36390803008691486, 0.24288610503859875], [0.21400765987410747, 0.35216994922794675, 0.37373068841314494, 0.3350595126534148, 0.2352117530698146], [0.19376335984881526, 0.3885372383325699, 0.39505577633698097, 0.29425118410093165, 0.23507615523992767], [0.20245906265461294, 0.40738605123246574, 0.41560028969132523, 0.27289475866391133, 0.2313399860531197], [0.2345313308399795, 0.40006191170937483, 0.4300769848862134, 0.29405963442477584, 0.22417724262050176], [0.265285352301117, 0.37495608359410726, 0.43983822980775555, 0.3453861511858426, 0.22098560966815817], [0.2758350728872081, 0.35316691515087173, 0.4480793540758462, 0.39062251882367716, 0.22796293495918798], [0.2690875654962391, 0.355780083333059, 0.45850234726724415, 0.4051411826914355, 0.24697612015937664], [0.262771773745086, 0.3850372976190193, 0.47176894775749256, 0.39400101831968326, 0.2743213987580949], [0.26940810427609063, 0.4180272560743742, 0.47943308118955735, 0.37810127663827287, 0.3000793190096558], [0.2837658693696201, 0.42741998024093886, 0.4680334376572259, 0.3718740653285538, 0.31325142408499285], [0.2888795483263681, 0.40974184664812513, 0.4350443535581222, 0.376644066060428, 0.31059407604630357], [0.27340385327811767, 0.38583263621059577, 0.396588235691226, 0.3876527632779406, 0.29834389894946284], [0.24314818673066374, 0.37314537002450154, 0.37341751157355374, 0.39985565639400733, 0.2844235009592516], [0.2166375720512237, 0.3684094041739877, 0.37133873709143717, 0.4079559188550548, 0.2721671558982749], [0.21041511951841013, 0.3617103868607163, 0.3800767354864775, 0.4072305683599603, 0.26267984604918354], [0.22776453114580847, 0.35549131844073356, 0.38914038028732323, 0.398292021543566, 0.2585804270519494], [0.25815731272247294, 0.35886656378603776, 0.398922061188401, 0.3898030852207239, 0.2611726125027846], [0.28435287162173417, 0.37069137129754726, 0.41583374808148493, 0.3928452196236957, 0.2660986765993215], [0.29125694451982065, 0.3812988536973856, 0.44118397484170135, 0.41033418374640523, 0.2666066953144771], [0.27356220366513107, 0.3881220569942751, 0.46739081606430893, 0.4327546665312757, 0.26181328581314234], [0.23981516945864287, 0.3969792679575538, 0.4842309869653732, 0.44647264336750886, 0.25857294879770804], [0.20921296405499237, 0.4081986897950164, 0.4879179464449426, 0.4465461125662662, 0.2632740852656388], [0.20062098848553916, 0.4145487864683063, 0.48349407252737275, 0.439320588915921, 0.2730208075798698], [0.2204089639010129, 0.4161749666283988, 0.47746708605918503, 0.43152243727350587, 0.2769271983470047], [0.25822190342648915, 0.42498379059155017, 0.4697115280457815, 0.4196550745074402, 0.26696146205832766], [0.29387362834960895, 0.44630841728079385, 0.456432584908987, 0.3943174478718839, 0.24731506474574255], [0.31018954721478537, 0.4651178735946705, 0.4400594299134204, 0.3557849268824442, 0.2323177895846813], [0.3031277552666103, 0.4606893444677107, 0.4285436355406804, 0.3215596628278695, 0.23416884134158814], [0.28299444201121177, 0.431234308604409, 0.42190830797512513, 0.3137093848993919, 0.2522419806931654], [0.2663148072328348, 0.39542208662024725, 0.40886348363254565, 0.3372978467364377, 0.27445555706394], [0.2639930441153828, 0.37130629929607883, 0.38600176164330885, 0.3741350396130982, 0.2886666113075636], [0.2741124826816683, 0.3612556481743086, 0.3734171382059537, 0.4009711660038012, 0.29185064888532386], [0.2841854444146868, 0.35688851022417917, 0.39572929010802205, 0.41263310027000316, 0.28881148032194215], [0.28048413646744097, 0.35081758574357397, 0.4458490302599589, 0.4227058170359764, 0.284962351740694], [0.25790613885402536, 0.3407901651408545, 0.48215732868085015, 0.4405656776885119, 0.28285165034280546], [0.22485963317467317, 0.3275027447409878, 0.47079178048270015, 0.4539654016566192, 0.283959214807979], [0.2000578256350159, 0.31279103699163135, 0.42279485944964335, 0.44098169061932835, 0.288885351535157], [0.2007329530969502, 0.2995992088162348, 0.3801297396724014, 0.3980560342219809, 0.2933608333928418], [0.22824967320704515, 0.2926779746413237, 0.3702622776174008, 0.3493725758677734, 0.2878016715922293], [0.26427807928292313, 0.29890193523151454, 0.38466985887719907, 0.3252148136462457, 0.2667095120858539], [0.2856332331214254, 0.32391849134735684, 0.3992192904436216, 0.33415048712355677, 0.23950360669583703], [0.2860498007601353, 0.36432150131688046, 0.40338183682262957, 0.35950533526752815, 0.22705324118837494], [0.2806894164896918, 0.4036946235305371, 0.4056682009752791, 0.38093175473571816, 0.24286422311279826], [0.2859449782690162, 0.42194926096566676, 0.41848493431812617, 0.3948100387400565, 0.27837546106220645], [0.29782356423625356, 0.41262165967306225, 0.44372243927548644, 0.41172329956346837, 0.3097857850615049], [0.29637452469703607, 0.390139325378122, 0.4702928200938343, 0.43648436034608507, 0.31918148969687216], [0.2715443361575355, 0.37777744132066216, 0.48231816178353365, 0.4558166290857607, 0.30683257330273866], [0.23811310322638024, 0.3877356997739058, 0.47193659997643295, 0.4499815137786699, 0.28440475587221725], [0.22129643313393244, 0.41232491696017687, 0.44674367568720974, 0.41570883902617134, 0.26161768983443834], [0.23120022441742727, 0.4325615711629122, 0.42347324361164407, 0.3719456328726074, 0.24199433099539575], [0.25530055179948286, 0.43380694838075384, 0.4134329827652591, 0.3401046953129776, 0.22743892940271354], [0.2732944081060314, 0.4142025785745014, 0.4154541945581941, 0.3239244893671259, 0.22119144662537815], [0.2746654439752221, 0.38143914914657906, 0.42128504015168633, 0.3144377307871756, 0.22502252881206158], [0.2632866632545259, 0.3451002897009082, 0.422230661429568, 0.30951740729749083, 0.23580585630213163], [0.250827669339314, 0.3133727015800042, 0.41044932255074607, 0.31694934562678906, 0.24640205168546414], [0.24743132482218927, 0.2939874500180631, 0.38299919255857306, 0.33674337353793454, 0.25024898671034557], [0.2547089948662673, 0.2927394691116507, 0.3510551759953675, 0.3519704985643797, 0.24607880326399723], [0.26461021566702436, 0.30851982180957505, 0.3381157761688138, 0.3455890587610487, 0.23912957534366744], [0.2665269751320049, 0.33243192520728193, 0.3578244287012865, 0.32165380107423164, 0.23703608381476693], [0.2576711060837113, 0.35484390706508206, 0.39399959430050513, 0.30243107365643407, 0.24330775614572792], [0.24596059464700823, 0.3722039779075115, 0.41267643498962553, 0.3059699914259921, 0.2550188495591252], [0.24150918902871849, 0.3846974397834909, 0.39758855806573046, 0.3309941016689702, 0.26723728029856697], [0.24595961896297122, 0.38958355009561524, 0.3671683294218477, 0.3612270013300186, 0.2781813015211341], [0.2515940341300228, 0.38231514427250746, 0.3527415948333805, 0.3792823378368941, 0.28826347317614487], [0.25101743295148404, 0.36560220923105213, 0.3658635656886489, 0.3785016400042337, 0.2951791254531869], [0.24648930391550214, 0.35264364863247655, 0.39203588127531075, 0.3675360708013171, 0.29317214481447973], [0.24813637391126972, 0.35660298518520844, 0.4110201647648538, 0.3632555030679273, 0.2789538930946201], [0.26209505851362946, 0.37708550401829644, 0.41529287052946107, 0.37396820749945725, 0.2576174458669135], [0.2816908555876362, 0.39997031217414575, 0.41009835444282505, 0.38933572574619896, 0.24118619225859847], [0.29320308153067337, 0.41143728876772356, 0.4035493262927759, 0.3915068483273212, 0.24006963285564592], [0.29105848274898527, 0.41041828145641635, 0.399810228503062, 0.3764817364793181, 0.2548482379133843], [0.2842178167106043, 0.4064253371167594, 0.39843363315054653, 0.35935475422932617, 0.275995542868948], [0.285217511775721, 0.4071852503934795, 0.397777492589402, 0.3569643749813507, 0.29197488057871224], [0.29546684906388154, 0.4110067779994402, 0.39932600928486084, 0.3699175453651602, 0.29748508570235427], [0.3046625339214515, 0.41105160480381164, 0.40699144910975243, 0.38411654521910155, 0.2934142234482572], [0.3027933606585318, 0.4042457781767378, 0.4195928862128173, 0.3863165715937481, 0.2808296158214264], [0.28896043697359053, 0.39427644278326257, 0.4269975987112478, 0.37497816019168584, 0.2596842635449536], [0.2701999651917989, 0.3872472335570908, 0.42027892509957, 0.35802659411434, 0.23522348513778757], [0.25652420372061085, 0.3862329944169422, 0.4055864555972116, 0.3435902974447262, 0.22082125072852965], [0.2559988062681745, 0.3894628887878538, 0.39993098347602524, 0.3335792812498084, 0.22790249400443108], [0.2686057991351357, 0.3924984952008582, 0.409564650464684, 0.3253040890461805, 0.25219379515560947], [0.2843175367205202, 0.3930650644249246, 0.41979031426940827, 0.3182907458447796, 0.27425804150877786], [0.29277701319307803, 0.39492704501865716, 0.41348701864461734, 0.3173800877186724, 0.27647805442657847], [0.2952674210173355, 0.40501370218637045, 0.39553456021906247, 0.3274872913083845, 0.2587381166866263], [0.3001330827306067, 0.4239553867123497, 0.38947871994907357, 0.34740533942916096, 0.23690310785595894], [0.30539255559447537, 0.44107661775156637, 0.4092773963779228, 0.37186591883838105, 0.2275167950732036], [0.29648051050844015, 0.4428724767534611, 0.4420096647919627, 0.3975104414540961, 0.234643061143538], [0.26829073567051065, 0.4263896129194593, 0.4620476792734042, 0.42153957631610417, 0.24961226272552506], [0.24089018535740875, 0.40076489123097897, 0.457411479605888, 0.4356651172632345, 0.2612293288267129], [0.2412306804028921, 0.37643933777162697, 0.4379009708889151, 0.4297138416746773, 0.2655109093965353], [0.2709025350157068, 0.3582263713987064, 0.42027863041761615, 0.4050222976991543, 0.2660208322155476], [0.3021895756238856, 0.34900368390426034, 0.41079010799442495, 0.37807299015962503, 0.2666406382636619], [0.3073621250779844, 0.35205236513487076, 0.4030407760326862, 0.36498803446457045, 0.2672591538959937], [0.2842580097398948, 0.3647054922225932, 0.3897154413677339, 0.36602086911618464, 0.2674822830689447], [0.2517937851647692, 0.3753369867049006, 0.3729326002255408, 0.37092447810301776, 0.27017352062559485], [0.22875529639671835, 0.3738008150849438, 0.3616476496758041, 0.37560223871183873, 0.27651030961509904], [0.22144515561112943, 0.3629399682466227, 0.3606769049918698, 0.38443016250857404, 0.28006772460407986], [0.2258006318245757, 0.3541470002468784, 0.366859284873039, 0.3964788246585653, 0.27307221707264223], [0.23423561861437922, 0.35292738653344824, 0.37789667029776147, 0.40027221383575484, 0.2592843533718433], [0.24046361431586788, 0.35437486048849504, 0.39916342053735726, 0.38887715316097865, 0.2528024408981694], [0.24117924103642596, 0.35231295813086605, 0.43422878919517804, 0.37415693897402735, 0.2597434969433788], [0.2350343159061287, 0.34723602651005386, 0.4708052109526728, 0.3766129117041575, 0.26800262588494245], [0.22223550166179018, 0.34408998501622834, 0.48656631985544657, 0.40066237956248607, 0.26302902842425113], [0.20773335596571474, 0.3462579929922013, 0.47290968681072937, 0.4269280231530201, 0.24964315776143167], [0.20274240366941276, 0.35294547332031867, 0.4453466820182743, 0.4323585551500554, 0.2475205555556216], [0.2169956295671237, 0.35982476909508676, 0.4250658048984924, 0.4142081228718973, 0.26388964086827754], [0.2472930859213536, 0.362238614870962, 0.4172459464854893, 0.39077505598709217, 0.28101219362599794], [0.2773562998629813, 0.360542117136242, 0.4146262631814108, 0.3814021879227991, 0.2772908992894658], [0.2911920731325759, 0.3613977480904182, 0.4147309763373496, 0.39025884905440195, 0.25466012649440756], [0.28491551842160545, 0.3699803749464089, 0.42059034905436854, 0.40809812342677854, 0.23646219968602092], [0.26649794704861995, 0.3818140532063387, 0.4267913871598116, 0.42315391481901543, 0.23986307414998279], [0.24886828246574255, 0.3875230268438435, 0.4197924857337122, 0.42723238866461133, 0.2584691980669782], [0.24320848874796672, 0.3860264253007617, 0.39674475621177563, 0.4158814139370054, 0.27356774687099006], [0.2517633247525058, 0.3871184253370235, 0.37264144446004144, 0.38937964881590137, 0.27518296314225094], [0.26394190333172307, 0.3982230927174162, 0.36200009410886047, 0.35529635345434435, 0.26745912558198653], [0.26551519487889397, 0.4130430783962916, 0.3630976197157634, 0.32709976380928163, 0.25841228443512354], [0.25572160030167235, 0.41751054480866884, 0.3692268932312373, 0.31707395488230644, 0.25161553783634316], [0.24938847866486052, 0.405709462729798, 0.38631345896179575, 0.32869051437108565, 0.2472647567389373], [0.2572992501070162, 0.38761555738133563, 0.4243554955662553, 0.3543199377138075, 0.2449350947597152], [0.2716412634109745, 0.3812123005672309, 0.47330220599312545, 0.3799830486757224, 0.24291095911144955], [0.2794425236205748, 0.39622256194500965, 0.5028795933510113, 0.3942479688412538, 0.2388702437128383], [0.28434935632284997, 0.4232494617863492, 0.492430946162305, 0.3948429780498116, 0.2341421145669906], [0.30135451810984415, 0.4396843797000498, 0.4521623448775161, 0.3873227276245891, 0.23438536685928263], [0.32929052626646294, 0.42989489103381007, 0.40944252093695777, 0.37782876035857166, 0.24253083073184067], [0.34253680957237864, 0.39951444042716544, 0.3820126612925345, 0.3687288568903366, 0.2527122637194766], [0.31875762441867794, 0.36670409584088515, 0.3716612957984553, 0.36100860308563143, 0.2551996121987351], [0.26833546096418714, 0.34192551004720984, 0.3763025825760986, 0.35698237842825825, 0.24769721218319518], [0.227317451561197, 0.32412679275722983, 0.39486574227272203, 0.35793697961917165, 0.23905370284463376], [0.22235417664084817, 0.31655278804541576, 0.4197610794138309, 0.3619889583025318, 0.2409440265617482], [0.24802099564756697, 0.33369002956521254, 0.43653388618923294, 0.36796594769895274, 0.25707536363767847]], "2 String State Evolution": [[0.0, 0.7499999999999997, 1.4999999999999996, 0.7499999999999997, 0.0], [0.045319918195705765, 0.7086706238142148, 1.332797500019949, 0.7086706238142148, 0.04531991819570577], [0.16251295509761846, 0.6326144833780217, 1.0112841666821466, 0.6326144833780218, 0.16251295509761843], [0.29941910606524635, 0.5829982670657562, 0.781711339390901, 0.5829982670657562, 0.29941910606524613], [0.3956342150778989, 0.5662274892334256, 0.6678430596436091, 0.5662274892334257, 0.39563421507789887], [0.4214521189049473, 0.5779639719773104, 0.6041168546753831, 0.5779639719773105, 0.421452118904947], [0.3940192035165912, 0.6087194037883765, 0.5709674183234011, 0.608719403788376, 0.39401920351659125], [0.3632576206777247, 0.625872267742993, 0.5644245077899134, 0.6258722677429929, 0.363257620677725], [0.37677519931327685, 0.6082159205886998, 0.562807919543722, 0.6082159205886998, 0.37677519931327674], [0.43423404529257237, 0.5652983143811764, 0.5463276358212866, 0.5652983143811768, 0.4342340452925725], [0.4786187741585526, 0.5106917001248656, 0.5105408689872644, 0.5106917001248655, 0.47861877415855236], [0.45694389987354983, 0.4582007906809011, 0.46241533744142793, 0.4582007906809011, 0.45694389987355], [0.3816982986046455, 0.4337960538408282, 0.4244296999283806, 0.43379605384082837, 0.3816982986046458], [0.30911205516640955, 0.4457480226789638, 0.42536911299645586, 0.44574802267896385, 0.3091120551664095], [0.2726625602673669, 0.4628003838733892, 0.46017700152322083, 0.4628003838733891, 0.2726625602673667], [0.26445882254350583, 0.4640741143019473, 0.4948349300092858, 0.4640741143019473, 0.26445882254350583], [0.2658427944904043, 0.4739257698380398, 0.5188394954977864, 0.47392576983803975, 0.2658427944904044], [0.2689128751004174, 0.509884715645276, 0.5451670343680817, 0.5098847156452762, 0.26891287510041734], [0.2754218834172197, 0.5437094525918552, 0.5793480624659963, 0.5437094525918552, 0.2754218834172197], [0.291128438890038, 0.5443230257648521, 0.611875308171041, 0.5443230257648523, 0.29112843889003787], [0.3178624580508521, 0.5275581533477443, 0.630569988771257, 0.5275581533477445, 0.3178624580508521], [0.3458107485027356, 0.5364992422613827, 0.639805606743722, 0.5364992422613826, 0.34581074850273524], [0.36040717029728286, 0.5754949828537382, 0.6426618774268044, 0.5754949828537378, 0.3604071702972829], [0.36230067449930287, 0.6062578117831344, 0.6323204336864863, 0.6062578117831348, 0.362300674499303], [0.3689818955349708, 0.6108032671048832, 0.6261165371071046, 0.6108032671048832, 0.3689818955349708], [0.3873349041949511, 0.6043362330149752, 0.6477454443752009, 0.6043362330149754, 0.3873349041949512], [0.3993294539571816, 0.600932141381147, 0.6781056778187505, 0.6009321413811474, 0.39932945395718183], [0.3846953646666003, 0.5956832543855864, 0.6725808193419558, 0.5956832543855861, 0.38469536466660054], [0.349794580382115, 0.5721220568087748, 0.6253693977930846, 0.5721220568087751, 0.34979458038211475], [0.3263801522482738, 0.529040798634863, 0.5824773336145765, 0.5290407986348631, 0.3263801522482743], [0.3352052974315576, 0.4869091023409896, 0.5730958060461736, 0.4869091023409897, 0.3352052974315578], [0.3561279526018057, 0.46924669341450836, 0.5730103379721115, 0.469246693414508, 0.35612795260180574], [0.35099280844614494, 0.48668709939214305, 0.555866741432688, 0.4866870993921432, 0.3509928084461448], [0.3148872370465967, 0.5240708654692554, 0.5399015485985459, 0.5240708654692555, 0.3148872370465969], [0.2844572274955919, 0.549375255303378, 0.5559670623800503, 0.5493752553033778, 0.28445722749559205], [0.28920779452267703, 0.5491051046334866, 0.5964113948256395, 0.5491051046334867, 0.28920779452267714], [0.3141170557099308, 0.5356249371236413, 0.6209523432499037, 0.5356249371236412, 0.3141170557099307], [0.3276081135188366, 0.5251343826675761, 0.5979487145363926, 0.5251343826675763, 0.3276081135188367], [0.3288812824876555, 0.5278819939872204, 0.5421641437343944, 0.5278819939872206, 0.32888128248765575], [0.3395657497419572, 0.5376037853684947, 0.4991802739701552, 0.5376037853684951, 0.33956574974195725], [0.35990909462949766, 0.5334121153638287, 0.49390756144872366, 0.5334121153638289, 0.35990909462949777], [0.3640113682095725, 0.5070420779333635, 0.5137231335043828, 0.5070420779333633, 0.36401136820957236], [0.3390871628140517, 0.4763638919498709, 0.5307529279595316, 0.4763638919498705, 0.3390871628140515], [0.3047248130009095, 0.4646896466988581, 0.5328129512285456, 0.4646896466988584, 0.3047248130009093], [0.28708466158199786, 0.4724728833264999, 0.5319960722294788, 0.4724728833265, 0.2870846615819977], [0.2930480958299151, 0.48283974967042326, 0.5482924272194922, 0.48283974967042304, 0.29304809582991526], [0.3135232410614434, 0.48984979078729385, 0.5857318831139059, 0.48984979078729374, 0.3135232410614431], [0.3355469690298859, 0.5008206166464881, 0.6277527395152372, 0.5008206166464882, 0.3355469690298859], [0.3491578963658349, 0.5183114003062902, 0.6621277484948155, 0.5183114003062902, 0.3491578963658351], [0.352325018903639, 0.5366800932624032, 0.691139133572317, 0.536680093262403, 0.35232501890363915], [0.3489668072090253, 0.5507917543152644, 0.7030404531447211, 0.5507917543152645, 0.348966807209025], [0.34133352599744626, 0.5638563318590182, 0.6780583580180042, 0.5638563318590181, 0.3413335259974464], [0.3286944088679136, 0.5807383538066822, 0.6367168934069889, 0.580738353806682, 0.3286944088679136], [0.31291100612768696, 0.5892088416334501, 0.6240299282534912, 0.58920884163345, 0.31291100612768685], [0.3026516931614235, 0.5774923983554066, 0.6533105052343443, 0.5774923983554063, 0.3026516931614235], [0.3081858017375203, 0.5602060383519417, 0.6906948133535293, 0.5602060383519415, 0.3081858017375204], [0.32822817342607674, 0.5510397518806711, 0.6887883274899976, 0.5510397518806711, 0.3282281734260768], [0.34762859191197193, 0.5456578398828068, 0.6484163839955231, 0.5456578398828068, 0.3476285919119718], [0.3523584800901083, 0.5393533652600415, 0.6075358409598671, 0.5393533652600416, 0.35235848009010845], [0.3428379273968247, 0.5326447472220961, 0.5857695746392405, 0.532644747222096, 0.3428379273968247], [0.33008608563589487, 0.5282104174945633, 0.5864405614185373, 0.5282104174945631, 0.3300860856358946], [0.32240736038216966, 0.5311362905614438, 0.6075135373012303, 0.5311362905614437, 0.32240736038216977], [0.320525816331996, 0.5460874488804905, 0.6315460793020847, 0.5460874488804904, 0.32052581633199606], [0.32191675922033136, 0.5629950001672832, 0.6334354017893801, 0.5629950001672837, 0.32191675922033125], [0.3243241391536276, 0.5654983624231981, 0.6257020662830294, 0.5654983624231986, 0.3243241391536277], [0.3248928073846635, 0.5576288528570412, 0.6512547825206159, 0.5576288528570411, 0.3248928073846638], [0.3195640612188846, 0.5522716504520708, 0.6923226197044798, 0.5522716504520713, 0.31956406121888503], [0.3081141204101145, 0.5521982513590695, 0.6855768343390594, 0.5521982513590696, 0.30811412041011454], [0.2969064059681511, 0.5596919317415161, 0.6445801821080839, 0.5596919317415162, 0.2969064059681508], [0.2918092590081617, 0.5692210099930761, 0.6262455375455921, 0.5692210099930763, 0.2918092590081616], [0.29382814131158624, 0.5650252829950184, 0.6315011134509563, 0.565025282995018, 0.2938281413115861], [0.30312156873956897, 0.5508603523809628, 0.6380888438710509, 0.5508603523809626, 0.303121568739569], [0.31964887295066424, 0.5478921105735413, 0.6303621010491388, 0.5478921105735409, 0.3196488729506641], [0.340585902992864, 0.5606284194492716, 0.5973872566356406, 0.5606284194492716, 0.34058590299286406], [0.36096039523976986, 0.5675547967029559, 0.5564052829859162, 0.5675547967029559, 0.36096039523977], [0.3747930070931773, 0.5521713807212945, 0.5484424698327598, 0.5521713807212942, 0.3747930070931772], [0.3751510860739478, 0.526564371311, 0.5855068798183657, 0.5265643713109999, 0.3751510860739482], [0.35856078479118575, 0.5077494816859873, 0.6207307890975758, 0.5077494816859879, 0.3585607847911857], [0.3332916874605041, 0.49570506452422275, 0.6126116288287814, 0.4957050645242226, 0.3332916874605042], [0.3168975433614002, 0.4876842157739077, 0.5846814491860549, 0.4876842157739081, 0.3168975433614003], [0.31852376587518866, 0.4893848570368837, 0.5681586832007883, 0.4893848570368838, 0.3185237658751886], [0.32763347344866955, 0.5032414377436797, 0.5476143906628774, 0.5032414377436802, 0.32763347344866967], [0.3273073574547798, 0.5176771311786007, 0.5077691947747457, 0.5176771311786011, 0.3273073574547798], [0.31600380492968877, 0.5203642970757468, 0.48003896558584014, 0.5203642970757463, 0.31600380492968894], [0.30603562152386266, 0.5135507922615667, 0.5012509365390464, 0.5135507922615664, 0.3060356215238628], [0.303731216943579, 0.5038952437304862, 0.5451309286158276, 0.5038952437304861, 0.3037312169435792], [0.3054340643608699, 0.5041493932753319, 0.5644677103272443, 0.5041493932753321, 0.3054340643608698], [0.307254369027188, 0.5317737797667452, 0.5634505960736302, 0.5317737797667452, 0.307254369027188], [0.307359371007179, 0.5745660919917451, 0.5597061023837662, 0.574566091991745, 0.30735937100717897], [0.3092459420424165, 0.5967700940988768, 0.5501927518507512, 0.5967700940988765, 0.3092459420424167], [0.32541763765410125, 0.586057429103601, 0.5392168267685554, 0.5860574291036011, 0.3254176376541014], [0.36145516914514486, 0.5581397632332458, 0.541575068892882, 0.5581397632332453, 0.36145516914514514], [0.397311482441722, 0.5327690626415832, 0.5683404642743818, 0.5327690626415834, 0.3973114824417218], [0.40229668655323864, 0.523023253127169, 0.6181342449094023, 0.5230232531271692, 0.4022966865532387], [0.37060784442002837, 0.5296979182074362, 0.6721304822079537, 0.5296979182074363, 0.3706078444200284], [0.3291191278587986, 0.5441545694422355, 0.707969996670728, 0.5441545694422355, 0.3291191278587981], [0.30768444687165913, 0.5587661368519309, 0.7092732713432025, 0.5587661368519311, 0.307684446871659], [0.3109911276240825, 0.5671714060727947, 0.6725797169739918, 0.567171406072795, 0.3109911276240826], [0.3223582193810065, 0.5693173101017796, 0.6378627384947853, 0.569317310101779, 0.32235821938100634], [0.32540850784748626, 0.5729670639296097, 0.6538391319022336, 0.5729670639296092, 0.32540850784748654], [0.31581734009515716, 0.5803629635591152, 0.6995585726625726, 0.5803629635591159, 0.3158173400951573], [0.29998135139564014, 0.5962152492378181, 0.7222556831731618, 0.5962152492378175, 0.29998135139564036], [0.28825552538085875, 0.6197435127916828, 0.7086035154806928, 0.6197435127916825, 0.2882555253808587], [0.28926334570338086, 0.6230008986733646, 0.665058185620014, 0.6230008986733643, 0.28926334570338075], [0.3050197105476745, 0.5869446356725998, 0.5957744182998297, 0.5869446356726, 0.3050197105476743], [0.3227008543060318, 0.5298016640861276, 0.5253710846690886, 0.529801664086127, 0.3227008543060318], [0.32231937849525544, 0.47631090918482377, 0.4901053491630426, 0.476310909184824, 0.3223193784952555], [0.30444230971465513, 0.43857635995039895, 0.4924686053793368, 0.43857635995039856, 0.30444230971465513], [0.29324616887636573, 0.4210046528160725, 0.4973437540226093, 0.42100465281607247, 0.2932461688763657], [0.30330893631319905, 0.42381766485501343, 0.48645970599923954, 0.4238176648550135, 0.30330893631319866], [0.32245792204187745, 0.4418362409381929, 0.48053403300919934, 0.4418362409381938, 0.32245792204187773], [0.3352577254038325, 0.4635222793964315, 0.5013146057303183, 0.46352227939643165, 0.3352577254038325], [0.3449130760025544, 0.4803994737212369, 0.5409933612160145, 0.48039947372123704, 0.3449130760025546], [0.3590420241159007, 0.4918674246692946, 0.5646171832619036, 0.49186742466929506, 0.35904202411590125], [0.3685602703723358, 0.5037446804191902, 0.5560272249887457, 0.5037446804191904, 0.36856027037233624], [0.3588417098983412, 0.525761014437412, 0.539822538985657, 0.5257610144374117, 0.3588417098983414], [0.33511716808121333, 0.5557344681559603, 0.5357834205492175, 0.5557344681559603, 0.33511716808121317], [0.32051835246218174, 0.5749903306273754, 0.5515587013495659, 0.5749903306273755, 0.32051835246218197], [0.32699146747915553, 0.5734400925050113, 0.6032446263479414, 0.5734400925050109, 0.3269914674791557], [0.33807865929097386, 0.5656746496844344, 0.6867356273607268, 0.5656746496844341, 0.338078659290974], [0.3297169775735619, 0.5724401400711496, 0.7641866254171251, 0.5724401400711496, 0.3297169775735621], [0.30393639063027866, 0.5998632618251449, 0.802952896522226, 0.5998632618251449, 0.3039363906302789], [0.2871899766980832, 0.632524425844248, 0.7898796651540183, 0.6325244258442481, 0.28718997669808327], [0.2976228591798934, 0.6464176751132787, 0.7359594022062583, 0.6464176751132783, 0.2976228591798934], [0.3290501542528204, 0.6317288353536173, 0.679230528037219, 0.6317288353536178, 0.3290501542528205], [0.36421436922425016, 0.5977613841970887, 0.6391710883172601, 0.5977613841970888, 0.36421436922425], [0.38863968485547956, 0.569374892770525, 0.6164803078039661, 0.5693748927705249, 0.3886396848554796], [0.3928615147888556, 0.5644252476875015, 0.6238521675210036, 0.5644252476875007, 0.3928615147888556], [0.37898431520940595, 0.5750240862281087, 0.6624699907327598, 0.5750240862281089, 0.37898431520940584], [0.3640970517730952, 0.5834034766437727, 0.6998844203740134, 0.5834034766437721, 0.3640970517730947], [0.3627787026887755, 0.5800275991782627, 0.7017223221548254, 0.5800275991782625, 0.3627787026887755], [0.36944482532749084, 0.5716900293269613, 0.6848722999628627, 0.5716900293269614, 0.3694448253274907], [0.3633336939761186, 0.5623004516841426, 0.6833660035750033, 0.5623004516841427, 0.3633336939761184], [0.3315730994974291, 0.5388882176200723, 0.6786906975165712, 0.5388882176200724, 0.33157309949742964], [0.2869918836056435, 0.509008231643098, 0.6436916149303246, 0.509008231643098, 0.2869918836056433], [0.2549886680905767, 0.5009990181916831, 0.6041046850082816, 0.5009990181916832, 0.25498866809057674], [0.24780446293723504, 0.5111702835770175, 0.5956583569040654, 0.5111702835770173, 0.24780446293723501], [0.26335056134188806, 0.5186983287886563, 0.6215208175955672, 0.5186983287886564, 0.26335056134188795], [0.2943498681661735, 0.5337370563221207, 0.662262329650452, 0.5337370563221203, 0.2943498681661735], [0.3269538109654478, 0.5718804444845113, 0.6885382653258161, 0.5718804444845114, 0.32695381096544796], [0.3481193445520448, 0.6139447330373954, 0.6899681368072829, 0.6139447330373954, 0.34811934455204474], [0.3602031295180342, 0.6282879939171896, 0.6852456466789544, 0.62828799391719, 0.36020312951803396], [0.3726119925289498, 0.6168891294936338, 0.6893738929486666, 0.6168891294936331, 0.37261199252895], [0.37924226691116864, 0.604230421140124, 0.6970575171356731, 0.6042304211401243, 0.37924226691116897], [0.3653369856568934, 0.5895096069377308, 0.691311208794775, 0.5895096069377315, 0.3653369856568934], [0.34015494097604104, 0.5600726196026234, 0.6618409311432738, 0.5600726196026239, 0.34015494097604093], [0.33392091176167027, 0.5287966764249378, 0.6175438686156335, 0.5287966764249377, 0.3339209117616699], [0.3522965885504449, 0.5134638958807145, 0.5758034421728165, 0.5134638958807143, 0.3522965885504447], [0.3634154024969147, 0.5131919938630991, 0.5503697320431866, 0.513191993863099, 0.3634154024969148], [0.34241427338344826, 0.5207423271617687, 0.541305999774095, 0.5207423271617696, 0.34241427338344843], [0.30641383933836386, 0.531704614049389, 0.54016955216219, 0.531704614049389, 0.30641383933836386], [0.2926379665509683, 0.5384025658303304, 0.5523134386256328, 0.5384025658303307, 0.29263796655096835], [0.31268073604549323, 0.5252505391680291, 0.5804513263182407, 0.5252505391680294, 0.31268073604549296], [0.33966369947959857, 0.4891253152580216, 0.5982315554977091, 0.4891253152580224, 0.3396636994795988], [0.3404130178584034, 0.4602945555198338, 0.5808226757963182, 0.4602945555198338, 0.3404130178584034], [0.3130978942450792, 0.46690324600347866, 0.5394537357658631, 0.46690324600347854, 0.31309789424507917], [0.28829431265463956, 0.4901864045863178, 0.5003525895947061, 0.4901864045863176, 0.28829431265463945], [0.2948825148294999, 0.4931919076921425, 0.4813561160064565, 0.4931919076921431, 0.2948825148295], [0.32884054463341295, 0.473458458620179, 0.48751550986615977, 0.47345845862017943, 0.32884054463341333], [0.3588637207215864, 0.464184878356964, 0.5026855803721698, 0.4641848783569644, 0.3588637207215867], [0.35975176823121974, 0.4921567726822798, 0.5056009988592605, 0.4921567726822797, 0.35975176823122007], [0.3342132689542406, 0.5410795172182388, 0.49783645569831325, 0.5410795172182393, 0.3342132689542406], [0.3052111585486532, 0.5712675768751005, 0.5058918463963799, 0.5712675768751005, 0.3052111585486533], [0.29244714083203344, 0.565903934336443, 0.5477733624729876, 0.5659039343364431, 0.2924471408320332], [0.29727915726830006, 0.5403850162779419, 0.6043107546819434, 0.5403850162779418, 0.29727915726830006], [0.30937175236396736, 0.5168390312443571, 0.6423584670177309, 0.5168390312443569, 0.3093717523639675], [0.32217044756838475, 0.5022125753209125, 0.6503963871730353, 0.5022125753209125, 0.32217044756838503], [0.3340217474944397, 0.49365000558096134, 0.6492711973880271, 0.49365000558096145, 0.3340217474944397], [0.33756045153647707, 0.4949833287102832, 0.6708817004103016, 0.4949833287102834, 0.33756045153647707], [0.3223399277570257, 0.5151042323342142, 0.7127124676591964, 0.5151042323342141, 0.32233992775702563], [0.2915801268850587, 0.548032128734132, 0.73364774652256, 0.5480321287341321, 0.2915801268850588], [0.266662330380696, 0.5714406256539658, 0.7163255873449832, 0.5714406256539658, 0.26666233038069603], [0.2685322053477836, 0.5687944368638731, 0.6849006362913748, 0.568794436863873, 0.2685322053477838], [0.2966126961776691, 0.5442095125649729, 0.6496770025758324, 0.544209512564973, 0.2966126961776694], [0.32954612142538386, 0.519960614673748, 0.6082833360206927, 0.5199606146737475, 0.3295461214253836], [0.34630536454909716, 0.5114855516856853, 0.5705780363377311, 0.5114855516856858, 0.346305364549097], [0.34437546225697024, 0.5094454852590731, 0.5384933916449659, 0.5094454852590731, 0.3443754622569701], [0.33669264829981455, 0.5041493252253627, 0.5149791891208698, 0.504149325225363, 0.3366926482998146], [0.3345686730061432, 0.5070100970983846, 0.5208322448960034, 0.5070100970983846, 0.33456867300614296], [0.33844492993976943, 0.5247488595749308, 0.5587601960998746, 0.5247488595749306, 0.33844492993976955], [0.34378797876782097, 0.5392139134086671, 0.5938088668599814, 0.5392139134086674, 0.34378797876782125], [0.3480623507540193, 0.5368178479156498, 0.6011804078342475, 0.5368178479156501, 0.3480623507540198], [0.34817162559712844, 0.5301282659124675, 0.5956014961557701, 0.5301282659124674, 0.34817162559712844], [0.3390816780713364, 0.532885642001013, 0.5972849476200328, 0.5328856420010133, 0.33908167807133677], [0.3223355305300392, 0.540269860498341, 0.6055181580145617, 0.540269860498341, 0.3223355305300388], [0.30886352992405647, 0.5432525637087944, 0.6078168567215907, 0.5432525637087949, 0.3088635299240568], [0.3058366721356181, 0.5415687888304682, 0.600415777763248, 0.5415687888304679, 0.30583667213561805], [0.3085066243634525, 0.5420981566122743, 0.6065825701828372, 0.5420981566122745, 0.30850662436345266], [0.31038084820668754, 0.5482375077985807, 0.6406783398675382, 0.5482375077985808, 0.31038084820668765], [0.31251279431704093, 0.5556912991463451, 0.6672327450906945, 0.5556912991463452, 0.3125127943170408], [0.3172374944038385, 0.5662633921383924, 0.6609899608524539, 0.5662633921383923, 0.3172374944038389], [0.3205103310779141, 0.5820990870234625, 0.6436774830992296, 0.5820990870234625, 0.3205103310779143], [0.31991397950081696, 0.5976973397883898, 0.6413160550639821, 0.5976973397883901, 0.3199139795008174], [0.3216442102315769, 0.6100500757913869, 0.6594972734554141, 0.6100500757913869, 0.3216442102315768], [0.3288197853878678, 0.6149495058086805, 0.675771299869698, 0.6149495058086809, 0.3288197853878677], [0.3351080487609889, 0.6156134242416199, 0.6740397238635527, 0.6156134242416194, 0.33510804876098915], [0.3361781817881603, 0.6218108984688683, 0.6646413476605273, 0.6218108984688676, 0.3361781817881602], [0.3358655866234379, 0.627513566906004, 0.6601095417492896, 0.627513566906003, 0.33586558662343813], [0.33661882889908773, 0.6185486297367426, 0.6719161290427303, 0.6185486297367425, 0.33661882889908773], [0.33328574956053036, 0.5883610105792796, 0.6904765680506628, 0.588361010579279, 0.3332857495605297], [0.32607336351959515, 0.5491686863355165, 0.6805656750915184, 0.5491686863355163, 0.32607336351959526], [0.3283265362388432, 0.5316501586326657, 0.6405668750483573, 0.5316501586326655, 0.3283265362388429], [0.3463764204882693, 0.5392737868171078, 0.602434772352823, 0.5392737868171079, 0.3463764204882693], [0.36644903002965756, 0.5427724410950379, 0.5774835233413089, 0.5427724410950379, 0.3664490300296578], [0.37155764603963226, 0.5391997339710843, 0.5595801368011414, 0.5391997339710854, 0.37155764603963237], [0.35699232785351603, 0.5535013997327636, 0.5445881291710328, 0.5535013997327638, 0.356992327853516], [0.33075299268975683, 0.5828464778473389, 0.5318825571356223, 0.5828464778473396, 0.3307529926897572], [0.3132793001416302, 0.5876229567993566, 0.5252958001068955, 0.587622956799357, 0.31327930014163025], [0.3291861281091162, 0.5528063054267983, 0.5362392518574687, 0.5528063054267992, 0.32918612810911607], [0.3766537872003377, 0.5123261995940717, 0.5686934811617885, 0.5123261995940717, 0.3766537872003378], [0.4117593487561806, 0.4908019007537893, 0.5883545336863271, 0.49080190075378927, 0.41175934875618064], [0.3936203046119627, 0.4863235650776315, 0.5604938771969038, 0.48632356507763186, 0.39362030461196273], [0.33849913438079837, 0.49881936577475483, 0.5116334008076694, 0.4988193657747553, 0.3384991343807986], [0.30036919939237366, 0.5131805876521705, 0.49710688255798735, 0.5131805876521707, 0.3003691993923739], [0.30642846205107954, 0.5012891908052628, 0.5331479677709214, 0.5012891908052629, 0.30642846205107954], [0.33395030159042394, 0.4751711863337825, 0.5909091001759361, 0.4751711863337828, 0.3339503015904243], [0.344610064738871, 0.4812789226119492, 0.6286604633518795, 0.4812789226119495, 0.3446100647388713], [0.3266933503666508, 0.5322698814246194, 0.6282071049966088, 0.5322698814246198, 0.326693350366651], [0.30121259838500386, 0.587492875448655, 0.6146760502912032, 0.5874928754486546, 0.301212598385004], [0.29187001156077685, 0.5992194981510689, 0.6170981407992204, 0.5992194981510693, 0.29187001156077713], [0.29808180381373384, 0.5579662892763819, 0.6317227256128957, 0.557966289276382, 0.2980818038137339], [0.3030632290002762, 0.49581786096202746, 0.6375805245476489, 0.4958178609620273, 0.30306322900027627], [0.2996707197423841, 0.4581322877857146, 0.6249928301187474, 0.4581322877857146, 0.29967071974238385], [0.29575829466676423, 0.4702910913397145, 0.6109775576019928, 0.4702910913397143, 0.2957582946667641], [0.2980506915227772, 0.5143372875558193, 0.6115918317034112, 0.5143372875558196, 0.2980506915227769], [0.3049651222086692, 0.5488222496626345, 0.6222397705106765, 0.5488222496626344, 0.3049651222086691], [0.31413319900292547, 0.5539773231634111, 0.6359754655251788, 0.553977323163411, 0.3141331990029253], [0.3246802303753603, 0.5405244279629842, 0.6487686256601588, 0.5405244279629839, 0.32468023037536026], [0.33324275589518265, 0.5307792451689197, 0.6624864979266814, 0.5307792451689199, 0.33324275589518276], [0.3367001495578096, 0.5322391439663788, 0.6724836294522262, 0.532239143966379, 0.3367001495578098], [0.3389009120083698, 0.5309543714160033, 0.6558691491616374, 0.5309543714160037, 0.33890091200836986], [0.34422413578676375, 0.5212047513104752, 0.6141309677198642, 0.5212047513104754, 0.3442241357867637], [0.3442054594073969, 0.5102654634041627, 0.5831528298307692, 0.5102654634041627, 0.344205459407397], [0.32926666767769047, 0.5062904705749259, 0.5824831673297648, 0.506290470574926, 0.3292666676776909], [0.310479238550749, 0.520496820407478, 0.5960939735976515, 0.5204968204074779, 0.3104792385507489], [0.30843304189211335, 0.548475465625089, 0.6003060850514494, 0.548475465625089, 0.30843304189211374], [0.3274353024007181, 0.5647302844952825, 0.5895486214370551, 0.5647302844952825, 0.32743530240071794], [0.35298390707005384, 0.5610497052134535, 0.5747136730126738, 0.5610497052134535, 0.3529839070700537], [0.36419445161753, 0.5550269203088295, 0.5603192460162427, 0.5550269203088295, 0.3641944516175297], [0.3479792866364447, 0.5543851245291092, 0.5426689435260926, 0.5543851245291093, 0.34797928663644473], [0.31545418196184283, 0.5545907779470127, 0.5382340823105951, 0.5545907779470124, 0.31545418196184283], [0.29726235787612426, 0.5556664187690761, 0.5659655058425828, 0.5556664187690764, 0.29726235787612426], [0.30950133658556966, 0.5572441145661912, 0.6143626294808748, 0.5572441145661914, 0.30950133658556955], [0.3343728375896969, 0.5533507864444853, 0.6539591647423675, 0.5533507864444851, 0.33437283758969705], [0.34539735658181425, 0.5454701035288435, 0.6714457119972322, 0.5454701035288434, 0.34539735658181414], [0.34014067326002867, 0.5515807591560606, 0.682173516595838, 0.5515807591560601, 0.3401406732600283], [0.3334000079896516, 0.5696551064313471, 0.6795774554575074, 0.569655106431347, 0.3334000079896513], [0.333056642104432, 0.5671135749938018, 0.6408976451553939, 0.5671135749938014, 0.3330566421044314], [0.3409742024013288, 0.5417379672244177, 0.6018207797576589, 0.5417379672244174, 0.3409742024013287], [0.35982854636873285, 0.5279476555928803, 0.6024169238112891, 0.5279476555928798, 0.35982854636873285], [0.38251806859109233, 0.5412650666337763, 0.6186256200860492, 0.5412650666337767, 0.38251806859109266], [0.39078563091619706, 0.5705050269284155, 0.6290905312171652, 0.5705050269284156, 0.39078563091619717], [0.3766322313962521, 0.5968735922630887, 0.645599413020008, 0.596873592263088, 0.3766322313962522], [0.35552721354166994, 0.6063353640507784, 0.6686528251308005, 0.606335364050778, 0.35552721354167016], [0.3474634063049138, 0.6006353460792891, 0.683891788513156, 0.6006353460792889, 0.3474634063049139], [0.35070967004759357, 0.5887132974176814, 0.6794666329125701, 0.5887132974176812, 0.35070967004759357], [0.34728819266362987, 0.5819823487585448, 0.6662896811716522, 0.5819823487585444, 0.3472881926636297], [0.3288223163357922, 0.5860267117766329, 0.6689389862299718, 0.5860267117766325, 0.32882231633579223], [0.30615930115778206, 0.5810440694727146, 0.6770974459951371, 0.5810440694727143, 0.3061593011577818], [0.2964808794540434, 0.5514055733762449, 0.6696113362977003, 0.5514055733762445, 0.2964808794540434], [0.30260751025300126, 0.5199600412917746, 0.6538359216590793, 0.5199600412917745, 0.3026075102530013], [0.308919561039202, 0.5121117457988087, 0.6316118559282412, 0.512111745798809, 0.30891956103920204], [0.30567398442241983, 0.5219791701760848, 0.5951722205516383, 0.5219791701760853, 0.30567398442241966], [0.3048953896539235, 0.5320696571459087, 0.5616864860070463, 0.5320696571459094, 0.3048953896539232], [0.31920217799855094, 0.5369195787437488, 0.5644073562449726, 0.5369195787437496, 0.3192021779985511], [0.3391835015444144, 0.5328845014294444, 0.6016538066906978, 0.5328845014294452, 0.3391835015444145], [0.34706748506244156, 0.5096506936019083, 0.6293930731939202, 0.5096506936019082, 0.3470674850624415], [0.34238897810715396, 0.4747166529616907, 0.6204174194206918, 0.47471665296169047, 0.3423889781071537], [0.3358673780060435, 0.45254922753995097, 0.591712843228761, 0.45254922753995097, 0.33586737800604327], [0.3269558434521266, 0.44812345233353823, 0.5667840205545734, 0.4481234523335385, 0.32695584345212675], [0.3085066444142492, 0.4465170810037178, 0.5417409710429562, 0.44651708100371795, 0.30850664441424897], [0.28712590546589994, 0.45005535821125975, 0.5161095106811776, 0.45005535821126075, 0.28712590546590033], [0.27887058772267015, 0.47531055040328063, 0.5106369889907543, 0.475310550403281, 0.2788705877226702], [0.2882596410590743, 0.5136835774019226, 0.5206623706605986, 0.5136835774019232, 0.2882596410590745], [0.3072327116597226, 0.537526418356205, 0.5272790685879786, 0.5375264183562055, 0.3072327116597228], [0.33019218507010656, 0.540085161013948, 0.5438272089571192, 0.5400851610139483, 0.33019218507010617], [0.35469423275180495, 0.5396499314249772, 0.5814456537666229, 0.5396499314249772, 0.35469423275180517], [0.36963097446840804, 0.5476458866309593, 0.6154008882464713, 0.5476458866309589, 0.36963097446840837], [0.36126031088450844, 0.5548070819326067, 0.6274693310921586, 0.554807081932607, 0.3612603108845086], [0.33522189215818354, 0.5464637325152077, 0.6266683539723938, 0.5464637325152072, 0.3352218921581837], [0.3159620995158666, 0.5227975674515597, 0.6229301979936381, 0.5227975674515594, 0.31596209951586635], [0.317485740938375, 0.5040872923787859, 0.6150143804296371, 0.5040872923787858, 0.3174857409383747], [0.3279221511858206, 0.502538176499428, 0.5936272359530992, 0.5025381764994283, 0.32792215118582047], [0.3310603918235046, 0.5063398957364559, 0.5618125283858151, 0.506339895736456, 0.3310603918235052], [0.32840039241212415, 0.5029924812576163, 0.5397307124651328, 0.5029924812576169, 0.32840039241212443], [0.3297349284777104, 0.4937245215815912, 0.5325746621847831, 0.49372452158159164, 0.32973492847771046], [0.3363040041901206, 0.4892334555310406, 0.5326522356689878, 0.4892334555310413, 0.33630400419012096], [0.34242211555984453, 0.5000395662860244, 0.5439683102486019, 0.500039566286025, 0.34242211555984464], [0.3454534634766419, 0.5258884624769247, 0.5703224411484542, 0.5258884624769248, 0.34545346347664174], [0.3477648968320345, 0.5579199854736818, 0.6056543253606106, 0.5579199854736816, 0.3477648968320345], [0.35071042774160466, 0.5896613104580245, 0.6411354752699114, 0.5896613104580245, 0.35071042774160405], [0.35087590327329454, 0.6220379115793504, 0.674962948593746, 0.6220379115793498, 0.3508759032732942], [0.34446319279268434, 0.6476786127298954, 0.7004626547060115, 0.6476786127298947, 0.34446319279268445], [0.33481814540163063, 0.6404810183249752, 0.698507201753908, 0.6404810183249752, 0.33481814540163046], [0.33002942777128225, 0.5892796892256801, 0.6751221909710584, 0.58927968922568, 0.3300294277712823], [0.32866452821973546, 0.5239021737804611, 0.6589633910925276, 0.5239021737804611, 0.32866452821973535], [0.31826219574268955, 0.48088410260481, 0.6446911521150609, 0.4808841026048105, 0.3182621957426896], [0.2975804813418159, 0.4730335232840514, 0.609781023796033, 0.4730335232840513, 0.2975804813418165], [0.2841250071979569, 0.4897324898007659, 0.5675201382194999, 0.4897324898007665, 0.28412500719795714], [0.2897873528266439, 0.5047573812957468, 0.5456739377026693, 0.5047573812957468, 0.28978735282664375], [0.3065208765633806, 0.5089136886836315, 0.553255257433134, 0.5089136886836315, 0.30652087656338034], [0.32085587320948, 0.5186039093047334, 0.5788151073310192, 0.5186039093047337, 0.3208558732094799], [0.33091765785269295, 0.5384819802062836, 0.5995128985135448, 0.5384819802062836, 0.3309176578526927], [0.3456967619698801, 0.5522765575786377, 0.6045955891727289, 0.5522765575786376, 0.34569676196988003], [0.3690033767752141, 0.5493818963554852, 0.6070407094038615, 0.5493818963554848, 0.36900337677521416], [0.3889749450350479, 0.5417035571611988, 0.6213843140410634, 0.5417035571611991, 0.3889749450350482], [0.3896141275652518, 0.5542990061688964, 0.6477332694356777, 0.5542990061688956, 0.38961412756525154], [0.36990194772059826, 0.5932273409837251, 0.6787532631557304, 0.5932273409837254, 0.36990194772059787], [0.3467331406520398, 0.6345046025077935, 0.7045596146663382, 0.6345046025077935, 0.3467331406520395], [0.33899048488188943, 0.6546948904019484, 0.717422221248175, 0.6546948904019485, 0.3389904848818896], [0.34847133403122743, 0.6522877098774642, 0.715397205447453, 0.6522877098774651, 0.348471334031228], [0.3574472988274258, 0.6351529011155346, 0.6952339087333034, 0.6351529011155348, 0.35744729882742615], [0.3475802104173478, 0.6081960425760462, 0.6671190867783366, 0.6081960425760466, 0.34758021041734793], [0.31944969687904634, 0.5759784925921438, 0.6592187860250595, 0.5759784925921437, 0.3194496968790463], [0.2904518795031222, 0.5498580160754255, 0.6796147753081961, 0.5498580160754257, 0.2904518795031224], [0.27577388622177323, 0.5450105806918015, 0.7035901411184708, 0.5450105806918014, 0.27577388622177307], [0.27593611947454955, 0.5550564172226816, 0.7026924376812435, 0.5550564172226813, 0.2759361194745492], [0.2853467091129491, 0.5554605288262786, 0.6837083840570494, 0.5554605288262782, 0.28534670911294907], [0.30467964771057315, 0.5385951480892445, 0.6684173681938161, 0.538595148089244, 0.3046796477105732], [0.33360402381228166, 0.5131309567784539, 0.64356888881598, 0.5131309567784541, 0.3336040238122815], [0.3590062670189944, 0.4904372658433403, 0.6024644358768078, 0.49043726584334046, 0.35900626701899435], [0.3648166786506045, 0.486494173639374, 0.5793616067102269, 0.4864941736393742, 0.3648166786506047], [0.35112952940744063, 0.5105801292469708, 0.581252731779686, 0.5105801292469705, 0.35112952940744047], [0.3315182618374577, 0.5468943504088817, 0.5706186895319625, 0.5468943504088819, 0.33151826183745803], [0.3138617049017932, 0.5615145443762044, 0.5422759701112154, 0.5615145443762055, 0.31386170490179344], [0.2993326295547178, 0.5421218277118468, 0.5379957398561465, 0.5421218277118475, 0.299332629554718], [0.295238407055426, 0.5148306078771717, 0.5677053248649806, 0.5148306078771723, 0.29523840705542637], [0.30875565447633524, 0.5090469428489098, 0.5878541557564586, 0.5090469428489103, 0.3087556544763357], [0.3314138300716848, 0.5255787873663313, 0.5690866994613806, 0.5255787873663311, 0.33141383007168523], [0.3466176968732302, 0.5453444910585289, 0.5320020287302799, 0.5453444910585291, 0.34661769687323046], [0.3490304129876402, 0.558425793806061, 0.5248620114103241, 0.5584257938060618, 0.34903041298764026], [0.34341930660811715, 0.5630684290169379, 0.5678352734343003, 0.563068429016938, 0.3434193066081173], [0.33240990470216064, 0.5512132214621783, 0.6175325141542477, 0.5512132214621787, 0.3324099047021606], [0.31901177871078595, 0.5308944677854416, 0.6217846574845405, 0.5308944677854421, 0.31901177871078623], [0.31134679193916615, 0.52882843772685, 0.5884701473604655, 0.5288284377268501, 0.311346791939166], [0.3149851896995761, 0.544391519976696, 0.5569020022536131, 0.5443915199766962, 0.31498518969957656], [0.3301118166647344, 0.5504577042691372, 0.5410344678114464, 0.5504577042691378, 0.33011181666473455], [0.3547743128215228, 0.540883071917388, 0.5349601633133206, 0.5408830719173885, 0.35477431282152266], [0.3780421989525963, 0.5300340313362825, 0.5373910398553347, 0.5300340313362828, 0.37804219895259616], [0.3799065293190867, 0.5238099442744656, 0.5492486208499745, 0.5238099442744657, 0.37990652931908653], [0.3539731319043601, 0.5234206267038775, 0.5709319374304384, 0.5234206267038776, 0.35397313190436036], [0.31906331621057293, 0.5347420477611718, 0.6034549809023785, 0.5347420477611712, 0.31906331621057327], [0.2952405818006231, 0.5489173901470277, 0.632864876137931, 0.5489173901470277, 0.29524058180062374], [0.28414513371703193, 0.5413527193598475, 0.6406784382363578, 0.541352719359847, 0.2841451337170318], [0.2826791455560133, 0.5167029851476912, 0.6412085689186128, 0.5167029851476915, 0.2826791455560135], [0.2919016324504937, 0.5090720787112225, 0.6475681196858791, 0.5090720787112221, 0.2919016324504937], [0.3049212944492152, 0.5270462302669325, 0.6314299878068946, 0.5270462302669326, 0.30492129444921484], [0.3113354881989391, 0.5592522927007024, 0.598781520289142, 0.5592522927007021, 0.3113354881989389], [0.3123282412645335, 0.5972752612125606, 0.6038844558567065, 0.5972752612125609, 0.3123282412645331], [0.3137515663398518, 0.6181584880769743, 0.6434382770307291, 0.618158488076974, 0.3137515663398517], [0.3153270791854023, 0.6099192218408308, 0.6657372033134977, 0.6099192218408306, 0.31532707918540204], [0.31558776181000237, 0.5909526518628871, 0.6622834052024584, 0.5909526518628871, 0.3155877618100023], [0.31889111153527483, 0.5705241135399851, 0.6591951333464813, 0.5705241135399852, 0.31889111153527466], [0.33153934865348267, 0.5433404683875143, 0.6649107033185097, 0.5433404683875143, 0.33153934865348295], [0.35015877435616394, 0.5170886951478276, 0.6650296635896381, 0.5170886951478276, 0.35015877435616377], [0.36098614936794404, 0.5091450764124694, 0.6434503337728502, 0.5091450764124696, 0.36098614936794415], [0.3557225156577247, 0.5277231268394931, 0.6046863114064248, 0.5277231268394937, 0.35572251565772495], [0.3403462353102674, 0.5566957310281349, 0.5730645325301944, 0.5566957310281349, 0.34034623531026786], [0.3268400070544461, 0.5641163631235017, 0.568798533606233, 0.5641163631235017, 0.32684000705444616], [0.32225040146623196, 0.5419879320054648, 0.5915497032940672, 0.5419879320054646, 0.32225040146623224], [0.3212672888232607, 0.5123593531923921, 0.6091955301514964, 0.5123593531923926, 0.3212672888232612], [0.3093573666987391, 0.49359958611029975, 0.5878547911743878, 0.49359958611029986, 0.3093573666987398], [0.28272693899277535, 0.489385231282357, 0.5524783576034912, 0.4893852312823572, 0.28272693899277596], [0.26140474192410207, 0.4959021249760201, 0.556630699890591, 0.4959021249760206, 0.26140474192410257], [0.2700561438044107, 0.5117400477945886, 0.6069939613441998, 0.511740047794589, 0.2700561438044109], [0.30719515180007634, 0.540240357495017, 0.6652551196585862, 0.5402403574950172, 0.3071951518000762], [0.3474168975738978, 0.5743869926887026, 0.691795375348883, 0.574386992688703, 0.34741689757389765], [0.3734625705502801, 0.604202312138817, 0.6813826673162512, 0.6042023121388173, 0.37346257055028], [0.3862304563798029, 0.6284958516021388, 0.6644558304540528, 0.6284958516021392, 0.3862304563798029], [0.3875089833103112, 0.6404982754856224, 0.6649512979242397, 0.6404982754856227, 0.38750898331031114], [0.37908728580305284, 0.631910938677079, 0.6717998606395184, 0.6319109386770796, 0.37908728580305295], [0.372609443631932, 0.608699994062323, 0.6641706835396559, 0.6086999940623227, 0.372609443631932], [0.3756831098389057, 0.5796671514345371, 0.6384117939423596, 0.5796671514345375, 0.375683109838906], [0.37525637695111735, 0.5429270141446872, 0.5972668944594428, 0.5429270141446868, 0.3752563769511172], [0.3554037319225682, 0.500676122063242, 0.5468206411512858, 0.5006761220632421, 0.3554037319225683], [0.3234346790700812, 0.46985608921883204, 0.5013370003666826, 0.46985608921883204, 0.3234346790700813], [0.29915088591308997, 0.4629478147917575, 0.4717653149576729, 0.4629478147917572, 0.29915088591309], [0.2858616995119842, 0.47427292888844297, 0.46367682261947313, 0.47427292888844297, 0.2858616995119842], [0.27141677924479296, 0.49270888843501315, 0.4872702735300042, 0.49270888843501337, 0.27141677924479307], [0.2539982466152233, 0.5117989501183303, 0.546543822168333, 0.5117989501183305, 0.25399824661522324], [0.2480913018704736, 0.5199203524161193, 0.6028125830347845, 0.5199203524161192, 0.2480913018704734], [0.26426366373752486, 0.5077104157775534, 0.6120422390347797, 0.5077104157775534, 0.2642636637375249], [0.29567520650250334, 0.4899490950899354, 0.5826671758407687, 0.48994909508993506, 0.2956752065025037], [0.32501559338596264, 0.49582387281838997, 0.5427513903475925, 0.49582387281838963, 0.3250155933859626], [0.33814001344358285, 0.5358794576657463, 0.513531239069599, 0.5358794576657461, 0.3381400134435827], [0.33350107227395814, 0.581383059142119, 0.5061307083773634, 0.58138305914212, 0.3335010722739579], [0.32464264960351147, 0.592582976038987, 0.5284683618052348, 0.5925829760389866, 0.3246426496035112], [0.328869510379005, 0.5665421451575733, 0.5841126354104366, 0.5665421451575733, 0.32886951037900497], [0.34658506255793986, 0.5332113499887763, 0.6373429388794697, 0.5332113499887766, 0.34658506255794], [0.35815776769129515, 0.5196493961423617, 0.6444322248834712, 0.5196493961423624, 0.35815776769129504], [0.3476733995445394, 0.531544208537089, 0.6181434621264922, 0.5315442085370896, 0.3476733995445397], [0.32414582766686084, 0.5593862263055923, 0.6082144103888667, 0.5593862263055923, 0.324145827666861], [0.3120404840685983, 0.5880136801269343, 0.6341723430663195, 0.5880136801269344, 0.312040484068598], [0.3236939669740959, 0.601406703357177, 0.6675427518143254, 0.6014067033571763, 0.32369396697409536], [0.3470734617011272, 0.6003319034596644, 0.6845373150989497, 0.6003319034596638, 0.34707346170112713], [0.35941841016931664, 0.6001437849776899, 0.6836855016396265, 0.6001437849776887, 0.3594184101693165], [0.3516499276327877, 0.6072555046762342, 0.660574054305373, 0.6072555046762337, 0.35164992763278746], [0.33738573783220555, 0.6211179999181902, 0.6315660004196313, 0.6211179999181901, 0.3373857378322057], [0.33266292680760967, 0.6298805703260973, 0.6299951687883109, 0.6298805703260973, 0.3326629268076099], [0.3356169097596108, 0.6103575727260346, 0.6538466878344311, 0.6103575727260342, 0.3356169097596105], [0.33598459324532515, 0.5660739348382583, 0.6736668670887535, 0.5660739348382581, 0.33598459324532504], [0.33269844288417855, 0.5285482588674528, 0.6694081872041839, 0.5285482588674525, 0.3326984428841783], [0.3326138164608655, 0.5141743139932536, 0.6429129197610739, 0.5141743139932536, 0.3326138164608654], [0.3390666523250857, 0.5151241373492188, 0.6208090985690184, 0.5151241373492189, 0.3390666523250856], [0.34715611367217697, 0.5208077346077922, 0.6203339938061078, 0.5208077346077927, 0.347156113672177], [0.34970819422754074, 0.5322447759868083, 0.6227675672970342, 0.5322447759868086, 0.34970819422754085], [0.34513504404890266, 0.5549889530690402, 0.6078290009285614, 0.5549889530690398, 0.34513504404890294], [0.33760280547826566, 0.5789785405204104, 0.5816949329539943, 0.5789785405204108, 0.337602805478266], [0.332995598583851, 0.583424753840243, 0.5592571435361109, 0.583424753840243, 0.3329955985838515], [0.3349950954226443, 0.5606928682797039, 0.539552624095983, 0.5606928682797043, 0.3349950954226444], [0.3412779013012685, 0.528059320344671, 0.5187731011680943, 0.5280593203446714, 0.3412779013012687], [0.34313978164770603, 0.5159745014298195, 0.5104272194285183, 0.5159745014298195, 0.3431397816477064], [0.33183666025484826, 0.5247089945277511, 0.5155616761626594, 0.5247089945277515, 0.3318366602548485], [0.3123339273705878, 0.5175435592006462, 0.5179172606508533, 0.5175435592006462, 0.31233392737058824], [0.3066020904101951, 0.48651860322165696, 0.5264278055869963, 0.4865186032216566, 0.30660209041019537], [0.32547771161262795, 0.46598664050733934, 0.5548136988554017, 0.4659866405073393, 0.3254777116126281], [0.3452393910344712, 0.4677875679181708, 0.5764137177127657, 0.46778756791817055, 0.34523939103447093], [0.3387673631745175, 0.4755856899133942, 0.5611876817264574, 0.4755856899133938, 0.3387673631745173], [0.3173002470949169, 0.47944074260322267, 0.521963001840006, 0.47944074260322245, 0.31730024709491644], [0.3138477817376882, 0.4722832804913984, 0.4918330863655978, 0.472283280491398, 0.3138477817376878], [0.33504209434584964, 0.45189313596039565, 0.49213999031506395, 0.45189313596039515, 0.33504209434584986], [0.35229391045242814, 0.43006423819386713, 0.5163075237567567, 0.4300642381938667, 0.35229391045242814], [0.34237602053386873, 0.431018113495217, 0.5356734380351234, 0.43101811349521674, 0.3423760205338692], [0.3155561269372701, 0.4733243178108588, 0.5335342167492026, 0.4733243178108589, 0.31555612693727003], [0.29427379793678304, 0.5376514750019199, 0.5310172455587296, 0.5376514750019195, 0.29427379793678277], [0.2865352924548094, 0.5786433034205407, 0.5654210669358445, 0.5786433034205406, 0.2865352924548096], [0.290570076022055, 0.576569185761851, 0.6312623660946065, 0.5765691857618509, 0.29057007602205503], [0.30576358269255494, 0.5536921320173019, 0.6774550712201305, 0.5536921320173019, 0.30576358269255505], [0.3282760805233783, 0.5393670599181548, 0.6792468997109586, 0.5393670599181554, 0.3282760805233787], [0.346012875969166, 0.5388417805991758, 0.6629710207336947, 0.5388417805991759, 0.3460128759691659], [0.3457079544881794, 0.5451309389593223, 0.6551975752573338, 0.5451309389593222, 0.3457079544881795], [0.32450635076885315, 0.5530595536403751, 0.6516957089230762, 0.5530595536403747, 0.32450635076885287], [0.29557541914523544, 0.553077052393587, 0.6461654275450929, 0.5530770523935867, 0.2955754191452353], [0.280232867329785, 0.5377659857087987, 0.6530343185370991, 0.537765985708799, 0.28023286732978486], [0.28919624494631263, 0.5129456688986176, 0.6668671290217552, 0.5129456688986169, 0.28919624494631224], [0.31408631476468407, 0.4925474940180435, 0.6454729381047993, 0.49254749401804343, 0.3140863147646839], [0.3392287862653325, 0.4856944496378757, 0.5738976233596936, 0.48569444963787534, 0.33922878626533237], [0.3559669670918982, 0.49101969885471425, 0.5062407492380242, 0.4910196988547141, 0.35596696709189823], [0.3636868657400184, 0.49742962239727223, 0.497511666689081, 0.4974296223972723, 0.3636868657400184], [0.36434632615556045, 0.49798125743863975, 0.5381338783729124, 0.49798125743863925, 0.36434632615556006], [0.36059548372460215, 0.5021337950022556, 0.5834130041652831, 0.5021337950022555, 0.36059548372460176], [0.35661596242580346, 0.5212570550614978, 0.5974307181822874, 0.5212570550614977, 0.3566159624258036], [0.3570318114977223, 0.5513087264715842, 0.5751389238371764, 0.551308726471584, 0.35703181149772295], [0.36071673009208693, 0.5696236241055725, 0.5418265573020754, 0.5696236241055732, 0.36071673009208766], [0.35726535230234274, 0.5595642532498313, 0.5382150701917452, 0.5595642532498315, 0.3572653523023433], [0.3346152152485481, 0.5324049796854594, 0.5908830307671092, 0.5324049796854606, 0.33461521524854854], [0.2938781551024322, 0.5080056930783762, 0.6717406713690812, 0.5080056930783771, 0.2938781551024324], [0.25572664309434134, 0.5022050498669853, 0.7308985961249121, 0.5022050498669861, 0.25572664309434145], [0.24221553513870417, 0.5195559342679399, 0.7483726097012305, 0.5195559342679403, 0.24221553513870445], [0.2550123053606767, 0.5436263991487783, 0.7172696633534155, 0.5436263991487785, 0.25501230536067676], [0.28144408387876757, 0.5635940046590905, 0.6551997776867786, 0.5635940046590905, 0.28144408387876724], [0.31003731281539176, 0.5825590235488233, 0.599962793406039, 0.5825590235488233, 0.3100373128153918], [0.3314115189261432, 0.594765911111643, 0.5659488309438195, 0.594765911111642, 0.3314115189261429], [0.3384249406487205, 0.5922282147414569, 0.5677845657355916, 0.5922282147414573, 0.33842494064872053], [0.33539637049994686, 0.576036811533883, 0.6085343261771349, 0.5760368115338834, 0.335396370499947], [0.3392157417912429, 0.5540842559578883, 0.6381562004916749, 0.5540842559578885, 0.3392157417912426], [0.3601679785914705, 0.5387094947648402, 0.6082921858673647, 0.5387094947648396, 0.36016797859147043], [0.384492752613356, 0.5313612926422476, 0.5391170278719627, 0.5313612926422481, 0.3844927526133561], [0.38998502188889156, 0.5212535518991668, 0.5040214494171246, 0.5212535518991667, 0.3899850218888917], [0.3752166818203681, 0.5034777099055845, 0.5423812096488647, 0.5034777099055846, 0.37521668182036844], [0.3555236084508408, 0.48362598265908685, 0.6045555041015898, 0.483625982659087, 0.3555236084508405], [0.335930035916384, 0.476811117036236, 0.6241475409874268, 0.47681111703623646, 0.3359300359163841], [0.3105359878909832, 0.4940813241895225, 0.5950924207251536, 0.49408132418952233, 0.3105359878909832], [0.28695064837897544, 0.522758897966622, 0.5543728111487347, 0.5227588979666227, 0.2869506483789755], [0.2858971094659575, 0.5386592520652789, 0.5399304202448753, 0.5386592520652794, 0.2858971094659578], [0.31144936020644165, 0.5361234882468767, 0.5640595956642407, 0.5361234882468771, 0.3114493602064416], [0.34130995729334695, 0.536235601442094, 0.6121318326136251, 0.5362356014420946, 0.3413099572933472], [0.3507142403318164, 0.5584197605158235, 0.6555387243264588, 0.5584197605158235, 0.3507142403318168], [0.33629801099790496, 0.5914633624100722, 0.6660589559593733, 0.5914633624100726, 0.33629801099790496], [0.3173785282930068, 0.6132556523735697, 0.6467951505844539, 0.61325565237357, 0.3173785282930067], [0.31540492574022727, 0.6219046419395198, 0.6298234162105294, 0.6219046419395209, 0.3154049257402267], [0.3311936863657431, 0.6260186350508361, 0.6245259343149768, 0.6260186350508364, 0.33119368636574287], [0.34852713617828845, 0.6305323354149136, 0.6186366404581904, 0.6305323354149137, 0.348527136178288], [0.35759527284414605, 0.6311523485579776, 0.6188764688175112, 0.631152348557977, 0.3575952728441462], [0.36325114341163667, 0.6116075565678143, 0.6397078871472529, 0.6116075565678144, 0.3632511434116371], [0.37005933633644195, 0.5653220134210808, 0.6711730790884598, 0.5653220134210809, 0.370059336336442], [0.36843944125424016, 0.5116640348381127, 0.6818381981357353, 0.5116640348381128, 0.3684394412542402], [0.34407471091255865, 0.47829208838293935, 0.6517653320850453, 0.4782920883829393, 0.34407471091255853], [0.3024845954119799, 0.47346999600308937, 0.5969065556236538, 0.4734699960030896, 0.3024845954119798], [0.273221664059396, 0.47838731884141017, 0.5517263811026876, 0.4783873188414106, 0.2732216640593963], [0.27943452097202676, 0.4752231942633983, 0.5462329246806942, 0.47522319426339876, 0.279434520972027], [0.310126298689904, 0.4748147852745109, 0.5919349949246837, 0.4748147852745115, 0.3101262986899042], [0.3335898488606082, 0.49283757961995045, 0.651488587683034, 0.49283757961995117, 0.3335898488606083], [0.3360113976345419, 0.5259750841474337, 0.6596994791651097, 0.5259750841474339, 0.33601139763454235], [0.33227663884035824, 0.5642875848691311, 0.6110888179257534, 0.5642875848691312, 0.3322766388403586], [0.33564796074403735, 0.5906305553228728, 0.5716622098526092, 0.5906305553228725, 0.33564796074403735], [0.33818402592603025, 0.5887586210378385, 0.5862255394703141, 0.588758621037838, 0.3381840259260302], [0.3293937017644184, 0.5691888379550056, 0.6316529626792716, 0.5691888379550054, 0.32939370176441807], [0.31655558565473507, 0.5564751773593517, 0.6655137262017388, 0.5564751773593516, 0.31655558565473507], [0.31675456903255916, 0.5553257890065207, 0.665370863401469, 0.5553257890065205, 0.316754569032559], [0.3346300765626475, 0.5502579732475159, 0.6344210303600242, 0.5502579732475164, 0.3346300765626472], [0.35553199037734073, 0.5335808329399003, 0.6060922538378006, 0.5335808329399002, 0.35553199037734096], [0.36175930253339555, 0.5155091185076233, 0.6037851533030384, 0.5155091185076232, 0.36175930253339555], [0.35064322202095105, 0.5107435882690661, 0.6134410498917214, 0.5107435882690659, 0.3506432220209508], [0.3332943780498822, 0.5164664324050179, 0.6210232864814779, 0.5164664324050182, 0.33329437804988243], [0.3215980596939041, 0.5102111147903027, 0.6267801127822205, 0.5102111147903029, 0.3215980596939043], [0.320742705073439, 0.48794949049154623, 0.6280480168786133, 0.48794949049154623, 0.32074270507343905], [0.3265945889183515, 0.47707727324703425, 0.6159583051007647, 0.47707727324703464, 0.3265945889183516], [0.3269906950424844, 0.4908117982963536, 0.5778665366555563, 0.49081179829635313, 0.32699069504248457], [0.31473348808604773, 0.5127458997758025, 0.5303520641023776, 0.5127458997758029, 0.31473348808604806], [0.30119036719102127, 0.531202632931177, 0.5347667798828459, 0.5312026329311765, 0.3011903671910211], [0.3059354730373749, 0.5452185221796695, 0.6149735350584885, 0.5452185221796688, 0.30593547303737484], [0.33121351194209364, 0.5566940765949675, 0.7115796744611351, 0.5566940765949668, 0.33121351194209364], [0.35781615478711293, 0.5776060640840084, 0.7582796431395253, 0.5776060640840086, 0.35781615478711304], [0.3689660724532436, 0.6111165269437858, 0.7432584832690934, 0.6111165269437859, 0.36896607245324387], [0.3689184032018626, 0.638607337063936, 0.7002456694412751, 0.6386073370639368, 0.3689184032018628], [0.3714615639466404, 0.6488136149913798, 0.6633206924491168, 0.6488136149913801, 0.37146156394664015], [0.3781665183364166, 0.6467123481764943, 0.629896775424515, 0.6467123481764941, 0.3781665183364167], [0.3794985668457122, 0.6339148662885841, 0.6013884880398904, 0.6339148662885834, 0.3794985668457127], [0.36973401439311276, 0.6033295213533718, 0.6063478202354468, 0.6033295213533717, 0.3697340143931122], [0.34993696067366165, 0.5545740328264156, 0.6468855801660722, 0.5545740328264159, 0.34993696067366165], [0.32222281013690673, 0.5087287102883122, 0.6924525218608877, 0.5087287102883125, 0.32222281013690673], [0.2883221924582768, 0.4842474396486643, 0.7201898356073758, 0.4842474396486646, 0.28832219245827667], [0.257283624701351, 0.47889653220886025, 0.7258741286364662, 0.47889653220886047, 0.2572836247013509], [0.2492955493882144, 0.4896933131972988, 0.7041897289970217, 0.48969331319729875, 0.24929554938821416], [0.2804138049143408, 0.5172674504227213, 0.6440367822682125, 0.517267450422721, 0.28041380491434076], [0.3432067627541559, 0.5579188768506346, 0.5713461470201595, 0.5579188768506349, 0.34320676275415585], [0.40576958834287014, 0.5988032868501494, 0.5479090202260569, 0.5988032868501494, 0.40576958834286986], [0.4343759862108388, 0.6226627359353032, 0.5875546104254505, 0.6226627359353032, 0.4343759862108389], [0.4216962893014185, 0.6345645270008609, 0.6472291991656092, 0.6345645270008615, 0.42169628930141845], [0.3878447556707615, 0.6544996052503801, 0.6945168441804892, 0.6544996052503799, 0.38784475567076154], [0.35653717631151777, 0.674471083330567, 0.7138135182261742, 0.6744710833305672, 0.3565371763115178], [0.3410222216325626, 0.6680955634287301, 0.6970837182696753, 0.66809556342873, 0.3410222216325627], [0.343769320839023, 0.6327246933924343, 0.6538143758679337, 0.632724693392434, 0.3437693208390226], [0.3546936985963697, 0.5906814303812977, 0.6041843863115124, 0.5906814303812973, 0.35469369859636946], [0.35723612679401684, 0.5630340566806301, 0.5727284083926323, 0.5630340566806296, 0.35723612679401684], [0.34553040290532255, 0.5535060345237284, 0.5722912674689683, 0.5535060345237282, 0.34553040290532255], [0.32762337114437967, 0.5537783227472581, 0.5996104093628181, 0.5537783227472582, 0.32762337114438], [0.3102181330710415, 0.5530211860804986, 0.6399555466522848, 0.5530211860804981, 0.3102181330710415], [0.29515179605417136, 0.548575978341881, 0.6701403712524824, 0.5485759783418809, 0.295151796054171], [0.28866506912970064, 0.5467034158838259, 0.6745139502636562, 0.5467034158838255, 0.28866506912970047], [0.29627332848588406, 0.5407228739516484, 0.6436622315258572, 0.5407228739516483, 0.29627332848588406], [0.3111239642439928, 0.518856626731856, 0.5879145878281061, 0.5188566267318562, 0.31112396424399297], [0.317968410382957, 0.49273324506129734, 0.5473719881626189, 0.4927332450612975, 0.31796841038295715], [0.30864276609342955, 0.4868680432610057, 0.5446146720293134, 0.4868680432610053, 0.30864276609342983], [0.2921127892460882, 0.5081105089468391, 0.5623418037291465, 0.5081105089468387, 0.2921127892460884], [0.2876453935178357, 0.5356398544362181, 0.580598657102756, 0.5356398544362182, 0.2876453935178356], [0.3065880683469055, 0.5442364626011061, 0.6012886489816641, 0.5442364626011061, 0.30658806834690555], [0.34146537325529, 0.5345348905282996, 0.6273487633145943, 0.5345348905283002, 0.34146537325528975], [0.3718232673268075, 0.5270906342390486, 0.6428066311231716, 0.5270906342390491, 0.37182326732680754], [0.37881250755709994, 0.5315295304791152, 0.6323158704634807, 0.5315295304791153, 0.37881250755709994], [0.35827333884336626, 0.5409888205265095, 0.6080144716170767, 0.5409888205265099, 0.3582733388433666], [0.32401192140425994, 0.5400150443983296, 0.5874597616559, 0.5400150443983297, 0.32401192140426], [0.2979110793228008, 0.5156944493842798, 0.570630066112917, 0.51569444938428, 0.2979110793228012], [0.29320533154476497, 0.48550640557465674, 0.5641996712573134, 0.4855064055746571, 0.2932053315447652], [0.3029870959041377, 0.4819770021967922, 0.5697387263941414, 0.4819770021967926, 0.302987095904138], [0.3098676693858249, 0.5065708665667094, 0.5667681470344426, 0.5065708665667096, 0.3098676693858254], [0.30895988180130823, 0.5353717713564369, 0.5544472276798624, 0.5353717713564374, 0.30895988180130834], [0.3103259946526851, 0.5520958551745424, 0.5547500707974108, 0.5520958551745428, 0.31032599465268573], [0.31912511693463336, 0.5542513532296951, 0.5666903572931908, 0.5542513532296951, 0.319125116934634], [0.3298249493649816, 0.5476089819985067, 0.5727342911504656, 0.5476089819985074, 0.32982494936498197], [0.33950428540239647, 0.5417370989899384, 0.5771485197132827, 0.5417370989899382, 0.33950428540239674], [0.3495928437373041, 0.5373570443802003, 0.591104831999817, 0.5373570443802004, 0.3495928437373046], [0.3551878899699176, 0.5248043516419441, 0.6103513904968915, 0.5248043516419436, 0.3551878899699178], [0.3477341401520628, 0.5047634491766615, 0.6318936106416423, 0.5047634491766615, 0.3477341401520631], [0.32908756154370383, 0.49260461945834433, 0.6449446950493951, 0.49260461945834366, 0.3290875615437039], [0.3142170100466356, 0.49570046946613205, 0.6218436483943777, 0.4957004694661319, 0.31421701004663527], [0.3175309166851838, 0.5096477138635671, 0.5729251081012133, 0.5096477138635676, 0.3175309166851832], [0.3361038269125032, 0.5289878435715247, 0.5483453490408571, 0.5289878435715253, 0.3361038269125035], [0.34984454574797813, 0.5447052160040288, 0.5619276532927875, 0.5447052160040291, 0.3498445457479781], [0.34513641000880957, 0.5519504030393154, 0.5969328395030319, 0.5519504030393158, 0.34513641000880985], [0.33248685720131094, 0.5595399299332581, 0.6444975945798695, 0.5595399299332586, 0.33248685720131116], [0.3286866842888483, 0.5713548600144325, 0.6774030571923514, 0.5713548600144333, 0.32868668428884845], [0.33029888607699165, 0.5799671643463826, 0.6703112305644343, 0.5799671643463833, 0.33029888607699165], [0.3221721743192223, 0.5811076800072494, 0.6404742949954421, 0.5811076800072502, 0.32217217431922246], [0.3053258472954954, 0.5663083224572256, 0.6116851284287942, 0.5663083224572254, 0.30532584729549533], [0.29857605764214434, 0.5309546267012295, 0.5942107754057037, 0.5309546267012292, 0.2985760576421444], [0.31025624786722145, 0.5001883347633135, 0.6054016366091678, 0.5001883347633133, 0.3102562478672215], [0.3225875817714678, 0.500629299920449, 0.640326312814923, 0.5006292999204489, 0.3225875817714676], [0.3172333255606969, 0.5225869633895683, 0.6468360026966598, 0.5225869633895674, 0.3172333255606964], [0.3046650834327759, 0.5417647430721821, 0.5964723130492757, 0.5417647430721816, 0.3046650834327753], [0.3081749198189384, 0.5415712647395795, 0.5324395365838228, 0.5415712647395793, 0.30817491981893824], [0.32890758886362453, 0.5160380388327697, 0.5068546758352875, 0.5160380388327697, 0.32890758886362437], [0.3447248126278766, 0.47670100571361884, 0.5133199348281188, 0.4767010057136187, 0.34472481262787635], [0.33885689923969653, 0.44624178784650004, 0.5146127340416442, 0.44624178784649965, 0.3388568992396963], [0.31970035158553406, 0.4440474477808125, 0.5113544304209681, 0.44404744778081257, 0.31970035158553395], [0.3098999569870744, 0.4708993868425106, 0.5291064274228411, 0.47089938684251015, 0.3098999569870742], [0.320179229011789, 0.5084797227971645, 0.5698396793715768, 0.5084797227971644, 0.32017922901178864], [0.33922183552421387, 0.5400543558425881, 0.606820299665655, 0.5400543558425883, 0.3392218355242135], [0.348405291148966, 0.5616965654494012, 0.6112989701425928, 0.5616965654494008, 0.3484052911489662], [0.3417714028253065, 0.5725549729783582, 0.5941406209526426, 0.5725549729783586, 0.3417714028253071], [0.3287220478364213, 0.5653325646933245, 0.588225366064054, 0.5653325646933248, 0.32872204783642156], [0.32004504353631, 0.5445519631845581, 0.5952040271209178, 0.544551963184559, 0.3200450435363103], [0.3149875559051926, 0.5369751271137972, 0.5990178548865539, 0.5369751271137977, 0.3149875559051927], [0.3043804461176715, 0.5476190346988626, 0.5930645493384831, 0.5476190346988629, 0.30438044611767145], [0.2906611314089663, 0.5476278494594291, 0.5795923891581403, 0.5476278494594287, 0.2906611314089662], [0.2946572846847484, 0.5292059211563611, 0.5689577179451648, 0.5292059211563613, 0.29465728468474817], [0.32568246552326396, 0.5154556059668647, 0.5703285603528238, 0.515455605966865, 0.3256824655232638], [0.35809181574183374, 0.5187603409746929, 0.5863621672481801, 0.5187603409746929, 0.3580918157418339], [0.3603135197194019, 0.5324288367402868, 0.612650007488199, 0.5324288367402866, 0.3603135197194016], [0.33742715669120044, 0.5503724701798375, 0.6386915406396118, 0.5503724701798376, 0.33742715669120027], [0.32384386750368493, 0.5697101160571694, 0.6575535273758424, 0.5697101160571695, 0.32384386750368516], [0.338192978335431, 0.5813258052341823, 0.6630232288574537, 0.5813258052341822, 0.33819297833543127], [0.36486411120902923, 0.5805550462842779, 0.6446102089664987, 0.5805550462842781, 0.3648641112090295], [0.379020407233116, 0.5769561793034277, 0.6050649933428409, 0.576956179303428, 0.37902040723311636], [0.37233559966064794, 0.573044891677602, 0.5707941509620474, 0.5730448916776022, 0.3723355996606483], [0.35356792858524927, 0.5588498818636951, 0.5670674434534604, 0.5588498818636957, 0.35356792858524966], [0.3337568209371922, 0.5292805899758042, 0.5784373128045341, 0.529280589975804, 0.33375682093719233], [0.31496554728626247, 0.49043375542135625, 0.5681791638385332, 0.49043375542135537, 0.31496554728626247], [0.29522697138343323, 0.4603497401583295, 0.5419378628943202, 0.4603497401583294, 0.29522697138343335], [0.27992684151811237, 0.4486224427282514, 0.5268215263288122, 0.4486224427282512, 0.27992684151811226]], "2 String MC": [[0.3601033950890052, 0.4972651043913351, 0.43502104184999213, 0.4426208022042445, 0.2980463620034072], [0.352863571944755, 0.48550355820458435, 0.44594298224998263, 0.4544045555860162, 0.3031617895960408], [0.3314368886979515, 0.46113292156311253, 0.4757807408456633, 0.4866689747925388, 0.31470579375403873], [0.30174208119953877, 0.4436995569087555, 0.5153471185950298, 0.5319194651294297, 0.3253205757138473], [0.27924549321473185, 0.4399596372772606, 0.5521851039131962, 0.5801083682212809, 0.3322327381268153], [0.2782586279053233, 0.4427937841267866, 0.5788139262055854, 0.6178583649282388, 0.3403807625274108], [0.2969561211401257, 0.44883773930035875, 0.5963103002404183, 0.6305771283365609, 0.3551794860982161], [0.31909994261894015, 0.46621406824310085, 0.6068619374193298, 0.6116920061935891, 0.371947515048863], [0.3311232556535684, 0.49938256224821037, 0.6071572708771569, 0.570585756832006, 0.3765761607575743], [0.33171489530788323, 0.533989430134946, 0.5953167844287681, 0.5275573421730057, 0.36098257396450256], [0.3239612620067778, 0.5476071758143459, 0.5807675385127258, 0.4990752788650627, 0.3365092594513099], [0.30676234417934944, 0.53566612761741, 0.5770709031700572, 0.48891906350530195, 0.3261107907416967], [0.2808420484427191, 0.5173952408585298, 0.5832270231938164, 0.49217315793760597, 0.3403589804048506], [0.2585386117151535, 0.5114066015970015, 0.5814207263294888, 0.5030210126975856, 0.3644729010626355], [0.2576811737078314, 0.5122711061120596, 0.5588736386643981, 0.5169055299360064, 0.37299073526003457], [0.28256310845283233, 0.49962427426470574, 0.5253558667584638, 0.5292681597036517, 0.3561266875439534], [0.3153102798203662, 0.46810695898484966, 0.5019713451180601, 0.5363392204206476, 0.3282124023668497], [0.3296875878695821, 0.43838445478235194, 0.49713873486820426, 0.5364118201296528, 0.3107163354274242], [0.3133459565739207, 0.43450916985057647, 0.5021421867633078, 0.5285906376443353, 0.3111537541992191], [0.27720000620622565, 0.45648192955779954, 0.5081166809128879, 0.5124276223852051, 0.3200809403836182], [0.24596181010040113, 0.4813464206554164, 0.5169678052457847, 0.4914381689731787, 0.3249514636849118], [0.23989088060798508, 0.48888930688970345, 0.5327180491910894, 0.4745704904361222, 0.3230277514835501], [0.2612444595604496, 0.4800698967506103, 0.5506465214968237, 0.46964806656806357, 0.3214130569592282], [0.2938788439233314, 0.47023684190837595, 0.5616422558211184, 0.4757371109095455, 0.32726635563835227], [0.3159815364465183, 0.47050462939427995, 0.5636174291090367, 0.48604300260120437, 0.3384231985132522], [0.31599642740847683, 0.47905867288526605, 0.5627715666526454, 0.49787158923458863, 0.34265627739758575], [0.298411521264531, 0.48680303203041964, 0.564754170147551, 0.5137150337909235, 0.3278626352079158], [0.27620716729695405, 0.48665045236753623, 0.5686361491883516, 0.5301664244140691, 0.29645846690476346], [0.260508532424265, 0.4779999123020141, 0.5686416471080239, 0.532311472153543, 0.26941744052266337], [0.25763782873526153, 0.4662475013830604, 0.558304288505059, 0.5069148175100664, 0.27065243080250756], [0.2707301369336522, 0.4592113131652965, 0.5340111857102936, 0.46096244008997944, 0.30289789964882086], [0.2977506272235947, 0.46152753379297295, 0.49878942968613527, 0.4210760585067842, 0.3407034381186822], [0.3278059565217505, 0.47043030050425005, 0.46323268773108633, 0.411230455756209, 0.35220063585135], [0.3452600560712423, 0.47751548632784224, 0.4394518602140582, 0.432174911996636, 0.32958858317085393], [0.3418468745721347, 0.4757699201683595, 0.4326248190959508, 0.4631327161625514, 0.2961990677239965], [0.323935050940916, 0.4649244416733722, 0.439168569564535, 0.4815597364252545, 0.28275079210584697], [0.305978307503852, 0.44993462228233666, 0.4515960535116127, 0.48092261474480924, 0.29873391155667706], [0.29748399615783727, 0.43523809654260737, 0.46252691628580034, 0.4724321464187526, 0.327566514552545], [0.29706660181569977, 0.42146281030361266, 0.4664945432967177, 0.4719536491135993, 0.3456530308383839], [0.2968545306625736, 0.40744473639449585, 0.4642010093175706, 0.4841285041393706, 0.34196914315587673], [0.29004483269672376, 0.3943957775210788, 0.4656907901873618, 0.4978276244312772, 0.32105869679218013], [0.2756376008770164, 0.38726365691856646, 0.4824035472352992, 0.49840952350716294, 0.2939337946438137], [0.2597648389407846, 0.3914706264153933, 0.5122591790351989, 0.485526600949596, 0.27033061116529616], [0.25320229260217053, 0.4080388119006118, 0.538323468895038, 0.4763256732121195, 0.2572710624190584], [0.26415528017519646, 0.4323923215274784, 0.5483408515790218, 0.48797123492448247, 0.25969341978885846], [0.2905357352590665, 0.458865171420531, 0.5519387560397448, 0.5185824736938954, 0.2794546950465946], [0.31989305726005646, 0.4862628318121209, 0.5710277407506932, 0.5500125665810591, 0.3134111320925853], [0.33872415497113384, 0.5174974353130191, 0.6140698623950492, 0.5699258669511638, 0.3526551535004934], [0.34225143653761114, 0.5528751304357755, 0.6667109487953915, 0.5857639456521884, 0.3846799419986012], [0.33533980830591736, 0.5850403083223747, 0.7075979016636085, 0.6127272533727388, 0.39945790056406905], [0.3257987510729602, 0.6026301837637293, 0.7252569982840875, 0.6508863166839238, 0.3963324589420537], [0.3186270173535789, 0.5996256600480134, 0.71770763335296, 0.680435032294446, 0.38417501333903115], [0.3155199607855527, 0.5807471654541771, 0.6864299984531146, 0.6810450528086596, 0.3719120823911062], [0.31634598010065357, 0.5579063563594536, 0.6402965716407045, 0.651525685282911, 0.3590027659275109], [0.31893240157419034, 0.5418485527391115, 0.5998914864076654, 0.6073792304705616, 0.33836108822409067], [0.31869230378010294, 0.5360925726551491, 0.5846915584550525, 0.5626081660861422, 0.30889743546317355], [0.3114672637216709, 0.5364815237015121, 0.5920346432077015, 0.5197998302700155, 0.28053502102008493], [0.29877972156717625, 0.5354331908222957, 0.5959561169853894, 0.4776476549698588, 0.2639713622041724], [0.2900978110266179, 0.5278874758174315, 0.5723287862261734, 0.44049429170272447, 0.2595675534673316], [0.2975265215787814, 0.5147892820061504, 0.5229650084556818, 0.4145588364056965, 0.2613980440783221], [0.3249162618207701, 0.5010901718831887, 0.4725372189425764, 0.3982890492303316, 0.26916971392366423], [0.3605992326679772, 0.490223292567275, 0.44478580194237627, 0.38468756960795386, 0.2878236529488959], [0.38300316779043236, 0.4810671089650593, 0.44455942291562345, 0.3745982568271175, 0.3142924103961892], [0.37760928940815713, 0.4705576132117711, 0.45970569954868246, 0.3799231835731627, 0.3338536221124053], [0.3504116043477151, 0.45851556824957296, 0.4746916976739214, 0.4076506052094921, 0.33637173575351004], [0.3230563163685209, 0.44969452148310746, 0.4814859396625307, 0.4453565458647916, 0.3304503687670072], [0.31265132664997874, 0.4521220104399182, 0.4814003812595234, 0.47131355222534016, 0.33180907090095113], [0.31699001986663433, 0.47295352262379997, 0.4807673527230013, 0.47884399334194805, 0.3390674944056904], [0.32130863003031085, 0.5120985619296231, 0.4867996757237533, 0.48191018910525973, 0.33245958956847854], [0.3181997925355709, 0.5567633713665048, 0.5066716761745658, 0.4932952426043441, 0.301711734241936], [0.31646295757121623, 0.5853380246838378, 0.5457622869597388, 0.5061655718122918, 0.26672155240201634], [0.3280341261895621, 0.5837497125441903, 0.600475067360029, 0.5064206310030497, 0.2605077092960302], [0.34960335389062946, 0.5604887319496485, 0.6523364577602135, 0.4989865488333455, 0.29303849910685364], [0.3629552439144915, 0.5406424231137263, 0.6771642317575416, 0.5089926749769181, 0.34026366906336214], [0.35505587046162757, 0.5406304704354936, 0.6673553250438177, 0.5520188293130153, 0.37065197960759294], [0.33357242958787103, 0.5515306277761542, 0.6421370433802969, 0.6105892762969429, 0.37596002315772614], [0.3182303376086502, 0.5522386655500413, 0.627644360452952, 0.6472927705980798, 0.3721124457643181], [0.318230357829907, 0.5368305948461376, 0.6266738597573207, 0.6390320940075422, 0.37502035436358827], [0.3233517613298686, 0.5209088163290336, 0.6163644327211213, 0.5939971118590509, 0.3823057287394564], [0.31882729756893546, 0.5184572371636575, 0.578720661916345, 0.5381705240975547, 0.3786720126434885], [0.3040542088043889, 0.520215554524041, 0.5251293322951978, 0.4922478039262079, 0.3547140577531682], [0.2916770749036819, 0.5035521278590694, 0.4834657546142793, 0.46180987307189286, 0.31878919253017834], [0.290427270554, 0.46266979277310427, 0.4662998730997086, 0.4423934766467551, 0.29183431593452247], [0.2956909053132839, 0.4209656930782648, 0.4618263070563415, 0.42877288806373787, 0.2899693261978339], [0.29892409730159974, 0.40921939796997137, 0.4555386704492239, 0.4211346041503784, 0.30931440297412605], [0.3002857415262654, 0.43462178056716794, 0.45052843652179553, 0.4252022174294801, 0.327542567786054], [0.3061684678885413, 0.47494779957856803, 0.4614138101867966, 0.44510263244025605, 0.3236808435410977], [0.31686441910641416, 0.5017114047140505, 0.494204628316949, 0.4743793571600993, 0.29862269440805805], [0.32387019701290376, 0.5053961808805935, 0.5382334907822897, 0.49674015236224545, 0.2746208429386845], [0.3209320978583887, 0.4980786850322806, 0.575617853792274, 0.49981208390329823, 0.27291283464613647], [0.3120094673526189, 0.4954335908241946, 0.5943219924523713, 0.4879653146115674, 0.29336014756775575], [0.30434403127450416, 0.4996225144705887, 0.5942839526879572, 0.4783448229461566, 0.3178682782426827], [0.2975052754073014, 0.4997571202715625, 0.5862858679915826, 0.4839163979843216, 0.3315099862895695], [0.28529430472208656, 0.48690449650699985, 0.5846495690843345, 0.503227381262892, 0.33590199777818397], [0.268204783013844, 0.46658144681947455, 0.5956312943142453, 0.5268602820172658, 0.3415980495156196], [0.2583965929958082, 0.45551608384255166, 0.6104634980300931, 0.5490410830669672, 0.3525344168692197], [0.268990318958129, 0.4660874364123926, 0.6125978259028083, 0.5689979993095426, 0.36251883709083704], [0.29983442570859986, 0.49435256800601285, 0.5944575215239429, 0.5835847832428596, 0.3655086912455416], [0.335475168235736, 0.5232635111149233, 0.5663791523584341, 0.5849306313127287, 0.36389605292728655], [0.3565210250293719, 0.5367281436142559, 0.5477778458996656, 0.5681116043965897, 0.36392481151229605], [0.3533383673219715, 0.5303227354491435, 0.5494100635532864, 0.5383259980091106, 0.3658052072212433], [0.3319206781368985, 0.5105015285426976, 0.5633748466429084, 0.5071729764091035, 0.36302379359816717], [0.308872308708805, 0.48698138359268445, 0.5687337669033994, 0.48257787899096066, 0.352367765841831], [0.29876563709363313, 0.467382953398093, 0.5480476547052474, 0.4653753973369166, 0.3409891773150257], [0.3027977298220571, 0.456709951817044, 0.5030305083942737, 0.45573733304897507, 0.339794579281474], [0.3091549155045714, 0.45758212418754574, 0.45682203872899096, 0.4582239794743197, 0.35034008938926875], [0.3060658823732154, 0.46843860814862004, 0.4383268157370654, 0.47593783985660226, 0.36198142568439096], [0.29433934405124124, 0.482349427691337, 0.45975852385111415, 0.5009582457321662, 0.36376702969104413], [0.28536122641385525, 0.49014800097712763, 0.5074404637355239, 0.516569623331226, 0.3564737701367323], [0.2873426912109396, 0.4867362285331623, 0.5540277948998609, 0.5125777181957083, 0.3495176084796572], [0.29653919450404775, 0.47494051880245564, 0.5786170493998747, 0.4957420866752148, 0.34705937838737566], [0.30280293596153735, 0.4629993642211392, 0.5760705596759845, 0.4810744633858931, 0.3419664411503713], [0.30071441427378065, 0.45799965109841906, 0.5530605763238147, 0.47446316052339116, 0.3260258296010259], [0.29293330523873584, 0.4613044937603794, 0.5218468373367001, 0.46930282322059, 0.3032138206670432], [0.28471548699887206, 0.46918838664702467, 0.49731710180862176, 0.4607377076341649, 0.2883659239206546], [0.27849710261804816, 0.4765081144393114, 0.4923935138605724, 0.45630359074480786, 0.2918691424678668], [0.2736273835741757, 0.47995397846344845, 0.5100575738125882, 0.4667405984018527, 0.30815308308883943], [0.2687887972003338, 0.48016676632991195, 0.5399992243429792, 0.48911381397072956, 0.32081766029148506], [0.26441163706497733, 0.48263263890770514, 0.5659259037192677, 0.5057743347214866, 0.31806644902238634], [0.2648561251313303, 0.49473268293151496, 0.5774124943384207, 0.5014488091040004, 0.30221889400264135], [0.2780279720325558, 0.5179240556763458, 0.5754525775114241, 0.47779674190243804, 0.2855090648620562], [0.3089310111591908, 0.542068126286705, 0.5687273774029595, 0.45070914671935913, 0.2786291905354279], [0.35075405931563286, 0.5517114693049212, 0.5658782504343858, 0.43760688261353986, 0.2833261136220496], [0.38442909150737603, 0.5417614884282647, 0.5697269888640184, 0.4482783611321006, 0.29401633501646124], [0.3915634822573907, 0.5249582256794801, 0.5766105334445111, 0.4813434726450684, 0.3045519877255154], [0.3702213028259474, 0.5190453889757387, 0.581041113937847, 0.5230152676666657, 0.3128965343372711], [0.33762933604928524, 0.5262755142084795, 0.581284380258031, 0.5516316554722768, 0.3200836609237625], [0.31651715556872173, 0.5303764620751559, 0.5792771525960237, 0.5513605801870946, 0.3262289298232771], [0.31775113998908766, 0.5162238955096428, 0.575035114224146, 0.5252040016143735, 0.32913266633945415], [0.33391495515958514, 0.4887088891552953, 0.5642885450795905, 0.49235616064988486, 0.32722298728939037], [0.3473268903902815, 0.4679756217800286, 0.5440118447814943, 0.47132791902841126, 0.3226806261866323], [0.3447444504367705, 0.46791713275198926, 0.5176663337597924, 0.4671768569607704, 0.3200399608627709], [0.32761666792426264, 0.48398402554038067, 0.49143865500604367, 0.4742197310192378, 0.3213968610188929], [0.3104417037910011, 0.5014786539805391, 0.46774811266991345, 0.4853749664533468, 0.3240813387028624], [0.30809528350704696, 0.5100995517739075, 0.44804771205770433, 0.49507995247965686, 0.32382669359777605], [0.3222684859099167, 0.5083760672104369, 0.44078042076293883, 0.4973136676930066, 0.31949316722857873], [0.33956241399452386, 0.4995991138868825, 0.45777534273128995, 0.48813671335344994, 0.3133554358327763], [0.3440709347814578, 0.4895339167773032, 0.4981353940756816, 0.4717146771901023, 0.3067390103769834], [0.33290429626138385, 0.4864978926250878, 0.5416374335184079, 0.4592288252108607, 0.2971507569144521], [0.3192663610008529, 0.4969096785903292, 0.5652983048816504, 0.45845944576655906, 0.28160855747874847], [0.3196106278008415, 0.5176518238514638, 0.564632643270675, 0.46574146854482557, 0.26283957394798463], [0.3371641980267943, 0.5357792034701621, 0.5527814109380749, 0.4701804156762116, 0.25031498078955416], [0.35783848370347215, 0.5391248630971055, 0.5406293339537889, 0.4650420087896875, 0.2532887686550801], [0.36284940877420013, 0.5269986334336445, 0.525879577226014, 0.4536724733133772, 0.27240373980290306], [0.34638265881633734, 0.5093112357146425, 0.5032853253207452, 0.4451210035847829, 0.29842533231444257], [0.3211919798393935, 0.49629771579782034, 0.47766207994401266, 0.4455082758207861, 0.3187751111921143], [0.3060885760675729, 0.49067392447030855, 0.46089581041456473, 0.453225847779131, 0.3250087772580913], [0.30758333354184, 0.4886496880547154, 0.4597440189421075, 0.46105190080369485, 0.3160550579272533], [0.31483040490316694, 0.4855981656752266, 0.47182675160860316, 0.46297174460293844, 0.2980859266680098], [0.3131013349956283, 0.4796565909067618, 0.4912099907798423, 0.4602144936907531, 0.28248959410792485], [0.30022227955565217, 0.47163165588447015, 0.5121669185872135, 0.46075973396139713, 0.2802026564940905], [0.2873210582890512, 0.46348250774130795, 0.5281029717733835, 0.4715098978952085, 0.2934013571640917], [0.28450877293973864, 0.45701089435269077, 0.533049221349839, 0.48996209418097886, 0.31281758334768917], [0.28983963898325366, 0.4527713172337186, 0.5272019697317235, 0.5042037208902441, 0.3266628923827321], [0.2937232225792716, 0.4493899427605502, 0.5183534955732874, 0.5025278019106081, 0.33271435569356783], [0.2904845081219536, 0.44430248141694945, 0.5154349064620858, 0.4842647887836962, 0.33807849765460796], [0.2820115100692623, 0.4363405587672887, 0.5210357747335814, 0.4617797947937632, 0.3458892552992012], [0.2723505892909896, 0.42838806687594355, 0.5300536478793165, 0.4513118358752423, 0.3472160843385287], [0.2642810529161371, 0.4267209258239825, 0.5342310035846937, 0.45994545548409377, 0.33135394017547726], [0.26216832587024824, 0.43587587802709526, 0.5292888364611663, 0.4796879103993301, 0.3025329947676646], [0.27276461085417614, 0.4535248779077085, 0.5211932024349331, 0.49454533413908525, 0.2807060919050982], [0.298321410842334, 0.4720292939725098, 0.5249836309245492, 0.4956200467260727, 0.28397775613636234], [0.3302372857842516, 0.48649796561389036, 0.5518319239830443, 0.49090832647754035, 0.3129512369524963], [0.35387545329836645, 0.4998387371259953, 0.5943000275707255, 0.49945609298258486, 0.3525193514328098], [0.36087896334962466, 0.5171915012220767, 0.6284553509682858, 0.5334382038544498, 0.3845586911866752], [0.3549018365820845, 0.5359775351618784, 0.6348854450816592, 0.584052852356989, 0.39711519373128074], [0.3452718264825372, 0.5455843086649494, 0.615818340549321, 0.6249531361487846, 0.3868864414156654], [0.33796642972518454, 0.5392904575690973, 0.5889336530246613, 0.631421952964001, 0.35941597825012095], [0.3338840093876386, 0.5238950555089612, 0.568465574165738, 0.5992402443285938, 0.3264788313329629], [0.3324598351473899, 0.5138399309061382, 0.558048386523374, 0.5474127233866557, 0.29869155671749237], [0.33299569625365233, 0.5163742778978155, 0.5582505692379547, 0.5031278090703966, 0.27997430276719265], [0.3330050553547693, 0.5259747018755951, 0.5701566006147268, 0.48252850998774993, 0.2714413028931036], [0.32898117476542255, 0.5336713197379118, 0.5880461836156472, 0.48313340808300675, 0.27774840489461766], [0.320354720035529, 0.5376221434476286, 0.5970697556831849, 0.49119272706063155, 0.30194969957803974], [0.31080976507536506, 0.5414163884361893, 0.5858591925333114, 0.4933391938373434, 0.3327468816303735], [0.3043131583675899, 0.5444639363881851, 0.5584527295265467, 0.48187892172524177, 0.3460344800437002], [0.3013372477339372, 0.5390754238647251, 0.5280421283758006, 0.45502637129080625, 0.32767111439258023], [0.3004661640216012, 0.5188087520600299, 0.5018173179140887, 0.4192274022755984, 0.29192374129277043], [0.3019194413832989, 0.48765775609615125, 0.47901401259117415, 0.39160621385485817, 0.26897594866819974], [0.30633793071868576, 0.4590854771910159, 0.46258636086810123, 0.39222611894905723, 0.27335574520737405], [0.310187198918005, 0.4461630948731351, 0.46353602545908934, 0.42615948437357387, 0.2914497765036522], [0.30620690093795144, 0.45292572919653373, 0.48923764265887937, 0.47352654010214834, 0.30195101407303515], [0.29151917252338855, 0.47399566087739675, 0.5323342076678087, 0.5031648113931033, 0.30080720950822254], [0.27430024937211533, 0.5006763126828335, 0.5755638467819589, 0.4993688697570486, 0.29982435708489896], [0.2691646128682202, 0.5267041005842075, 0.6046821758850844, 0.4739606270798693, 0.30599430302073194], [0.28417702305702625, 0.5489115309987116, 0.6135844380541291, 0.45216241024276094, 0.3123269439372436], [0.312724867932889, 0.5640424686506246, 0.601758285366863, 0.45016092975672894, 0.3106577458204117], [0.33839866217715897, 0.5670929152982151, 0.5749537108931757, 0.4675209636952048, 0.30560711612852237], [0.3473901247410319, 0.5545857078102521, 0.548879993860067, 0.4958413123864359, 0.30982984330999963], [0.33701591432505956, 0.5298853703037143, 0.5441949576860754, 0.5280478469644132, 0.3279183870284931], [0.3153279987785595, 0.5042892659867058, 0.5706053956220052, 0.5593245789774015, 0.3503736424072278], [0.29516929961009947, 0.491572843850179, 0.6154445204750367, 0.5846460911369296, 0.3641419765213505], [0.2875871513195408, 0.5002069778970428, 0.651307514517204, 0.598826973463854, 0.3655887429389292], [0.29681906442157485, 0.5289589173603932, 0.6576469583943853, 0.5977898581237815, 0.3609372908011015], [0.31825091313695886, 0.5676938438422447, 0.6363415188870466, 0.5791457383048377, 0.3555163757166302], [0.3411188492193039, 0.6017671918645962, 0.6071491789859687, 0.5442842245722621, 0.3457842734519764], [0.35511283474486655, 0.6179353892688941, 0.5883082308700553, 0.5018386925806309, 0.32412302245979574], [0.35604905830090994, 0.609555216655129, 0.5813757481540189, 0.4664846949967332, 0.29139071383720955], [0.34629870974119886, 0.5784311730427855, 0.5746069483698649, 0.4500625394339466, 0.2622564648371274], [0.33103559225450185, 0.5328198978763965, 0.5594373414565312, 0.45255648962760064, 0.25481636370074684], [0.3149202397725267, 0.4845665592726157, 0.5402396635671919, 0.46298967737377483, 0.2734701876771415], [0.3015949116384324, 0.4474219819932305, 0.5265246717360229, 0.4697332826395937, 0.30322518097712825], [0.294392836743884, 0.4337270291779155, 0.5198331750747518, 0.46972476019268655, 0.32237980349135925], [0.2960868353248919, 0.44690310505518216, 0.5141858013786015, 0.46852390012183476, 0.32083874061592105], [0.3073687679153031, 0.47548019629786265, 0.5084720895759984, 0.47291886431078145, 0.30623158397713907], [0.32480419998913157, 0.498593589455053, 0.5104445460407948, 0.48361934042996507, 0.294475035108737], [0.33974132768753196, 0.5022510179146276, 0.5240153492701091, 0.49435107597469596, 0.2965085208767517], [0.3410857079640863, 0.490882707325358, 0.5381205740516832, 0.4982584983804313, 0.31229677999845074], [0.32333721890454414, 0.48098586082262446, 0.5362266932235484, 0.49566621032783187, 0.33295415112644083], [0.2944140068362957, 0.4837453578242529, 0.5170219132290375, 0.4942905668710067, 0.3468635230212533], [0.2732008097255767, 0.4964093202059108, 0.49951990525231565, 0.5001526214721291, 0.3471749736584059], [0.274679660735351, 0.5104017838818525, 0.5047973486672875, 0.5095198161852105, 0.33740799824632994], [0.2957789888364575, 0.5230224147899019, 0.5353379203204371, 0.5128695495535828, 0.329418742218538], [0.31809296960275346, 0.5371393126912918, 0.5737460139890351, 0.5067012951463941, 0.33265261873001767], [0.3262769866269061, 0.5516894164344158, 0.5988245263394079, 0.4975176784753408, 0.34408792587767384], [0.3223537159088284, 0.5588860365942387, 0.6012978429353539, 0.4923735873929343, 0.3502373943953977], [0.3204992694045804, 0.5538896845622636, 0.58752467382465, 0.48948024171671173, 0.34001480587876154], [0.32993819220575415, 0.5438770699055973, 0.5723646158414865, 0.4828116969533332, 0.31472593951471295], [0.34640336060762267, 0.5423183361430819, 0.5682376464370159, 0.47470324797369934, 0.2853332403677693], [0.3597699034561629, 0.553263234996861, 0.5778668536356463, 0.47814667265033883, 0.26243233281434597], [0.3652422444566228, 0.564915522705207, 0.5955436226745173, 0.5033382065114087, 0.2510833325084101], [0.36400330803331005, 0.5621314970568203, 0.6143262988049438, 0.5435155191961158, 0.253256043198584], [0.3557391347687745, 0.5443684882656991, 0.6304476032531019, 0.5768951118261356, 0.26969145206654854], [0.33617093957256405, 0.527373074438851, 0.6410823889242713, 0.5841051290938122, 0.29604610633128126], [0.3044760664697879, 0.5250549024205619, 0.6418347081106388, 0.5648502128907623, 0.3201774512076328], [0.2709516896160534, 0.5321327099618225, 0.6296530168954202, 0.538145367974096, 0.32966251611582953], [0.2533440156121245, 0.5289051815089907, 0.606285093086195, 0.5247991790577031, 0.3251829681864993], [0.26256302126271425, 0.5040664826628999, 0.5757443659010589, 0.5275711299133419, 0.3233299617909694], [0.29085006241006206, 0.4692131107346423, 0.5404546645482294, 0.5294656948988259, 0.3406700367790102], [0.31524141192669725, 0.4471954667194165, 0.5043120934348866, 0.5144271046069473, 0.3735259961556531], [0.31603962077597125, 0.4470420655194103, 0.4778939987460089, 0.48855304260636334, 0.39726395164420536], [0.29482675560308064, 0.4544453980205259, 0.47347064071833855, 0.47501692964841835, 0.38963948675711163], [0.27398024506911417, 0.44881690761898707, 0.49189199587397286, 0.4857485498452876, 0.35465315856008894], [0.2757349528428875, 0.42722690396635743, 0.5186498888755011, 0.5044466094839559, 0.32022356019214926], [0.3004364230254677, 0.40850863835316376, 0.535959284406436, 0.5044134671255042, 0.3108426824884282], [0.32676574662123636, 0.41411142488104336, 0.5360007641545348, 0.4801378651120252, 0.32394486487191826], [0.33412677647997124, 0.4470543727636741, 0.5213832243470071, 0.4524466713096347, 0.3344310294493674], [0.3227522591711441, 0.4895378193563535, 0.49906502621584675, 0.4417285431664188, 0.32129955954614936], [0.3099458127195635, 0.5186417441270912, 0.4787926993660178, 0.44563605235040626, 0.2881913850925665], [0.3087835572702645, 0.523479569078426, 0.4713911452672471, 0.4488293908833708, 0.2583245720465614], [0.3149178766223434, 0.5098404739513356, 0.4791528288403305, 0.44671659369427646, 0.2515080177459078], [0.31522555180237904, 0.4916425812691112, 0.48972198703365927, 0.4483560750566057, 0.267367414656987], [0.3054584500998576, 0.47858030914448557, 0.48943283972054635, 0.45743267962808565, 0.2898412313158146], [0.29544518487651966, 0.47057149127182374, 0.483663155891043, 0.4627793408826175, 0.3050902736375846], [0.29728255587504404, 0.4631085655077021, 0.4931153611537554, 0.4541858443132189, 0.31233404071272275], [0.3114899801591744, 0.4572770129090146, 0.5248398437276443, 0.4404401615419649, 0.31745079590997755], [0.3265951845040765, 0.46224427257718204, 0.5572647945233741, 0.4419744450858656, 0.3203548367475521], [0.33183027391075604, 0.48498857635147796, 0.5644419949171434, 0.4658155566120564, 0.31395798389978763], [0.3288422192586058, 0.5178803408194437, 0.5494575604557894, 0.49511819362381704, 0.2960429401393642], [0.32948048434304106, 0.540894513798988, 0.5410831546277874, 0.5065890665962417, 0.27681914492881676], [0.3411672804973217, 0.5400431319574921, 0.5575967508663119, 0.4943352869540509, 0.26998942457270886], [0.35569780202047585, 0.5223291149411412, 0.585937555087724, 0.4733183191303514, 0.27787914940230884], [0.3559035463206627, 0.5080934499001329, 0.6004921791185545, 0.4622486444656645, 0.28980813405078615], [0.3352083832351185, 0.5076397436360334, 0.5922384475735197, 0.46774111821633546, 0.29491956537169267], [0.30770079088343766, 0.5096598814986029, 0.5721687290435059, 0.4845060761710256, 0.2921696217290709], [0.2946179452555687, 0.49621924951129526, 0.5536019147588406, 0.5049409043298978, 0.2872307621071877], [0.30152519835055464, 0.46646934596576656, 0.5413162055381737, 0.5239532697000818, 0.28552765838618743], [0.3137385071555484, 0.43989094310075577, 0.5353118967318224, 0.5366162157128955, 0.29189802698332834], [0.3154926705413718, 0.43519622755822485, 0.5350637092525217, 0.5377667946845411, 0.3114887128310551], [0.3080275992607675, 0.45101582354252595, 0.5380839761815643, 0.5278970493639774, 0.343107516839672], [0.3042891364865225, 0.47083923531785676, 0.540735091667184, 0.5168807201844385, 0.3726390565961134], [0.31021537852795644, 0.4833024392040351, 0.5425361806134301, 0.5164505704671751, 0.3811174026448294], [0.31927730682286426, 0.49143754459037525, 0.544803047928668, 0.5272575853259716, 0.3629286043182073], [0.32523759178328726, 0.5020254921123843, 0.5438994589340258, 0.5365253966896306, 0.33191106471309734], [0.3312412316999139, 0.5125988453492669, 0.5320588566209612, 0.5311089631483379, 0.30678104727410793], [0.34118800459596615, 0.5137008413751434, 0.5084178342937844, 0.5109241678959858, 0.2945504708284019], [0.34857577091527037, 0.5012040604947993, 0.4843798877611239, 0.48662823526251026, 0.29114004100232077], [0.3429160638589136, 0.4812775021762402, 0.47342876686439506, 0.46618545483094354, 0.2925626323231477], [0.3263329331295527, 0.46342948056605865, 0.4786003865459095, 0.4492009094051709, 0.29808823909723314], [0.3151785570742646, 0.45307605766207926, 0.4936366613022755, 0.4352437613281033, 0.3045966029413727], [0.3215087638838829, 0.45179252995672714, 0.5122302516017087, 0.4310465116375052, 0.30674529436612025], [0.3382623857838536, 0.45983164860039116, 0.5298938533628552, 0.4430671562229156, 0.3050844022463847], [0.3476051738878221, 0.4742564349183601, 0.5396698922905507, 0.46476814319414683, 0.3069829346095491], [0.3409092134458703, 0.4870388009807265, 0.5352485295247358, 0.4784042813804959, 0.31506102065353003], [0.3254261526898951, 0.49028158161919144, 0.5208286085728036, 0.47254669631402757, 0.32017797261377917], [0.31310038304084853, 0.48431182515994786, 0.5113607536526119, 0.45452950562418903, 0.31241668075576984], [0.3092270650710498, 0.4774678483215166, 0.5186514576261183, 0.44262547658588247, 0.2960779321291024], [0.31309730264146357, 0.47687943660840015, 0.5404833052278534, 0.4482140346625465, 0.2861043785940159], [0.32312380279272196, 0.4824988342886039, 0.5661183328819025, 0.46870152446236973, 0.28939415863570395], [0.3360217585083387, 0.4917579085068556, 0.5882841486824085, 0.4953017358963848, 0.2970525943142469], [0.34403001881980644, 0.5061020690651992, 0.6055567378287416, 0.5214560929046129, 0.2984355794960161], [0.3398374070755799, 0.527864515951886, 0.6167899899610264, 0.5421694129980783, 0.29684133053308936], [0.3261188924615749, 0.5515049838522799, 0.6198878122720493, 0.5513346748051684, 0.3048181280566529], [0.3160677494364772, 0.5639272375492347, 0.6157568191342082, 0.5462040890880389, 0.3258085669175117], [0.32090374600325067, 0.5572358008522798, 0.6079731256619354, 0.5332376542720674, 0.3468821110223382], [0.33780017333144874, 0.5389589258543104, 0.5975547861931956, 0.5228677699443982, 0.3515673362591945], [0.35271069955778594, 0.5257508310721604, 0.5825337320767248, 0.5159192121487599, 0.336464676323303], [0.35515032827545245, 0.5268113881934002, 0.5640791404276491, 0.5004971172432924, 0.3130545880408143], [0.34820689683234785, 0.5361047351100077, 0.5486955777297502, 0.4682360474987064, 0.2953083057154463], [0.34340974062486984, 0.5413290195144446, 0.5418218725582504, 0.4317456968884701, 0.28821381634272814], [0.34766732469184036, 0.5375299219194047, 0.5425222929266336, 0.4182288794887499, 0.28799331396939865], [0.3572136710517839, 0.5295561105733215, 0.5469881149841543, 0.4419441911212302, 0.29079381598136017], [0.36379353001097925, 0.5229475156615226, 0.5537672639394475, 0.4869245682043736, 0.29846616270843085], [0.36408952953161977, 0.5165050103906494, 0.5618800865922529, 0.5216327300350885, 0.3142739889739996], [0.36122784809287145, 0.5056739614850072, 0.5669608257129941, 0.5289290056397917, 0.33352013710160366], [0.35817993546903637, 0.49137329226239246, 0.5648698682298691, 0.517169244682495, 0.34199809859775654], [0.3526823510525372, 0.4825780811102444, 0.5583091086120795, 0.5038558892520488, 0.3281262050555303], [0.34024104341375666, 0.489064487569507, 0.5544426272561046, 0.49652860260079834, 0.297412915539509], [0.32087467503548767, 0.512049418653989, 0.5555998917651294, 0.4928907938312617, 0.27121170835208935], [0.300910486433252, 0.5421017752643121, 0.5580697939564871, 0.4921332647036661, 0.2677535351627446], [0.28812978322286326, 0.5656076121065965, 0.5620199950725293, 0.4970224283573301, 0.2852521672961231], [0.28648562154564583, 0.5733181523235682, 0.5760516721470741, 0.5059827236413244, 0.3060577853918384], [0.2952532927700708, 0.5643622335691771, 0.6057047918954266, 0.5119241909872169, 0.3161066239511027], [0.3106805813868486, 0.5444758947952479, 0.6403618689651704, 0.5124363963204972, 0.31623579050488027], [0.32667570040076055, 0.5216337155593896, 0.6589128542467757, 0.5151876810129721, 0.3141329207183871], [0.3357643094700944, 0.5025107777907425, 0.649977302481942, 0.5275202367063984, 0.31100031924666016], [0.33318953769589926, 0.490843744271469, 0.6223150054782097, 0.5435279647672282, 0.3016501656217047], [0.32171699084750033, 0.4869091278951173, 0.5940089555772149, 0.5479356820747134, 0.2859970243629504], [0.31070729169059813, 0.4875903854170353, 0.5755638443848121, 0.5337370473385201, 0.2736059933813466], [0.3080748785806204, 0.4879195750102615, 0.5657253820487542, 0.5117470903534886, 0.27344459319016434], [0.3125924135838193, 0.4848395678543137, 0.5591664128637956, 0.5006131938061797, 0.28272336494255207], [0.31504011776038543, 0.48090316787817766, 0.5528326622816938, 0.509299217891279, 0.2908316211593248], [0.30780198247881985, 0.48306778628210356, 0.5459702178365449, 0.5301296305305194, 0.29372664463079784], [0.29356707376564467, 0.4951029188620676, 0.5390818884611017, 0.5464973676625133, 0.29926487850993944], [0.2843075698813333, 0.5103638755071362, 0.5339621411521247, 0.546133700986755, 0.3155990959631103], [0.29082666621741277, 0.5146898196848162, 0.5312776733343334, 0.5296300786030073, 0.3375169641640018], [0.31219252452109236, 0.49965422877742083, 0.5271289345019159, 0.5087761146267111, 0.34903613734098116], [0.3352124080524024, 0.4730180338230827, 0.5161656811138862, 0.49559645969380317, 0.34015308134035005], [0.3453897804381304, 0.45353931058202657, 0.5010389415302314, 0.49132374949953717, 0.3180304459089135], [0.33959058740078674, 0.4542057673248654, 0.495163061817103, 0.4877599342819868, 0.29999607052388655], [0.3279980636788508, 0.4719275658277797, 0.5103921587981903, 0.4815451847535629, 0.2970996741291413], [0.32322151957314255, 0.49428482837582965, 0.5419004743780216, 0.4840687711777514, 0.30607396309145374], [0.3279512991740144, 0.5135411789318042, 0.5704229650278096, 0.5110512710520602, 0.3160647421456493], [0.33405275879981633, 0.5308533492865427, 0.5819963166097892, 0.5606703613022113, 0.32079426370926917], [0.332937230016419, 0.5482529983859441, 0.5819682882558441, 0.6071881453080117, 0.3237343953837027], [0.32452883621625933, 0.5619418597575648, 0.5858334271275067, 0.6215264742714932, 0.3327057269572581], [0.31505207818450665, 0.566319012429122, 0.5985957522062876, 0.5978093995163332, 0.35015337587070317], [0.3080523765451561, 0.5613630533188027, 0.6087557333735953, 0.5566937674242541, 0.3687326989118618], [0.3006737604755044, 0.5513379532859399, 0.6038131654337633, 0.5231513309555276, 0.3771044591909485], [0.28946960076125516, 0.5366611530677086, 0.5869188458339077, 0.5045459246677393, 0.3706393657878262], [0.27755972036133025, 0.5122973988160472, 0.5737852137876195, 0.49107423770324876, 0.3551453281066869], [0.27335444948544446, 0.47749573679312285, 0.5739581877366634, 0.4730671116408843, 0.3385606024002589], [0.28161021669913844, 0.4442816396961248, 0.5788000538496679, 0.45296112610073885, 0.3208804539030976], [0.29704706699860783, 0.43069555130952425, 0.5697560983519079, 0.4404847920209848, 0.296514872155089], [0.3081737502332085, 0.4431830292991461, 0.5379312850396494, 0.440513190097466, 0.2671594386293831], [0.30775532652950016, 0.4676360079862516, 0.4950402927371237, 0.449021328839239, 0.24720235764304607], [0.2991880783769021, 0.4805089715650145, 0.46508255427600675, 0.45996253907535867, 0.2517438849596828], [0.2924268832125077, 0.4693465340210774, 0.464420810430202, 0.47243449004082094, 0.2806708809959467], [0.29395227389272155, 0.44218624156810116, 0.4887505136968996, 0.48903356499855627, 0.31831970506216034], [0.3010906105085537, 0.41827128329895447, 0.5191360782693875, 0.5090581418336231, 0.3479240994724564], [0.30614045133218615, 0.4117871624089693, 0.540253841782699, 0.5269146020276583, 0.3622648308878364], [0.3056697968460323, 0.42423828181405854, 0.5509279570408565, 0.538009268684225, 0.36098261405803167], [0.3052572441547132, 0.44851648191046667, 0.5565399633008794, 0.5430894712349204, 0.3447829425234063], [0.3144566121959433, 0.47610348377690126, 0.5559163865278809, 0.5440964681688738, 0.31732541834721284], [0.33624205467217416, 0.5002476578024051, 0.5421148924758098, 0.5380054037888983, 0.28930720068863935], [0.36097709521757465, 0.51599853704941, 0.5158731086954076, 0.5200180197938078, 0.2740532815532951], [0.37176660245666504, 0.520490388139796, 0.49055780814471434, 0.49446714653069046, 0.2774421173184271], [0.35794511935917556, 0.5132778463017142, 0.47881186985897345, 0.4780605854907062, 0.2943832105169894], [0.3249790753557452, 0.49537014663624757, 0.47895081453515653, 0.48682625314092215, 0.3149274282204929], [0.29110999708328267, 0.4688170878804455, 0.4811319163083473, 0.5190272757751806, 0.3312712724183848], [0.2734708836508517, 0.43889773348156275, 0.48403075000591467, 0.5538541706085336, 0.33980299608020403], [0.27698182412341443, 0.41566987841568603, 0.49618509607768885, 0.5687038385422734, 0.3412760589836017], [0.29566596983024074, 0.40966408746727145, 0.5194690257326965, 0.5573199338072048, 0.34108935932909795], [0.3216705563347695, 0.42377161834370736, 0.5407398718441725, 0.5317062134357249, 0.3456584547386662], [0.34978868132922003, 0.4505761068428489, 0.5463855441708226, 0.5092218586237853, 0.3547335915206405], [0.3740183844238077, 0.4792947918442694, 0.5392436067233142, 0.4992355804626727, 0.3586350773391418], [0.38515424762914346, 0.5042734680415707, 0.5328314767182856, 0.4994964953676543, 0.34650003161093773], [0.37672216253001656, 0.5250432526540186, 0.5319389410674598, 0.5012175741456856, 0.31792285178178326], [0.35310463808534753, 0.5399637953315323, 0.5287300163851839, 0.49673854444779864, 0.28550042153215827], [0.32824744033403025, 0.5442202417987242, 0.5185740139183956, 0.48489200436095625, 0.2662860218112185], [0.31445742069413596, 0.5354817281024159, 0.509434341051533, 0.47140480110815336, 0.27032351226310813], [0.31321051128543664, 0.518263202582175, 0.5101543820043988, 0.464203418940205, 0.29348648359639157], [0.31679333375807284, 0.4997084639741989, 0.5169099335201262, 0.4673391912582601, 0.3179418599320089], [0.3165425399990085, 0.48247040891450116, 0.5193859068053548, 0.4787263035286539, 0.3227640066361076], [0.30849681312516286, 0.46465063806753476, 0.51650579662736, 0.49279008754560555, 0.3012026036141129], [0.29421740392749884, 0.44602225481116975, 0.5170602515245772, 0.5040757791523935, 0.26933302314144614], [0.2801204095022102, 0.4307692086846451, 0.5252284398394089, 0.5086483008746726, 0.2527637697381805], [0.2754991601082263, 0.4231768044657288, 0.5341402588930563, 0.5047446734250087, 0.2618647002890665], [0.28653253840326515, 0.4236394079000839, 0.5364370183924412, 0.4945839911225758, 0.283449108424908], [0.30912510331601073, 0.43085887206647644, 0.5341959980861383, 0.48473319434584816, 0.29897140436065484], [0.32936892601309514, 0.44535833840533634, 0.5338212425617054, 0.4815602124809226, 0.3055080219172229], [0.3347610165948856, 0.46717752372070903, 0.5363387921399431, 0.48489506992189674, 0.3130745765566144], [0.3263917755059611, 0.49069913839749424, 0.5387101225249402, 0.48791337485393815, 0.32536314784738357], [0.3188130024046504, 0.5059549353321771, 0.5415455559955071, 0.48506719528989023, 0.3329019847353572], [0.3263036522725894, 0.5077113833896325, 0.5485770553804163, 0.47891671075498443, 0.32715139326720444], [0.34863304306906506, 0.5021922349960317, 0.5589707867297413, 0.47655050638312546, 0.3132025191702049], [0.370265766551048, 0.5026819510297793, 0.5666015736881442, 0.4794459002442404, 0.3028694194463927], [0.37381655684141923, 0.5176988508163991, 0.5685464463884017, 0.48037179949445374, 0.2998188373636197], [0.355127515809337, 0.5431882917542432, 0.5691150887282758, 0.4728904791036447, 0.2979600318624513], [0.3262923216558698, 0.5654509786565546, 0.5728909224555162, 0.46214687355035017, 0.29242556366527217], [0.304685820721753, 0.5716547060950861, 0.5782474305569939, 0.46219420040166015, 0.2855132973953304], [0.2991887427240564, 0.5594988998815795, 0.581516835106024, 0.48101047281711695, 0.2816613884854798], [0.30640175427021077, 0.5388727533223382, 0.5839834572375324, 0.5101001791215667, 0.28291485512609515], [0.31808878259404755, 0.5238511444902036, 0.5893265661950693, 0.5310782076572549, 0.29150629756163615], [0.32928600181826323, 0.5208378219170284, 0.5954866811575016, 0.5322594622165481, 0.31078867988327424], [0.33820623125081406, 0.5233136606250451, 0.5951254508982935, 0.5174946223132568, 0.33797314636567083], [0.34144036107375497, 0.5191225112884057, 0.5858384636541729, 0.4990820229491364, 0.35870006436903057], [0.3341948096109054, 0.5039409711182564, 0.5752184231054329, 0.483875332034316, 0.35583981875665127], [0.31698048809287055, 0.48693594477310953, 0.5718768833029979, 0.46745643326402037, 0.32634143031883744], [0.299316858353486, 0.4817985945681068, 0.5732326191525882, 0.44159639267873285, 0.2868682147594648], [0.29338159399216907, 0.491980977532771, 0.5662022526338092, 0.40687323821663957, 0.2607216503287161], [0.30318646176937236, 0.5057293566176082, 0.5410797959458536, 0.37750674010386587, 0.2595942662595179], [0.32067192994333227, 0.5064893383677265, 0.5031891325962154, 0.3723863313552938, 0.2775739505905964], [0.3321208890271711, 0.4883607394749944, 0.4698077272553906, 0.39921646011064915, 0.2998712641264664], [0.32795850846686025, 0.46144570116744565, 0.4557766117555211, 0.4465949927386832, 0.3152433508620338], [0.3082894971083673, 0.44254256364227307, 0.4619954077706523, 0.4925204150695498, 0.32192408662746763], [0.28255033902229165, 0.44104294721872606, 0.4771065720620895, 0.5212812548759928, 0.32557350489083003], [0.2650188900376011, 0.45354177946010604, 0.48946532496389117, 0.5316814406882726, 0.3331751375259447], [0.26758253564846685, 0.47070607751819027, 0.49697307201935237, 0.5300891704263561, 0.34702718787058745], [0.2923125241632436, 0.48735932529094533, 0.5057666326862816, 0.5198765909492324, 0.36206103783955434], [0.3287423269646049, 0.5047868901654597, 0.5213328989442275, 0.5011774101160849, 0.3687891499347712], [0.3589118555013122, 0.5243895263769747, 0.5428924877399696, 0.4787143613896565, 0.36100574970856136], [0.36730104367062505, 0.5418945501552355, 0.5654982046056585, 0.46372268174342635, 0.3424303640766283], [0.3493643538977035, 0.549678552798593, 0.5839189497037567, 0.4651059440736347, 0.3251644030885642], [0.31437558506918617, 0.5441989359279782, 0.5928746110409642, 0.4808613322287559, 0.31937865796808984], [0.2814919605057371, 0.5296418431555712, 0.5872968028930017, 0.5002813254220916, 0.32348321365131], [0.2697574902852361, 0.5143104528719425, 0.5676825070863518, 0.5127149112549985, 0.3256642126351875], [0.28605795082467783, 0.5047047414346233, 0.5452933492768444, 0.5124379306506942, 0.3163990699301926], [0.3195218242920016, 0.502890417360245, 0.5367154353134873, 0.49866060452310296, 0.298851785093289], [0.34895642417623324, 0.5069843275509347, 0.5489453946098136, 0.47694305635706397, 0.2858976483467425], [0.35858423525463307, 0.5119160123997147, 0.5706194473984837, 0.46110709011410267, 0.2878342479360184], [0.34789473086094513, 0.5106286070946561, 0.5808935446501299, 0.467142056699609, 0.30460051248722325], [0.3270834744281468, 0.4975836748547557, 0.5680011830766805, 0.49912249928063673, 0.3287410895398678], [0.30537099527531825, 0.47300058702513165, 0.5390993684904659, 0.5415613918628349, 0.3521246406402133], [0.2859506386864855, 0.4435043966177985, 0.5135923108218845, 0.569707283138467, 0.36833282768551323], [0.2704227849724493, 0.41816764560431613, 0.5086348830310898, 0.5693390207789322, 0.3720252752769342], [0.2627685662642726, 0.40386478449127516, 0.5291250393218481, 0.5463030550724546, 0.3604110537658749], [0.26576055729704234, 0.4032731191525569, 0.5663824330480316, 0.5180550559649988, 0.33591383996844937], [0.27590063567452766, 0.4146315917806315, 0.6032564749237561, 0.49850185900395416, 0.30549025775179744], [0.2862141125481883, 0.4318502554678527, 0.6229175159582653, 0.490573389709575, 0.27725434255767367], [0.2942591815984972, 0.4466667422074003, 0.6178867350350674, 0.4888897891145606, 0.25898425392115043], [0.303637043266496, 0.4538645612760839, 0.5933829275366589, 0.4857884101639514, 0.2580311156099091], [0.31594258707618217, 0.4551411888230571, 0.5613815658382392, 0.47603775974810597, 0.27751679493711745], [0.32487617458962975, 0.4562348453260499, 0.530496112450515, 0.46010247676086363, 0.3098717744393925], [0.32267167077810177, 0.4598193312023135, 0.5020812767032461, 0.44509427385061695, 0.33721870032358015], [0.31128817743431314, 0.4632280157960039, 0.4762434351546444, 0.44084887526570554, 0.34333711950797013], [0.3020344007529528, 0.4642709711155353, 0.4592353741779801, 0.45219354737490536, 0.3274076359313306], [0.3020528312754123, 0.4668131643594729, 0.46137279330902, 0.47405379661335856, 0.3051079147816328], [0.3053142051748896, 0.4772152224146895, 0.48641787460433605, 0.4952539402557043, 0.29526071952373034], [0.3015193947456619, 0.4954002487326197, 0.525153241513026, 0.5085772898877855, 0.3047559222500267], [0.29212581369584295, 0.51270024751194, 0.5618727095897091, 0.517303409350102, 0.3247720742839236], [0.29136768218238385, 0.5202219334231507, 0.5866644911282033, 0.5306722844183756, 0.33990337867564346], [0.3087675172642611, 0.5175113414902819, 0.5991301812014965, 0.5517102666509298, 0.34149628522410713], [0.3345154394234462, 0.5111320365931006, 0.6009000762244878, 0.5699187196901726, 0.33412628934280497], [0.3469121021118949, 0.5061191797083172, 0.5895092558122903, 0.5679531647162716, 0.3294566660007917], [0.3341889299982609, 0.501310861521753, 0.5634256288662737, 0.5373548661274421, 0.332511002857367], [0.30595863881098045, 0.4925494326102827, 0.5306454934426865, 0.4881987067833128, 0.33443241668570084], [0.2826851769240988, 0.4776800944388243, 0.5064952912044124, 0.44313218089027406, 0.32158611581162966], [0.27643446160133167, 0.4580510388973932, 0.5009535911862658, 0.4219248876454278, 0.29307566752457404], [0.28293335900598376, 0.4383141981720343, 0.5111282465506016, 0.43067909425623657, 0.2665788672402181], [0.289867986903251, 0.42669786431678874, 0.5278153867061643, 0.4624051189355661, 0.2635218971691717], [0.29022284517136043, 0.4323795101642368, 0.5459549814572229, 0.5037942510771837, 0.2885122588748098], [0.28793701134399174, 0.45776786792479407, 0.5651982664775584, 0.5408396835912489, 0.3254423059340065], [0.2925080710792227, 0.49283638841152994, 0.5828480293093234, 0.5623754387638616, 0.3537135462963831], [0.3085121669191456, 0.520928841389188, 0.5920364890228993, 0.5638696042682169, 0.3658466695990559], [0.32964266810861, 0.5326793531364094, 0.5882430845614532, 0.549996708885519, 0.3686181859515859], [0.3432292085942002, 0.5324573393427803, 0.5742485124257063, 0.5319438757895572, 0.3703220746349636], [0.341509291864399, 0.5291823159544224, 0.557377836742235, 0.5201266185914251, 0.3709641433617248], [0.328201674338511, 0.5233349530022782, 0.5448445908763349, 0.5188401613834872, 0.3654174683034719], [0.3131808696480809, 0.5075859197039945, 0.5428721464872079, 0.5273595901044933, 0.3530292476946002], [0.3016299033342906, 0.48034424695376443, 0.5556972108395342, 0.5440973382554093, 0.3408315115336352], [0.2905713365106167, 0.4533452968725177, 0.5807178620630703, 0.5672407073155994, 0.3367742842972613], [0.2760189387531545, 0.4414982174528052, 0.6063602916785225, 0.5912578631601293, 0.34164597176379585], [0.2606088496101754, 0.4469164090441141, 0.6196162388514479, 0.60564665782099, 0.3489598625415079], [0.2520977175947229, 0.45741924087631336, 0.616263451493015, 0.6003848480065604, 0.3513767417368844], [0.2556070311891241, 0.4612449085624632, 0.6008511331303943, 0.5736065322560149, 0.34485193074857123], [0.26929086733580965, 0.45912661621020073, 0.5778611702416729, 0.5330051031678713, 0.3275235987810975], [0.2868451342783896, 0.4595346113155318, 0.5485884038297145, 0.48955866615288757, 0.29981515702327843], [0.30218307177704307, 0.4654904472284921, 0.518082200699225, 0.45147951470402925, 0.2691569126049019], [0.31204323138731654, 0.4710554118090884, 0.49819022464635626, 0.42483629326412864, 0.2506888877682789], [0.3166922167702722, 0.4706393382154883, 0.49693683374253006, 0.4166011626481577, 0.25583837036805746], [0.31921522238241634, 0.4668339278061482, 0.5069921174101475, 0.4315587291648605, 0.27885754175554484], [0.3226003248722341, 0.4662792014323899, 0.5114826024955192, 0.46432600287963477, 0.3008575157596246], [0.32647323913171555, 0.47076646342619016, 0.5024785239191825, 0.4982049766686194, 0.31091653113381446], [0.32788574166851625, 0.4764022541176337, 0.4888136179451105, 0.516696129844075, 0.31794994819237504], [0.32611708975487064, 0.4804983107801584, 0.48352031821329916, 0.5167420207245412, 0.33548331913673546], [0.3248489778687363, 0.4847187701805429, 0.4879548182897405, 0.5082297065853673, 0.35865167209003135], [0.32744174547905947, 0.4902633137638177, 0.49213975101535956, 0.5002216880756312, 0.36655571835393813], [0.33088102901157723, 0.4942768650196286, 0.4879695683179621, 0.4907465104691864, 0.3493364677300179], [0.3270742135313573, 0.4947397999785257, 0.47734250141434836, 0.4722078212403229, 0.32317339882230317], [0.3110856810294028, 0.49635544451499125, 0.4681802798000661, 0.444968107485327, 0.3109960850278478], [0.28701199539366745, 0.5058811572570069, 0.4674620629431694, 0.42217931472388104, 0.31383814096490925], [0.26540061962303235, 0.5205121194994358, 0.47937977074232635, 0.41956544912985766, 0.3111375730662078], [0.25578433098847864, 0.5260552898672771, 0.5055288324542468, 0.44026488493133786, 0.28897578241569744], [0.26112671637737656, 0.5115175069950638, 0.5422659780059642, 0.4696558015607376, 0.2587429335853636], [0.27669451707083814, 0.484441349912696, 0.5785038289394542, 0.486130779483419, 0.2440450002574206], [0.29273369734771837, 0.46705140340950935, 0.5998574374862468, 0.47989827079858205, 0.25554987416306024], [0.3004672150129709, 0.4749140984987503, 0.5974477978225187, 0.46317886105024497, 0.2841555126366226], [0.2988053036773961, 0.5010543820372209, 0.5734180550545434, 0.46003237936870084, 0.31453714833279917], [0.2954336571291467, 0.5228779853090688, 0.5386833933065696, 0.48283769473801447, 0.33805367432304917], [0.29908223640603826, 0.5238120392800605, 0.5058194082270698, 0.5187987338158764, 0.3530543888287977], [0.3100503218643528, 0.5065036106991757, 0.4827122546030551, 0.5423165653708777, 0.3598666099712554], [0.32013900284667995, 0.4856397700327347, 0.47048701845741103, 0.5407965197839579, 0.3593111956261231], [0.32270013281822085, 0.47107788541342427, 0.4662055819425596, 0.5250755404258225, 0.35342088085270484], [0.3205083376934543, 0.46057306890152805, 0.4678677132727044, 0.5138117921148486, 0.34487664449177047], [0.3214272492752538, 0.4484444006819688, 0.4770040394080127, 0.5125629808449175, 0.3367364052333009], [0.32752530805675073, 0.43787828149519825, 0.4958894259732227, 0.5127053929538361, 0.333280146020001], [0.3318784850093602, 0.4408539000782981, 0.5223968096220447, 0.508123969693271, 0.3382221740200415], [0.32723809334843224, 0.4647636208283078, 0.5490377824246552, 0.5057795661558913, 0.3498698093958519], [0.3152915142261017, 0.5015513165361819, 0.5682069751147503, 0.5170386901605943, 0.3604121746934459], [0.30462038297480143, 0.5334109480824041, 0.5779657777033873, 0.5423319424290766, 0.3633502415522931], [0.3001644805013754, 0.5494201832871061, 0.5819176601526066, 0.5682936677149484, 0.3606486862801665], [0.29777143102555237, 0.5534904231711402, 0.584090811456975, 0.57961504586806, 0.3590752005077101], [0.2906183870680862, 0.5544930572801595, 0.5855195807847884, 0.5718468477303573, 0.359510974907446], [0.2790682208130019, 0.5523253367381822, 0.5859436961884043, 0.5531209176776661, 0.3537611842807644], [0.2714432420679491, 0.5389413931477292, 0.5866015850488528, 0.5350736867951125, 0.33400723438376234], [0.27512312728019733, 0.512951257688696, 0.5888060507654811, 0.5220934326770764, 0.3033181878498067], [0.2894994857059149, 0.4873650331385366, 0.5896324599312481, 0.5083722253242433, 0.2747662094094321], [0.30887908588697194, 0.4786790735064718, 0.581525807110565, 0.485652622058941, 0.26126320296188377], [0.3295214786199488, 0.49021645932768787, 0.5589935651136215, 0.4548393479202762, 0.267272344146376], [0.3499842806237873, 0.509705063865148, 0.5265642925133527, 0.42974700010124245, 0.287746422618156], [0.3650208914090709, 0.5219469686099442, 0.49894730404317605, 0.427954910506356, 0.31157310330507704], [0.3646148844499647, 0.5197531901388921, 0.4914109671300897, 0.45655200897751586, 0.3271702180288691], [0.3438501176158275, 0.5031532604666891, 0.5081345187340848, 0.505404247413334, 0.3298402874621533], [0.3126897000704123, 0.47475763366077917, 0.538263097693031, 0.5528549230882437, 0.32615586389968443], [0.2909375838319881, 0.44090570932900425, 0.5625857249644612, 0.5785280407832438, 0.3281672686757272], [0.2907126158513622, 0.4140812936835703, 0.5658529720990615, 0.5745014452654689, 0.33996392737538617], [0.30570024332046564, 0.4068248910715935, 0.5466863721485407, 0.5483054047979614, 0.35138535548872546], [0.32001834435985055, 0.4205235161396027, 0.5185357589038612, 0.515769578737337, 0.3486413599100706], [0.3262458658291271, 0.4434660647274985, 0.4999632392770609, 0.48914767150290805, 0.33099556812235037], [0.3312350715653844, 0.4628405285957509, 0.5004525883122384, 0.4715395650567581, 0.313122833560869], [0.3438077692190056, 0.4772197161193898, 0.5139337703990265, 0.46255396985962105, 0.30953650718204584], [0.3608104837558741, 0.49500346989500643, 0.5271581655375338, 0.46569311687760867, 0.31988461774932936], [0.3693859543695237, 0.5219659061477393, 0.5346944040205113, 0.4850559475763965, 0.33189801125651486], [0.362639281980646, 0.553606554338002, 0.5435600555837958, 0.5152352373055512, 0.3355704420794863], [0.3491635835155502, 0.5799493525576922, 0.5621183625766587, 0.540932742874886, 0.33016626806133575], [0.3442831244314605, 0.5946117010502621, 0.587746677985239, 0.5501992080946396, 0.31963228385150544], [0.3527822869752873, 0.5973543773909378, 0.609478331361555, 0.5442281590339092, 0.3083256970462995], [0.3630261138003754, 0.590447554223764, 0.6214036336610695, 0.5305814828397284, 0.30292240688545724], [0.3593471767569435, 0.5765682875265711, 0.6277996563656862, 0.5114571423813952, 0.31074751318331695], [0.33905376780542373, 0.5603471990050457, 0.633285361015524, 0.48539054227117256, 0.32891524961436347], [0.3157042217548188, 0.547744045213328, 0.6334916013631426, 0.45791853513521563, 0.33882587385273466], [0.30571799550824164, 0.5403504831229209, 0.6210208817629262, 0.4410367337900513, 0.32171488772299806], [0.31290887508482224, 0.5314448362846168, 0.5980906404524924, 0.43941978443893703, 0.2829227086347429], [0.3263626419449722, 0.5116311723077888, 0.575853205644012, 0.4445081234413384, 0.2535244076904394], [0.3321438000767941, 0.48014278192996207, 0.559270615235456, 0.4468152002814597, 0.26114532357321163], [0.3258635979790624, 0.4484753678143443, 0.5389807707256082, 0.4480605641832933, 0.30123418363588345], [0.31436058434925934, 0.4303542482975222, 0.5040032287185481, 0.4546386346041297, 0.34197285879087236], [0.3069421299097782, 0.4286653589981404, 0.4602910613418386, 0.4635710666159194, 0.35569024822945144], [0.30621083410693095, 0.4343983947020933, 0.43019105842565364, 0.46396947963561774, 0.340343085969484], [0.30709391117384954, 0.4380879060417737, 0.4313954590254826, 0.4521766550948296, 0.3125197384408691], [0.30359652151948324, 0.43920157967530715, 0.45961949876803027, 0.43746111886441685, 0.28894445090435644], [0.2955143995478, 0.44297913664043476, 0.4938655740667993, 0.43074636835618585, 0.27862688488266674], [0.2884358011775575, 0.45119375025324254, 0.5160014861077878, 0.4343193773562155, 0.28468464389589965], [0.2880475531490242, 0.45991843910046926, 0.5229799583158272, 0.44514863713274316, 0.30365411683085086], [0.29559236723045623, 0.46585586079902175, 0.5231731037543136, 0.4608928987260834, 0.3234527209781259], [0.3088142396716741, 0.4708586181252666, 0.5260765109534788, 0.4770268757199283, 0.33006918099231797], [0.32534058756135387, 0.4785368723486796, 0.5357890932852927, 0.4841755352670747, 0.31996897767437793], [0.3430966831770121, 0.4892101236346943, 0.5494460509982582, 0.4770537177036708, 0.3029234124853692], [0.35811836026344057, 0.5008715004664247, 0.5589761477179578, 0.46398839926263635, 0.29122020056619724], [0.3651379343425456, 0.5133423609242957, 0.5576043410574354, 0.4592300385640039, 0.28944871144696926], [0.3623457976195885, 0.5276873572924907, 0.548951131502993, 0.4658846749654568, 0.29586180984132543], [0.3543538631383445, 0.5412512367094661, 0.5482345285990569, 0.47479672614277846, 0.30812874032509635], [0.34838521039220915, 0.5469959130059818, 0.5687515088845166, 0.4817443190630025, 0.3226928957266926], [0.34759810328427976, 0.5405408728879698, 0.6050065789287087, 0.49553834836254795, 0.3316413313820405], [0.3492470353897339, 0.5266332918504537, 0.6332380066597527, 0.52222675492166, 0.3273222155221918], [0.34857124945978635, 0.5159105269169735, 0.6326794287584739, 0.5490349678298192, 0.31159914451736503], [0.3425700465111074, 0.5146624969675299, 0.6050842890386301, 0.5555027036976121, 0.2962706804069986], [0.3307904282258082, 0.5190783173110853, 0.5705121530984578, 0.5392910310841893, 0.2921112347831831], [0.31604327790387127, 0.5200257356233788, 0.5460602072397089, 0.5200170904486718, 0.29981177913192686], [0.30565036665189577, 0.5123637187304129, 0.5337055922375101, 0.5142890150979647, 0.3127542657291963], [0.3081777845559363, 0.49884678460230547, 0.5279757900087262, 0.516121569234982, 0.32537692388846373], [0.32457485949077886, 0.48607483256804396, 0.5269888606845372, 0.5090994411526779, 0.336232720958093], [0.34330109218009786, 0.4786537562694312, 0.5303629828235173, 0.4917238071873643, 0.34524242769403746], [0.3486361206007057, 0.47799377389514264, 0.5319057679391686, 0.48010198837937523, 0.3514760940728978], [0.3358435617272467, 0.4850459585059387, 0.5242957185509194, 0.48551489425138294, 0.35325830299230365], [0.31630928632724375, 0.5010563792587757, 0.5119750233651646, 0.4992821150429297, 0.34857249417701375], [0.3064197690543734, 0.5236786670306741, 0.5109293204494667, 0.5054980208160852, 0.3368525293377387], [0.3128131336101707, 0.543573871316342, 0.5304588133761843, 0.502812574728509, 0.32305000911182796], [0.329146108487534, 0.5483984789774348, 0.5599933798200265, 0.5049461598033739, 0.3177637362197626], [0.3442967089029765, 0.5328189699388012, 0.5800125881510194, 0.5200100405576569, 0.3275816616278967], [0.35066262283429916, 0.5043921100985922, 0.5832271674968376, 0.5376105999483408, 0.34398984883968187], [0.3461270057983621, 0.478060853631593, 0.5781144153693908, 0.541283776960137, 0.3473780983568598], [0.3327073184858478, 0.4645791365751385, 0.5727130312516062, 0.5291946434216289, 0.3268354488389298], [0.31531738130845066, 0.46480245207598214, 0.5640957103816452, 0.5156851696743074, 0.2939413543724024], [0.29961457109994105, 0.4738415895743636, 0.5480575274371966, 0.5130633098560102, 0.2724256024061372], [0.28873137756767, 0.4873127641530125, 0.532212055009073, 0.5190474167759378, 0.2744546079029728], [0.2823522715446991, 0.5018132896860495, 0.5312252251761824, 0.5249086052282339, 0.2909231761878535], [0.27938807694901424, 0.5119835617287832, 0.5503202196989359, 0.5289370211081158, 0.3052654746725889], [0.27988676329434115, 0.5116347361535407, 0.5800045031473627, 0.5340955265280372, 0.31199989656427396], [0.2829144230502634, 0.4995090942310282, 0.607461728668969, 0.5356107810437472, 0.31850334603406605], [0.2843454506281334, 0.48213034176077735, 0.6269331154637676, 0.5222880455262814, 0.3313424670702321], [0.279941179766993, 0.4688588081380501, 0.6367384442697169, 0.4949162483562724, 0.3457484267404588], [0.27112508776818506, 0.4639332158992351, 0.6327690988775125, 0.4753304211975988, 0.34996923387313195], [0.2652822973796036, 0.46397508745188787, 0.612084238084221, 0.4874707262523796, 0.3382439911743981], [0.26861861829285233, 0.4630230759796711, 0.5819006626810561, 0.5302894885222441, 0.3182646850786427], [0.2796483789561506, 0.4592321899758329, 0.5588404506175972, 0.57698116137388, 0.30591033715714244], [0.2912180790600748, 0.45668125519679414, 0.5563114112392821, 0.6025032250722115, 0.31205968194723954], [0.29860634395099644, 0.46149335183087725, 0.5740025997928403, 0.605530584836832, 0.33319469061380114], [0.30414868256407057, 0.47672504191880727, 0.6001470745099902, 0.6004524181961839, 0.354354034772124], [0.3134508482698708, 0.5004754579531963, 0.6215944205631444, 0.5946128131615636, 0.36160685708859797], [0.3281078773120262, 0.5275154840903502, 0.6305352563328221, 0.581315303014997, 0.3518251026070143], [0.34323873446483133, 0.5513724464874348, 0.6244128349648239, 0.553812589180765, 0.33113554437576775], [0.35208117080303025, 0.564991314194236, 0.6035856758682805, 0.5183016304107962, 0.3068483835163268], [0.3519958341341961, 0.5618917021708949, 0.5708277526075616, 0.48925133305006974, 0.28400079926192745], [0.34536612821649615, 0.5400713521365965, 0.5322717557790491, 0.4749552446978157, 0.2685115122062405], [0.3355557397946056, 0.5059704719589702, 0.4973631958170876, 0.4713137109778297, 0.2678961832925806], [0.32397188004730126, 0.47251230158655216, 0.47630542233794504, 0.46938523587989617, 0.284404270101764], [0.31189940857352805, 0.4503978937986489, 0.4755872511068491, 0.46644401662735074, 0.3088530533684819], [0.30332265881642695, 0.4406379380752047, 0.4942756996108896, 0.468045555035939, 0.3257083245933625], [0.3030152111444503, 0.4366302655612233, 0.5237704703858412, 0.47933624033568617, 0.3261592183476538], [0.3111310000784485, 0.4335809713314054, 0.551027209141271, 0.4960595956969324, 0.3149369712966306], [0.3216214668204147, 0.4343015845812913, 0.5633802277013186, 0.5069385088923577, 0.30379046921323233], [0.32761783579634596, 0.44473737281050446, 0.5542366964046762, 0.5058987700074223, 0.29998443220565746], [0.3278004238910122, 0.4647816668041597, 0.5287476654903164, 0.4988797143023249, 0.30204990428504164], [0.326574676252817, 0.4853322929104533, 0.5042887718448523, 0.4954044597582465, 0.30477369756548905], [0.3288647262301462, 0.49562247250901936, 0.5000824590517196, 0.4961364386556849, 0.3058711761090446], [0.33583192934969164, 0.49407079646410856, 0.5210842146434862, 0.49490989981249345, 0.30767200222321345], [0.344516111082564, 0.49196367702368954, 0.5525462705246719, 0.49286178127483893, 0.3135609192587651], [0.3497038965881858, 0.5050544658521805, 0.5741888255352118, 0.5018157930624667, 0.32317759000318336], [0.347071099688914, 0.5389133662209951, 0.5801876776957247, 0.5274973053526343, 0.33117533094209883]], "3 String State Evolution": [[0.7499999999999996, 1.4999999999999996, 2.249999999999999, 1.4999999999999991, 0.7499999999999999], [0.7072296632356186, 1.4575362737566195, 2.0846606597780846, 1.4575362737566202, 0.7072296632356183], [0.6188966746037039, 1.3661131404380513, 1.7801272091488807, 1.3661131404380515, 0.6188966746037037], [0.553690245828422, 1.2637533391414755, 1.5792734324628008, 1.2637533391414761, 0.5536902458284221], [0.5317498748861531, 1.1490013357967719, 1.4741938302477937, 1.1490013357967737, 0.5317498748861532], [0.5243969402095869, 1.0467955424558102, 1.3765168046501188, 1.0467955424558115, 0.5243969402095872], [0.5099484475899303, 1.0090580057849285, 1.2758920576723982, 1.0090580057849285, 0.5099484475899309], [0.4994995380972229, 1.0301488962687748, 1.1962483743688486, 1.0301488962687746, 0.4994995380972232], [0.5119416185842873, 1.0470655723243782, 1.1459053895191287, 1.047065572324379, 0.5119416185842873], [0.5415255615227154, 1.0274874661256685, 1.1418689098623995, 1.0274874661256683, 0.541525561522715], [0.558082532971856, 0.9914586236651721, 1.1858327476031745, 0.991458623665172, 0.5580825329718563], [0.5419022236063004, 0.9595424362583845, 1.2174829165167746, 0.9595424362583841, 0.5419022236063006], [0.5086425081871229, 0.9341866303278934, 1.1918518089525585, 0.9341866303278928, 0.508642508187123], [0.4868327157030013, 0.9220614913966241, 1.1584394463594927, 0.9220614913966244, 0.4868327157030009], [0.48198472119511737, 0.9339900557813645, 1.1710596386659857, 0.9339900557813644, 0.4819847211951176], [0.4804840471224377, 0.9592459389805094, 1.1848608199768278, 0.9592459389805094, 0.4804840471224378], [0.4780110127828379, 0.9783817545944111, 1.1683899506709983, 0.9783817545944111, 0.47801101278283775], [0.48257961871001287, 0.9973535198496865, 1.1890080970093477, 0.9973535198496872, 0.482579618710013], [0.496663597044586, 1.035272178614071, 1.2533416476609385, 1.0352721786140715, 0.49666359704458607], [0.5151351555818967, 1.1021457057737611, 1.3018236923975284, 1.1021457057737611, 0.5151351555818967], [0.5332557068734075, 1.1813214655628872, 1.354171629306874, 1.1813214655628863, 0.5332557068734076], [0.5468437420364824, 1.228224985512224, 1.4719319748535424, 1.228224985512223, 0.5468437420364829], [0.5546993661485633, 1.224757831329967, 1.658887337759756, 1.2247578313299663, 0.5546993661485629], [0.5600449256872515, 1.2039942913432409, 1.846478411999311, 1.20399429134324, 0.5600449256872513], [0.5613666445799541, 1.1974350024486087, 1.9264853441333367, 1.197435002448607, 0.5613666445799541], [0.5535916471224551, 1.2123287617143812, 1.8394692872326401, 1.212328761714381, 0.5535916471224555], [0.5405061978748352, 1.235361042202391, 1.630859734022839, 1.2353610422023915, 0.5405061978748358], [0.5319869836269882, 1.2303140382415214, 1.419599589706273, 1.2303140382415212, 0.531986983626988], [0.5304008472447116, 1.1838755800298169, 1.3202866059395364, 1.1838755800298164, 0.5304008472447121], [0.5271137301592788, 1.1314219842696096, 1.3352491730461136, 1.1314219842696103, 0.5271137301592792], [0.5135284559754308, 1.1006034546267942, 1.3662534807153077, 1.100603454626794, 0.5135284559754308], [0.4958073267715289, 1.0746962353794391, 1.3332874425234242, 1.0746962353794391, 0.4958073267715289], [0.4921992022807197, 1.04146301442119, 1.2569885510919399, 1.0414630144211896, 0.49219920228071967], [0.5081070931534577, 1.014028878022196, 1.2290419378187922, 1.0140288780221969, 0.5081070931534577], [0.5241727640294116, 0.985929422027266, 1.2926613171399632, 0.9859294220272656, 0.5241727640294113], [0.5216626255573678, 0.9484868972535928, 1.3756201581157934, 0.9484868972535916, 0.5216626255573682], [0.5077057878922527, 0.9375073579690757, 1.3612107269705436, 0.9375073579690756, 0.5077057878922528], [0.5017648609142172, 0.9814073660882591, 1.2310017535804179, 0.981407366088259, 0.5017648609142171], [0.5088036586217667, 1.0384769066964097, 1.094186788470209, 1.0384769066964101, 0.5088036586217665], [0.5200220059430318, 1.0615341753500134, 1.0570212803422372, 1.0615341753500132, 0.5200220059430322], [0.528892428071112, 1.063839105849308, 1.1256792017324802, 1.0638391058493086, 0.5288924280711119], [0.5351702935459661, 1.0643250074083517, 1.2262151976161926, 1.064325007408352, 0.535170293545966], [0.5415609822861905, 1.0606422965888707, 1.2960486549208041, 1.0606422965888698, 0.5415609822861909], [0.549013718837675, 1.0711580657088617, 1.3383168080144434, 1.0711580657088609, 0.5490137188376754], [0.5518113033649568, 1.1119112130068491, 1.3964284970253114, 1.111911213006848, 0.5518113033649568], [0.5445421638811739, 1.1533912120214325, 1.499942422138686, 1.153391212021432, 0.5445421638811734], [0.5336757360732369, 1.1624804289875892, 1.626372612383789, 1.1624804289875885, 0.5336757360732373], [0.530369980429677, 1.159675996283621, 1.7326438359360068, 1.159675996283622, 0.5303699804296772], [0.5333204257346139, 1.1763943553706382, 1.801214092654294, 1.1763943553706389, 0.5333204257346144], [0.5348911227104214, 1.1971201979735102, 1.8167957966642836, 1.1971201979735104, 0.5348911227104213], [0.5392923493287488, 1.1973550497883965, 1.7490056446245799, 1.1973550497883967, 0.539292349328749], [0.5529163706766469, 1.1802782178177424, 1.6157946686550482, 1.1802782178177422, 0.5529163706766473], [0.5661388331360141, 1.15587372342974, 1.512501279877479, 1.1558737234297407, 0.5661388331360139], [0.564421446647489, 1.1220465675392897, 1.4860268625003432, 1.1220465675392897, 0.5644214466474891], [0.5486181402634773, 1.081284699762895, 1.4675107935132805, 1.0812846997628944, 0.5486181402634772], [0.5329261580749061, 1.0591755919476737, 1.397879605459939, 1.0591755919476744, 0.532926158074906], [0.5286957162781587, 1.0720995011183185, 1.302936525688602, 1.072099501118318, 0.5286957162781586], [0.5349370382094959, 1.0912918282234925, 1.2237820046689383, 1.0912918282234934, 0.5349370382094957], [0.5406045240070716, 1.075168976245609, 1.1853334869158134, 1.0751689762456091, 0.5406045240070713], [0.5375645876268623, 1.034346477218618, 1.2227453813303364, 1.0343464772186175, 0.5375645876268619], [0.5303714381550284, 1.021169188277504, 1.299150568666321, 1.0211691882775042, 0.5303714381550287], [0.5254076024604297, 1.0485532513678957, 1.2965149392916913, 1.0485532513678946, 0.5254076024604297], [0.51890784074085, 1.0764001169835005, 1.2225548729336937, 1.0764001169834985, 0.5189078407408498], [0.5089608180890702, 1.0790114645581312, 1.233033695333347, 1.0790114645581304, 0.5089608180890701], [0.5079336769839152, 1.0716782720104194, 1.3753957657809355, 1.0716782720104205, 0.5079336769839154], [0.527357048646096, 1.0721206924784306, 1.5049721602975201, 1.0721206924784312, 0.5273570486460961], [0.5573763235941257, 1.0891614264740026, 1.4937897267017117, 1.089161426474004, 0.5573763235941257], [0.5724711041526445, 1.1402998699214866, 1.3946694559716741, 1.1402998699214855, 0.5724711041526441], [0.5589666019229252, 1.2176571492504924, 1.3401424337956984, 1.2176571492504924, 0.5589666019229248], [0.5327225198037899, 1.263735755369653, 1.3966817201677098, 1.263735755369653, 0.5327225198037902], [0.5219959368651098, 1.2391833576625035, 1.5625321669150054, 1.2391833576625033, 0.5219959368651099], [0.5345777879540528, 1.1781051765640977, 1.7734820328779528, 1.178105176564098, 0.5345777879540529], [0.5517631461420663, 1.1420675238238502, 1.9025748891693943, 1.1420675238238505, 0.5517631461420668], [0.5519434151208951, 1.1482586210700034, 1.8531172671681262, 1.148258621070002, 0.5519434151208945], [0.5334924001173811, 1.1724346800640415, 1.6702698882867737, 1.1724346800640404, 0.5334924001173815], [0.5153640063467999, 1.1870261531967217, 1.4870434425674315, 1.187026153196723, 0.5153640063467997], [0.5143197342495635, 1.1724745981463245, 1.3659963738656933, 1.172474598146325, 0.5143197342495636], [0.5236914214222347, 1.1344082261781492, 1.289388746414083, 1.1344082261781485, 0.5236914214222348], [0.5245124902439018, 1.1126270600329482, 1.2371135691089052, 1.112627060032949, 0.5245124902439015], [0.5142915467476135, 1.123637092489621, 1.195153668501484, 1.123637092489621, 0.5142915467476142], [0.5105239166744642, 1.1266854441952605, 1.1857159943737148, 1.12668544419526, 0.5105239166744642], [0.5236137444034797, 1.082883690927358, 1.247257411563844, 1.082883690927359, 0.5236137444034799], [0.53840871489319, 1.0153354321181052, 1.371980198184652, 1.0153354321181052, 0.5384087148931905], [0.5338409910339342, 0.9803574239986804, 1.499787207791881, 0.9803574239986805, 0.5338409910339345], [0.514380962054562, 0.9976675916395539, 1.5371607760730508, 0.9976675916395539, 0.5143809620545616], [0.5048428115116848, 1.0397447843925844, 1.4603078112231738, 1.0397447843925849, 0.5048428115116846], [0.5170514499991359, 1.0738132520859862, 1.3426791318020153, 1.0738132520859864, 0.5170514499991362], [0.5379714932612812, 1.0927393807945347, 1.2475028286402834, 1.0927393807945358, 0.5379714932612811], [0.5489272995226039, 1.1051141359927583, 1.1901599266027538, 1.1051141359927583, 0.548927299522603], [0.5457129242004112, 1.1161897033625925, 1.1661621353303266, 1.116189703362593, 0.5457129242004111], [0.5381360204819934, 1.1282895100842418, 1.1654754272228742, 1.1282895100842427, 0.5381360204819935], [0.534086044327101, 1.1384894338881228, 1.1850042316816132, 1.1384894338881222, 0.534086044327101], [0.5307129717492809, 1.1384353521460928, 1.2551684124898175, 1.1384353521460924, 0.5307129717492816], [0.5242999823863664, 1.1262631189760464, 1.4152750999320385, 1.1262631189760473, 0.5242999823863665], [0.5216231384319377, 1.1108363463417006, 1.6232493849062275, 1.1108363463416988, 0.521623138431938], [0.530016132549776, 1.1046630026026762, 1.7634037589482245, 1.1046630026026751, 0.5300161325497765], [0.5385742807845011, 1.1095729724278556, 1.7705928795687984, 1.1095729724278551, 0.538574280784501], [0.528383180750123, 1.1149572280099551, 1.6840389487594125, 1.1149572280099551, 0.5283831807501226], [0.5044151960141798, 1.1137241506261841, 1.581442611136122, 1.113724150626183, 0.5044151960141804], [0.4956206072625342, 1.105313455423572, 1.5017696953458974, 1.1053134554235717, 0.49562060726253404], [0.5164778052188326, 1.0975117695467769, 1.4574672669892963, 1.0975117695467773, 0.5164778052188327], [0.5454298934750972, 1.1038575996255375, 1.4492094187371873, 1.103857599625536, 0.5454298934750973], [0.552253366593486, 1.120953169564393, 1.446677847897823, 1.1209531695643933, 0.5522533665934867], [0.5363094386109217, 1.1271672913699713, 1.4209856187454537, 1.127167291369971, 0.5363094386109218], [0.5231687136759472, 1.11100612794496, 1.3866461908230558, 1.11100612794496, 0.5231687136759471], [0.5287698277010994, 1.084858829380009, 1.3824077848879925, 1.0848588293800094, 0.528769827701099], [0.5414296721832585, 1.0571133487778637, 1.3965523479530975, 1.0571133487778623, 0.5414296721832584], [0.5420386104550082, 1.027828564486492, 1.3558096667402268, 1.0278285644864926, 0.5420386104550083], [0.5305737750654721, 1.02283610237495, 1.2450817865653792, 1.022836102374951, 0.5305737750654725], [0.5214648427147303, 1.0568068826677783, 1.1438634644126828, 1.056806882667779, 0.5214648427147306], [0.5210707149033111, 1.0792584637483806, 1.1109038654847738, 1.0792584637483809, 0.5210707149033114], [0.5234098290861242, 1.0464214628689208, 1.132780760614889, 1.0464214628689215, 0.5234098290861249], [0.5225014416620283, 1.000825681726309, 1.188694949078319, 1.0008256817263086, 0.5225014416620283], [0.5201829195469976, 1.0077009768294911, 1.2700145358095292, 1.0077009768294918, 0.5201829195469976], [0.5231377177979424, 1.0609828054491306, 1.3340857018936907, 1.0609828054491306, 0.5231377177979427], [0.5341389943225315, 1.108853932854346, 1.3455601331272986, 1.1088539328543459, 0.5341389943225318], [0.5465943841506283, 1.1332627609178358, 1.3529024309715931, 1.1332627609178358, 0.5465943841506283], [0.5481804423011135, 1.147979270757217, 1.425305205080442, 1.1479792707572158, 0.5481804423011138], [0.5335798954752524, 1.1497915788490214, 1.547077223769935, 1.149791578849022, 0.533579895475252], [0.5146178101581098, 1.127084814471933, 1.6517200137358063, 1.1270848144719332, 0.51461781015811], [0.5099249719553122, 1.0949268717616032, 1.7056060812476572, 1.094926871761603, 0.5099249719553123], [0.5228775115338724, 1.0787330335707965, 1.6862554446829379, 1.0787330335707965, 0.5228775115338723], [0.5381664402292478, 1.0859235636491107, 1.5853231016240459, 1.0859235636491096, 0.5381664402292472], [0.5404695430289761, 1.1075953879363833, 1.4716424339760277, 1.1075953879363845, 0.5404695430289755], [0.5308635809759421, 1.1321653270291583, 1.4331582634944446, 1.1321653270291603, 0.5308635809759421], [0.5231877297558544, 1.1570631872452262, 1.447048863409387, 1.1570631872452255, 0.5231877297558547], [0.5237822844100642, 1.1717954858858046, 1.399439745083485, 1.171795485885804, 0.5237822844100646], [0.5254509341189534, 1.1572116177447298, 1.2800010237503734, 1.157211617744731, 0.5254509341189535], [0.5263181590809378, 1.1251464945125866, 1.2310290125797636, 1.1251464945125864, 0.5263181590809377], [0.532069853484251, 1.096833523147643, 1.318833557143499, 1.0968335231476436, 0.532069853484251], [0.5360910741145821, 1.0573178457484076, 1.4234874520749794, 1.0573178457484071, 0.5360910741145813], [0.5252968075795817, 1.0022881238413481, 1.4429963048450372, 1.0022881238413481, 0.5252968075795816], [0.5055602615321153, 0.971329280875561, 1.400092752169179, 0.9713292808755611, 0.5055602615321152], [0.49715403570986216, 0.9878812444922285, 1.33070903198792, 0.9878812444922282, 0.4971540357098621], [0.506191347901445, 1.0249056194244812, 1.2446447811641872, 1.024905619424481, 0.506191347901445], [0.5202665845250826, 1.0556833414531963, 1.1663880487470637, 1.055683341453196, 0.5202665845250828], [0.5302824451194238, 1.0808392150836392, 1.1103881428449582, 1.0808392150836397, 0.5302824451194239], [0.5392157812565279, 1.090509361231307, 1.0821026646996295, 1.0905093612313081, 0.5392157812565276], [0.5488527774140195, 1.065705175311926, 1.105950029087407, 1.065705175311926, 0.5488527774140196], [0.5501592551247311, 1.0295597773553629, 1.1856707329395255, 1.0295597773553615, 0.5501592551247307], [0.5338273464804136, 1.0342212391719001, 1.285875746539592, 1.0342212391719006, 0.5338273464804131], [0.5071424412087516, 1.0752669723368284, 1.3668232545550882, 1.0752669723368289, 0.5071424412087516], [0.4933795053615806, 1.0960161367049006, 1.4384230213862508, 1.0960161367048995, 0.4933795053615809], [0.5078797807739334, 1.0798289100849594, 1.547638262864729, 1.0798289100849594, 0.5078797807739336], [0.5370536435411587, 1.0653267028387097, 1.6636652675995118, 1.0653267028387094, 0.5370536435411584], [0.5504114179977027, 1.0838001551879228, 1.6813600537378242, 1.0838001551879228, 0.550411417997703], [0.5342879459315426, 1.127312189921266, 1.5844014025893565, 1.1273121899212655, 0.5342879459315422], [0.50641230436635, 1.1659104451300806, 1.483643290847322, 1.1659104451300795, 0.50641230436635], [0.49363227880944627, 1.1790348975823006, 1.4736642680941834, 1.1790348975823004, 0.49363227880944627], [0.49996472681300863, 1.1700142961136124, 1.5220980589934872, 1.1700142961136124, 0.49996472681300924], [0.5061903543269882, 1.1577107855321662, 1.538065858984462, 1.1577107855321656, 0.5061903543269883], [0.5001072436437273, 1.1514809856643786, 1.5039007532194646, 1.1514809856643786, 0.5001072436437269], [0.4930268078659556, 1.1445887645113162, 1.4835830728062025, 1.1445887645113162, 0.4930268078659559], [0.5009467692882896, 1.1360023062838638, 1.5256335835302992, 1.136002306283864, 0.5009467692882895], [0.5217924733624233, 1.1309505950765708, 1.6141406705994032, 1.1309505950765721, 0.5217924733624234], [0.5412763955973888, 1.1226325173421503, 1.6740564689115145, 1.1226325173421514, 0.5412763955973886], [0.5532191465489313, 1.1126329254544716, 1.6098334937729994, 1.1126329254544707, 0.5532191465489319], [0.5602265393268743, 1.1294169160988161, 1.414239455793133, 1.1294169160988166, 0.5602265393268748], [0.5594075881443793, 1.1786335752473125, 1.2320240882321873, 1.1786335752473112, 0.5594075881443796], [0.5463781931526811, 1.2036468991137281, 1.1905062542668274, 1.2036468991137277, 0.5463781931526809], [0.5310830523673232, 1.1528964297417903, 1.2355814758302015, 1.1528964297417912, 0.5310830523673229], [0.5285050734272738, 1.0592264079124334, 1.2699427444838514, 1.059226407912434, 0.528505073427274], [0.5358899754253764, 0.9966855738943398, 1.2850909148538165, 0.9966855738943396, 0.5358899754253764], [0.5393498742044281, 1.0012393737067333, 1.3061963707342108, 1.0012393737067335, 0.5393498742044286], [0.5360291102519331, 1.0577203344024275, 1.3473261540561654, 1.0577203344024257, 0.5360291102519331], [0.5317797820275543, 1.1213164964903632, 1.4242330412483744, 1.1213164964903637, 0.5317797820275543], [0.5293109023341077, 1.1596949803537409, 1.5505236616272078, 1.1596949803537397, 0.5293109023341075], [0.5305492661581305, 1.1799957418971947, 1.6779660794489324, 1.1799957418971945, 0.5305492661581306], [0.5351247409614353, 1.1938045583119044, 1.7179216883486497, 1.1938045583119032, 0.5351247409614355], [0.5359921269004083, 1.197555933623081, 1.6802169723238947, 1.1975559336230797, 0.5359921269004088], [0.5300710049235563, 1.186149738092083, 1.649140697965503, 1.1861497380920842, 0.5300710049235563], [0.5261882973609379, 1.152810357771746, 1.631705352425893, 1.152810357771745, 0.5261882973609376], [0.5325649113245798, 1.1113236727562061, 1.585675963976864, 1.1113236727562061, 0.53256491132458], [0.5421746816153896, 1.1045961587777584, 1.5193630310151587, 1.104596158777759, 0.5421746816153906], [0.5411063050049978, 1.1431899505835155, 1.4501029438977862, 1.143189950583515, 0.5411063050049978], [0.5308703579626021, 1.1753979833967916, 1.3597475539957262, 1.175397983396793, 0.5308703579626025], [0.5289079532033414, 1.157038027917017, 1.2825761583073172, 1.1570380279170194, 0.5289079532033416], [0.5427256445042726, 1.1068023687967579, 1.3050109000384211, 1.1068023687967583, 0.5427256445042725], [0.5552597652946997, 1.0649891837103855, 1.4163513216458563, 1.0649891837103864, 0.5552597652946997], [0.5436401999987096, 1.0390330256335432, 1.4969360528231115, 1.0390330256335425, 0.5436401999987088], [0.5104204457209139, 1.0194304459488697, 1.4642524972241138, 1.0194304459488694, 0.5104204457209136], [0.48625436811881595, 1.0113091226679454, 1.3593719094807812, 1.011309122667945, 0.4862543681188159], [0.4937062035341504, 1.0061497869093632, 1.2568842726496838, 1.006149786909364, 0.49370620353415046], [0.52141058469194, 0.9897339073188541, 1.1729099282992128, 0.9897339073188536, 0.5214105846919402], [0.5427402313355657, 1.0009509260645804, 1.1219594019410315, 1.0009509260645801, 0.5427402313355658], [0.5464874362595269, 1.0786288261418726, 1.1140559382368354, 1.078628826141872, 0.5464874362595263], [0.542893019006031, 1.170908662211481, 1.1148595029246382, 1.1709086622114817, 0.5428930190060314], [0.5457584119290552, 1.1977805903591154, 1.1341789928483614, 1.1977805903591152, 0.5457584119290552], [0.5530938365210275, 1.162931832347926, 1.2532733110000518, 1.1629318323479254, 0.5530938365210275], [0.5497925581859259, 1.1296152003055306, 1.483669734029981, 1.129615200305533, 0.549792558185926], [0.5311776115029178, 1.1220714184256537, 1.686900589443373, 1.122071418425654, 0.5311776115029178], [0.514239915544194, 1.1187708361981719, 1.7132653834117073, 1.118770836198172, 0.5142399155441941], [0.5138404571203468, 1.111676959677825, 1.588427954978737, 1.1116769596778242, 0.5138404571203468], [0.5201467720232392, 1.1073407017580357, 1.4805149971789457, 1.1073407017580372, 0.5201467720232392], [0.5184644815040627, 1.103649508487286, 1.4889404686785284, 1.103649508487289, 0.5184644815040627], [0.5148794810383553, 1.1041886280513586, 1.545816765610219, 1.1041886280513593, 0.5148794810383558], [0.5227441050675528, 1.1252535428314518, 1.541263822823939, 1.1252535428314534, 0.5227441050675529], [0.5396924289662447, 1.171494642064101, 1.4597462021344882, 1.1714946420641008, 0.5396924289662443], [0.5511877639606677, 1.2124326933311134, 1.3581392316512257, 1.2124326933311131, 0.5511877639606675], [0.5485372655930302, 1.2055875668433984, 1.2992766640054922, 1.2055875668433986, 0.5485372655930303], [0.5373585517965767, 1.1461719101077052, 1.322937075950932, 1.1461719101077061, 0.5373585517965768], [0.5287492840820576, 1.0737122134522827, 1.4222432665453852, 1.073712213452284, 0.5287492840820576], [0.5241976748853553, 1.0306925812291765, 1.5273410703253336, 1.030692581229177, 0.5241976748853554], [0.5156549251054399, 1.0270590389382537, 1.5560813793481638, 1.027059038938254, 0.51565492510544], [0.5042116519736969, 1.0509317948346653, 1.489505148039514, 1.0509317948346664, 0.5042116519736971], [0.5035884576436932, 1.0858925535733994, 1.3660767076528504, 1.0858925535734, 0.5035884576436932], [0.515541045331502, 1.104475009964365, 1.2332742957846907, 1.104475009964365, 0.5155410453315022], [0.5234760747127725, 1.0901906773125098, 1.1464004495942595, 1.09019067731251, 0.5234760747127725], [0.5203115540177119, 1.064857738002047, 1.1413511096051627, 1.0648577380020456, 0.5203115540177118], [0.5184552257567172, 1.0546101774640306, 1.1857470205240088, 1.054610177464031, 0.5184552257567173], [0.5241800951465861, 1.0512775409335158, 1.2149669140285897, 1.0512775409335164, 0.524180095146586], [0.5251954889324566, 1.0364405031915787, 1.2243492941983702, 1.0364405031915782, 0.525195488932457], [0.5116586873174693, 1.0128871379280626, 1.2732591000662958, 1.0128871379280626, 0.5116586873174697], [0.49116572773169964, 0.9938918354481328, 1.3891824113268196, 0.9938918354481338, 0.49116572773170003], [0.4781108971707881, 0.9955079140778565, 1.5110792379701148, 0.9955079140778565, 0.4781108971707881], [0.48141362518888603, 1.033815006625954, 1.5544144757341645, 1.0338150066259542, 0.4814136251888859], [0.5028613945555034, 1.0963646481172589, 1.512475128437992, 1.0963646481172593, 0.5028613945555028], [0.5347755615489058, 1.1413656758711095, 1.4606841568128792, 1.1413656758711097, 0.534775561548906], [0.5585374941182185, 1.1500313964769007, 1.4856475793183417, 1.1500313964769004, 0.5585374941182186], [0.5593787395194318, 1.14382941426286, 1.6067996082390914, 1.1438294142628584, 0.5593787395194318], [0.5447602397565167, 1.1383815641928359, 1.7249204895021113, 1.1383815641928374, 0.5447602397565172], [0.534191336362578, 1.1286018677944036, 1.704010661835527, 1.1286018677944036, 0.5341913363625775], [0.5323014617116748, 1.122069023389707, 1.5416584532467006, 1.1220690233897062, 0.5323014617116745], [0.5281964671139009, 1.1241729882501277, 1.3698309264325135, 1.1241729882501275, 0.528196467113901], [0.5206411432470271, 1.1179601107914168, 1.3181739702879223, 1.117960110791417, 0.5206411432470273], [0.5231214818595334, 1.0976123848789803, 1.3866073470396403, 1.0976123848789805, 0.5231214818595333], [0.5381594591477985, 1.0838168638698933, 1.475042466085943, 1.0838168638698942, 0.5381594591477983], [0.5469837346583994, 1.0842892653239409, 1.5206870821791798, 1.084289265323942, 0.5469837346583993], [0.537430077665846, 1.0824492587303534, 1.4905828519389261, 1.0824492587303516, 0.5374300776658462], [0.523251223888378, 1.0805460847789718, 1.3844108424376411, 1.0805460847789712, 0.523251223888378], [0.5209587212351018, 1.0859591998787, 1.2796122786362845, 1.0859591998786986, 0.5209587212351019], [0.5284200719799534, 1.0791906121216626, 1.235704453251801, 1.0791906121216628, 0.5284200719799537], [0.5355237568608785, 1.0543702799642112, 1.2179979308409183, 1.05437027996421, 0.5355237568608782], [0.5366528117687641, 1.0368377131324982, 1.1677931426760668, 1.036837713132498, 0.5366528117687641], [0.5319686853295672, 1.0427019703188036, 1.109776974593067, 1.0427019703188036, 0.5319686853295678], [0.5252845157551665, 1.0543769032237913, 1.1106093160408683, 1.0543769032237913, 0.5252845157551668], [0.5165478529428246, 1.0495936503297163, 1.1781775270003723, 1.049593650329716, 0.5165478529428246], [0.4995751957827281, 1.0327954967301294, 1.2780396360866868, 1.0327954967301292, 0.49957519578272774], [0.47814937677823055, 1.024769312447362, 1.390450363125989, 1.0247693124473627, 0.47814937677823033], [0.4749788682986999, 1.0417556014762615, 1.5033421213121925, 1.0417556014762608, 0.4749788682987001], [0.503927351099919, 1.076129311815144, 1.5523096087677024, 1.0761293118151416, 0.5039273510999189], [0.5415132226471061, 1.1074860620589813, 1.4903409149437097, 1.107486062058981, 0.541513222647106], [0.5504297169449746, 1.133535511274888, 1.403473700989273, 1.1335355112748875, 0.550429716944975], [0.5278082439190115, 1.154816543178527, 1.3917413323739916, 1.1548165431785273, 0.5278082439190115], [0.5064072150620744, 1.1524985061247501, 1.4267384495037316, 1.1524985061247521, 0.5064072150620743], [0.5079542911553918, 1.1232779722992154, 1.4311435589856594, 1.1232779722992163, 0.5079542911553919], [0.5187574820189158, 1.1050404006247558, 1.3837293563935884, 1.1050404006247565, 0.5187574820189154], [0.5170393412961258, 1.123656044913616, 1.3164660429775263, 1.1236560449136168, 0.5170393412961254], [0.505310357804785, 1.144375174800676, 1.2989079756908095, 1.1443751748006767, 0.5053103578047853], [0.5044567739946947, 1.127391687147865, 1.4119681890233853, 1.127391687147865, 0.5044567739946948], [0.5225948693855859, 1.08782869133106, 1.6378774383607482, 1.0878286913310606, 0.5225948693855865], [0.542780164349064, 1.06253565965682, 1.7952264526281256, 1.062535659656819, 0.5427801643490636], [0.5471072683162554, 1.0758428836223084, 1.7182629736938806, 1.0758428836223086, 0.547107268316256], [0.5413064192634408, 1.1406207854907175, 1.4674457544710355, 1.1406207854907184, 0.5413064192634413], [0.5428156662593803, 1.225720538810419, 1.2405231800635412, 1.2257205388104195, 0.5428156662593804], [0.5531863679188807, 1.2545998101042852, 1.1474094791748937, 1.254599810104287, 0.5531863679188805], [0.5558626941008451, 1.1886915359718417, 1.1421699774705902, 1.1886915359718424, 0.5558626941008445], [0.5400403571878114, 1.0848145605924682, 1.1608304875498905, 1.08481456059247, 0.5400403571878113], [0.5149041871245235, 1.0243556130671185, 1.2026724616338726, 1.0243556130671194, 0.5149041871245235], [0.49670850486665785, 1.021222019572944, 1.2681504865201598, 1.0212220195729445, 0.4967085048666579], [0.4923530632499257, 1.0413182455676082, 1.347654363857258, 1.041318245567609, 0.4923530632499263], [0.4992357581940327, 1.0588343993703024, 1.4354788366521924, 1.0588343993703018, 0.4992357581940325], [0.5133070756427125, 1.0656536770358775, 1.5137725559083077, 1.0656536770358782, 0.5133070756427123], [0.5330855114114148, 1.066585216598176, 1.5405567714535564, 1.0665852165981762, 0.5330855114114148], [0.5553224016072923, 1.0827636666645115, 1.4945240322314524, 1.082763666664513, 0.5553224016072917], [0.5685660234973496, 1.1217724386388548, 1.407434588949937, 1.1217724386388543, 0.5685660234973497], [0.5621996702649041, 1.1523972048546798, 1.3340560475973853, 1.1523972048546796, 0.5621996702649046], [0.5428055468923771, 1.1451171435250744, 1.3367548156429672, 1.145117143525074, 0.5428055468923775], [0.5271371821243316, 1.1066993620771814, 1.4397711398400148, 1.1066993620771826, 0.5271371821243318], [0.5224420597484869, 1.0733795530310075, 1.5687245103091658, 1.0733795530310069, 0.5224420597484865], [0.5223817030303017, 1.0799423152824252, 1.6042826968928718, 1.0799423152824235, 0.5223817030303016], [0.517445504901997, 1.1141710067195436, 1.5164610689770457, 1.1141710067195434, 0.5174455049019971], [0.511276358194437, 1.136222768168423, 1.4222108555430903, 1.136222768168423, 0.511276358194437], [0.5216811460219825, 1.1341858348310379, 1.4456094473093377, 1.134185834831038, 0.5216811460219822], [0.5527920335583566, 1.1183371000055895, 1.555117548299528, 1.1183371000055886, 0.5527920335583565], [0.5780767459986117, 1.097059802710905, 1.6205308854710925, 1.0970598027109046, 0.5780767459986115], [0.5707042639538573, 1.0844287610812675, 1.5699051436892697, 1.0844287610812675, 0.570704263953857], [0.5398312195315467, 1.0949139314683187, 1.4426865004422333, 1.0949139314683187, 0.5398312195315467], [0.5154496140571574, 1.1101043541803124, 1.3275528912992698, 1.1101043541803124, 0.5154496140571571], [0.5100030807265606, 1.0987721169359181, 1.2874117880797948, 1.0987721169359164, 0.5100030807265604], [0.5147170454668382, 1.075360319382045, 1.301579270349518, 1.0753603193820438, 0.5147170454668379], [0.5202714029143181, 1.0801986201356808, 1.2961523303873228, 1.0801986201356817, 0.5202714029143177], [0.5240530155151153, 1.1084839919710074, 1.256346222185848, 1.1084839919710077, 0.524053015515115], [0.5270377680947133, 1.1236805932306035, 1.252233826829956, 1.123680593230603, 0.5270377680947135], [0.5333671860344893, 1.124209855414933, 1.3408929767938933, 1.124209855414934, 0.5333671860344893], [0.5435518756221354, 1.1275750421422064, 1.471964154313972, 1.127575042142206, 0.5435518756221354], [0.5471373050114968, 1.1223142425794028, 1.5355763121992663, 1.1223142425794028, 0.5471373050114968], [0.5366352452545284, 1.1031367401075844, 1.4999497884729225, 1.1031367401075836, 0.5366352452545285], [0.5220216166157194, 1.1003538639174926, 1.4368681980486295, 1.100353863917491, 0.5220216166157194], [0.513227586912415, 1.117399716043048, 1.416030830160216, 1.1173997160430476, 0.5132275869124154], [0.5047821401875047, 1.120121829578889, 1.4510074125267032, 1.1201218295788882, 0.5047821401875046], [0.49477488605681785, 1.1003013420311591, 1.5162553128502723, 1.1003013420311605, 0.49477488605681796], [0.4984572907774521, 1.0830374580965787, 1.5683640967284627, 1.0830374580965785, 0.49845729077745216], [0.5239075577022994, 1.0831058908592113, 1.5552989626783544, 1.0831058908592115, 0.5239075577022994], [0.5511302985359915, 1.0992093176801632, 1.4595255591318848, 1.0992093176801623, 0.5511302985359915], [0.5560635713134463, 1.1243544192551316, 1.3429829650821312, 1.1243544192551311, 0.5560635713134465], [0.5435981602088871, 1.1368634738315146, 1.3030120187706973, 1.136863473831515, 0.543598160208888], [0.5368823972065859, 1.1181822171662845, 1.3634082003801367, 1.118182217166284, 0.5368823972065861], [0.541731060041873, 1.0940317008888385, 1.4599687657488916, 1.0940317008888378, 0.5417310600418725], [0.5414334437142224, 1.1076107301992877, 1.5385764115299738, 1.1076107301992875, 0.541433443714223], [0.5272023780099186, 1.1437870757496862, 1.5635757763315943, 1.1437870757496869, 0.5272023780099189], [0.5138528335202924, 1.1464703806840095, 1.4802625397838884, 1.1464703806840093, 0.5138528335202929], [0.5145223471439345, 1.113042037304173, 1.3234708929455785, 1.1130420373041727, 0.5145223471439347], [0.5190894871145603, 1.0934255980308403, 1.2247724954582497, 1.0934255980308412, 0.5190894871145606], [0.5141215722727622, 1.1059744553374202, 1.2073406338822947, 1.1059744553374202, 0.5141215722727622], [0.5056440714229584, 1.1264188934733192, 1.1828231167475416, 1.1264188934733184, 0.5056440714229582], [0.5051274555910845, 1.128595371089273, 1.1303628871316025, 1.1285953710892733, 0.5051274555910845], [0.5106356127929621, 1.1041780397731964, 1.129447191249683, 1.1041780397731966, 0.510635612792962], [0.5144476130752567, 1.067308998231144, 1.2319785937625929, 1.0673089982311441, 0.5144476130752555], [0.513498931152733, 1.032776687100996, 1.373633502748476, 1.0327766871009956, 0.5134989311527326], [0.5088752606687149, 1.00246907570792, 1.4642097214521055, 1.002469075707919, 0.508875260668715], [0.5079749850372262, 0.9931405926972413, 1.4838382848132121, 0.9931405926972419, 0.5079749850372259], [0.5199453811781554, 1.0246711952411465, 1.4475066862232802, 1.0246711952411467, 0.5199453811781556], [0.54061864545719, 1.0754668802546095, 1.3859597447496845, 1.07546688025461, 0.5406186454571899], [0.5536792101750507, 1.1159224457372907, 1.3784439238124535, 1.115922445737291, 0.553679210175051], [0.549654081311773, 1.1456476978304952, 1.4568229950220937, 1.1456476978304966, 0.5496540813117736], [0.5372402004410047, 1.1623826790102085, 1.50744344814369, 1.1623826790102092, 0.5372402004410052], [0.533001003616437, 1.1590600353651443, 1.4439707380842166, 1.1590600353651443, 0.5330010036164371], [0.5391264666568838, 1.1465941804025328, 1.3647186566712073, 1.1465941804025324, 0.5391264666568844], [0.5395230447412585, 1.132827808351609, 1.3887031006926391, 1.1328278083516081, 0.5395230447412582], [0.52436804256397, 1.1120247173092286, 1.5002608491625722, 1.1120247173092295, 0.5243680425639703], [0.5079088312938974, 1.0983712740830698, 1.6170113444549683, 1.0983712740830718, 0.5079088312938974], [0.5099894352592103, 1.118703792656273, 1.6781788116478156, 1.118703792656273, 0.5099894352592099], [0.528397858402203, 1.1576042907853026, 1.6684362055494286, 1.1576042907853032, 0.5283978584022025], [0.5444778526916239, 1.1648602282944167, 1.6036684670731047, 1.1648602282944176, 0.5444778526916234], [0.5494674749734423, 1.132699936864398, 1.516674914330062, 1.1326999368643975, 0.549467474973442], [0.5486930973059034, 1.0996622247779153, 1.4356170243037554, 1.0996622247779155, 0.5486930973059032], [0.5447542053715888, 1.075601880678158, 1.341241242558862, 1.0756018806781578, 0.5447542053715887], [0.5331573351937402, 1.0449097140748427, 1.222715229117311, 1.0449097140748438, 0.5331573351937399], [0.5126208839263944, 1.0191998454637683, 1.1379999519590958, 1.0191998454637679, 0.5126208839263946], [0.4904096297219586, 1.0106687469493831, 1.1288359332742108, 1.0106687469493825, 0.4904096297219586], [0.4808861793184013, 1.001232313412854, 1.159730713174437, 1.001232313412854, 0.480886179318401], [0.49565296450045443, 0.9842914334980465, 1.1963210137837268, 0.9842914334980466, 0.4956529645004542], [0.5251913532181174, 0.9844344648723492, 1.2535629960339425, 0.9844344648723488, 0.5251913532181176], [0.5416530961615406, 1.009320898398529, 1.3210917359855368, 1.0093208983985296, 0.5416530961615403], [0.5344862414608503, 1.0381977892305723, 1.3431627171975138, 1.0381977892305723, 0.5344862414608502], [0.5237141163701368, 1.061140214144596, 1.3099370534203743, 1.061140214144596, 0.5237141163701369], [0.5231935092118246, 1.0775620993119135, 1.2824049685834586, 1.0775620993119128, 0.5231935092118247], [0.5206526627154725, 1.0776774856756708, 1.3281765856243528, 1.077677485675673, 0.5206526627154722], [0.5097404499660851, 1.0613903622935517, 1.4473236493985437, 1.0613903622935523, 0.5097404499660849], [0.507954997978693, 1.0524152099292312, 1.5658382930522383, 1.0524152099292305, 0.5079549979786929], [0.5255949370193868, 1.0708750360913242, 1.6073416562808525, 1.0708750360913233, 0.5255949370193865], [0.5444178525789931, 1.1058888744615065, 1.5533479910647539, 1.1058888744615074, 0.5444178525789933], [0.5431136637686416, 1.1375782364532274, 1.4766166505469198, 1.137578236453227, 0.543113663768642], [0.527277732176809, 1.160643458780963, 1.4767699366542504, 1.160643458780964, 0.5272777321768094], [0.5211013529663167, 1.167401367869035, 1.5463332054457388, 1.167401367869036, 0.5211013529663163], [0.534361740506428, 1.1449361189515574, 1.5911436961338796, 1.1449361189515583, 0.5343617405064272], [0.5472775118145472, 1.1015876790745545, 1.556994970391782, 1.1015876790745545, 0.5472775118145473], [0.5355154008765277, 1.069606844965749, 1.4704239028287007, 1.0696068449657479, 0.5355154008765276], [0.5046553077566135, 1.0655415596880582, 1.3848818165667631, 1.0655415596880595, 0.5046553077566138], [0.4836838131278857, 1.0609590042487957, 1.3118885752423497, 1.060959004248796, 0.48368381312788555], [0.48856597677382146, 1.0333873720229092, 1.2434711047879954, 1.033387372022909, 0.48856597677382096], [0.5090267817676962, 1.0161563295040565, 1.1824095120333458, 1.016156329504056, 0.5090267817676956], [0.5278009681792984, 1.047549492819939, 1.1441110138788624, 1.0475494928199387, 0.5278009681792986], [0.5386572536831412, 1.1016437856726913, 1.1426993084360544, 1.101643785672693, 0.538657253683141], [0.5457028635775221, 1.1294544896011895, 1.1846971592899378, 1.1294544896011895, 0.5457028635775221], [0.5519012770487488, 1.1321559589502683, 1.2853226743474764, 1.1321559589502685, 0.5519012770487495], [0.5516502178562447, 1.1299307276174146, 1.4353371197915987, 1.129930727617415, 0.551650217856245], [0.5390687212278359, 1.118468463935233, 1.5646186664376265, 1.1184684639352336, 0.5390687212278358], [0.5211204823629884, 1.0979615095997437, 1.589659391850201, 1.0979615095997446, 0.521120482362988], [0.5145367112964112, 1.0932132097905836, 1.5129683882800282, 1.093213209790583, 0.5145367112964113], [0.5257174870926591, 1.107561047326737, 1.407495073056954, 1.107561047326737, 0.5257174870926592], [0.5403807351891533, 1.110926273110991, 1.3333428782227104, 1.1109262731109903, 0.5403807351891534], [0.5416106559340961, 1.101590305992368, 1.3159865854593715, 1.101590305992367, 0.5416106559340957], [0.531731788347207, 1.1148831389142542, 1.3522799864537929, 1.1148831389142533, 0.5317317883472072], [0.5272586185982654, 1.1551299539867064, 1.3990782358139104, 1.1551299539867055, 0.5272586185982654], [0.53756045822118, 1.1871357812156942, 1.401708612439432, 1.187135781215693, 0.5375604582211805], [0.5537530944958275, 1.1877339248526568, 1.3897596132663932, 1.1877339248526568, 0.5537530944958281], [0.5580798561088861, 1.1592616086834124, 1.4613290760061426, 1.1592616086834135, 0.5580798561088861], [0.5446589143227513, 1.1199526417082908, 1.607522309505561, 1.1199526417082912, 0.544658914322751], [0.5251875305371803, 1.0952347185862323, 1.6838532437070513, 1.0952347185862321, 0.5251875305371805], [0.5117386067771439, 1.0925398434141238, 1.6220761136580915, 1.092539843414123, 0.5117386067771443], [0.5064455160333451, 1.0934297122149552, 1.5044505825208432, 1.0934297122149554, 0.5064455160333448], [0.5102619589863341, 1.0892857069251947, 1.4110512090669451, 1.0892857069251944, 0.5102619589863342], [0.5247523271663217, 1.096057246268776, 1.364396908124144, 1.096057246268777, 0.5247523271663215], [0.5433405166101184, 1.1173159025536077, 1.3665850481031894, 1.117315902553608, 0.5433405166101191], [0.5547152997454292, 1.139577970115276, 1.3668058715795481, 1.1395779701152764, 0.5547152997454291], [0.5512250713529611, 1.1555741371056432, 1.2923188062135829, 1.1555741371056445, 0.5512250713529607], [0.5316987246523216, 1.1596373175992356, 1.1930792706671869, 1.159637317599236, 0.5316987246523214], [0.5077288457538709, 1.1379592017523867, 1.2053206399204985, 1.1379592017523874, 0.507728845753871], [0.5013059158832694, 1.085561075191966, 1.3404278389330446, 1.0855610751919664, 0.50130591588327], [0.5206691189531996, 1.028015030468435, 1.4600694646847425, 1.0280150304684341, 0.5206691189531999], [0.5444179015031653, 0.9969309314807256, 1.4448024410866769, 0.9969309314807264, 0.544417901503165], [0.5481676718267553, 1.0071235264117133, 1.3242198176619686, 1.007123526411714, 0.5481676718267557], [0.5385228778360905, 1.0614938025028822, 1.2209712991630144, 1.0614938025028835, 0.5385228778360907], [0.5360644251945303, 1.1204740032945415, 1.2017833062100123, 1.12047400329454, 0.53606442519453], [0.5411195350841433, 1.127074648104366, 1.2721682831999719, 1.1270746481043654, 0.5411195350841439], [0.5406193637976738, 1.0868514335980357, 1.408894258203999, 1.0868514335980373, 0.5406193637976734], [0.5335702166719167, 1.053910870044088, 1.5411413147396198, 1.0539108700440896, 0.533570216671917], [0.5304071418794392, 1.0620061371241327, 1.6071506047019832, 1.0620061371241338, 0.530407141879439], [0.5315517859671428, 1.101329473710193, 1.6004938661410608, 1.1013294737101937, 0.5315517859671426], [0.5251879973526747, 1.1477357940620554, 1.5640285481737402, 1.1477357940620545, 0.5251879973526747], [0.5074822689457992, 1.1782700610112786, 1.5623733408416514, 1.1782700610112795, 0.5074822689457987], [0.49009466959221504, 1.1802182848771627, 1.6353415222271268, 1.1802182848771634, 0.4900946695922156], [0.4848572233889503, 1.1706232014638995, 1.7447645171424302, 1.1706232014638993, 0.48485722338895043], [0.49053482194334597, 1.1673824687266343, 1.7698917312900253, 1.1673824687266348, 0.49053482194334597], [0.5009636713477322, 1.1621225711476217, 1.6589280288004478, 1.1621225711476222, 0.5009636713477321], [0.5167428720996429, 1.1426124569460814, 1.5207209703858529, 1.1426124569460823, 0.5167428720996424], [0.5378050248886967, 1.104388295219007, 1.4674022612544975, 1.1043882952190078, 0.5378050248886969], [0.5536902226554495, 1.0572006014154676, 1.4746868750660387, 1.0572006014154665, 0.5536902226554496], [0.5537598085817327, 1.040571353595638, 1.4402308159786263, 1.040571353595638, 0.5537598085817328], [0.5418353288264921, 1.0896103293398134, 1.3158899631327894, 1.0896103293398143, 0.5418353288264923], [0.5338813673303213, 1.1699542842090025, 1.1610211558103116, 1.1699542842090023, 0.5338813673303213], [0.5433758353150934, 1.201850289059169, 1.090322587450105, 1.2018502890591662, 0.5433758353150943], [0.5671101631697435, 1.1623889384845802, 1.1824381407133673, 1.1623889384845796, 0.5671101631697428], [0.5840215880961379, 1.1051068607358547, 1.3752519389589752, 1.1051068607358545, 0.5840215880961377], [0.5743778131424537, 1.0785865446244713, 1.5104572414093076, 1.078586544624471, 0.5743778131424532], [0.5421812210306731, 1.079964904451277, 1.5193116913712978, 1.0799649044512774, 0.5421812210306728], [0.5115011610115063, 1.0905027058559962, 1.474163235096846, 1.0905027058559957, 0.5115011610115059], [0.4983429794594585, 1.10347389884138, 1.4695024696809706, 1.1034738988413808, 0.49834297945945855], [0.4979980155665733, 1.1068946689554844, 1.50769753783234, 1.1068946689554864, 0.49799801556657336], [0.5027712050182701, 1.0921228393221578, 1.513197795461645, 1.0921228393221585, 0.5027712050182702], [0.5124839207431174, 1.0765967139714927, 1.4355845783634051, 1.0765967139714931, 0.5124839207431172], [0.5245926498193108, 1.0881896557991724, 1.3210748624459465, 1.0881896557991728, 0.5245926498193115], [0.5317100777154182, 1.1316544687244792, 1.2778745454536216, 1.1316544687244803, 0.5317100777154184], [0.5294599162670977, 1.1682661574727244, 1.3425944369050653, 1.1682661574727258, 0.529459916267098], [0.5211548720464995, 1.1516984171032947, 1.4586320348373059, 1.1516984171032938, 0.5211548720464994], [0.5182483144599136, 1.095080828957346, 1.5766991570293063, 1.0950808289573442, 0.5182483144599134], [0.5299885722231045, 1.0531353245269814, 1.6448724734320481, 1.0531353245269803, 0.5299885722231052], [0.5467748173346826, 1.04852910375504, 1.6045991553368377, 1.0485291037550397, 0.5467748173346825], [0.54598089395583, 1.0592261019261922, 1.4677670871194055, 1.0592261019261917, 0.5459808939558299], [0.5226114858049797, 1.060522105900788, 1.3322833122148672, 1.060522105900787, 0.5226114858049798], [0.5011277265465957, 1.0463699027441724, 1.2759381368835874, 1.046369902744171, 0.5011277265465957], [0.5063556086608206, 1.0331636942945002, 1.2683585041675927, 1.0331636942944993, 0.5063556086608204], [0.5312886527548213, 1.0531710156558058, 1.24454637727372, 1.053171015655806, 0.5312886527548213], [0.5468355205640669, 1.116048712761212, 1.2038918389554354, 1.1160487127612113, 0.5468355205640669], [0.5399587762961733, 1.1739491931729902, 1.177596303534707, 1.17394919317299, 0.5399587762961733], [0.5288397894731465, 1.1635027623714473, 1.192083912524295, 1.163502762371447, 0.5288397894731467], [0.5387982280725687, 1.1006890286209556, 1.2920815127399143, 1.1006890286209559, 0.5387982280725689], [0.5667476212885738, 1.057430961649607, 1.4732835198561198, 1.0574309616496071, 0.5667476212885739], [0.5798184311298638, 1.0492916650366684, 1.6088455983569252, 1.04929166503667, 0.5798184311298642], [0.5590605348430349, 1.048745128155499, 1.5763865546150122, 1.0487451281554987, 0.5590605348430349], [0.5256706701068713, 1.063046922569878, 1.4159169090698203, 1.0630469225698782, 0.5256706701068712], [0.5082036525977598, 1.1032605364693884, 1.2632867864213972, 1.103260536469389, 0.5082036525977605], [0.507556627001168, 1.1340708463515172, 1.1981990504433286, 1.1340708463515174, 0.5075566270011683], [0.5108225647654421, 1.1195840187114003, 1.2199711483281728, 1.1195840187114008, 0.5108225647654425], [0.518487392922181, 1.0828893147556415, 1.2963125609509987, 1.0828893147556407, 0.5184873929221814], [0.5385188457419021, 1.071595768215904, 1.3840077048149, 1.071595768215904, 0.5385188457419022], [0.5641176982203201, 1.0906907327155704, 1.4535345283271008, 1.0906907327155722, 0.5641176982203201], [0.5742788151122948, 1.1120767627051407, 1.522416515464202, 1.1120767627051407, 0.5742788151122952], [0.5570464434746071, 1.1264115845574139, 1.6235006875678009, 1.1264115845574136, 0.5570464434746063], [0.5241078334106316, 1.1430057884399663, 1.7267652738833639, 1.1430057884399683, 0.5241078334106319], [0.49899890843838535, 1.157513593459007, 1.7474173806912996, 1.1575135934590084, 0.49899890843838535], [0.4947854783939763, 1.159697364176892, 1.668599330598302, 1.159697364176892, 0.49478547839397635], [0.506684131679205, 1.153450795347744, 1.5692887489105194, 1.1534507953477435, 0.5066841316792053], [0.5227597938182298, 1.1429491992234855, 1.4997949593734572, 1.142949199223485, 0.5227597938182296], [0.5353140821307343, 1.1212680541410651, 1.4546934710522337, 1.121268054141067, 0.5353140821307346], [0.5446941725644421, 1.090750331042808, 1.4492123721739754, 1.0907503310428088, 0.544694172564442], [0.5563917624743879, 1.0702077837671908, 1.45566175334872, 1.0702077837671906, 0.5563917624743883], [0.5695396261402277, 1.0776096048234913, 1.4036112002220278, 1.077609604823492, 0.5695396261402275], [0.5710015433176878, 1.1055491726287974, 1.303770104296803, 1.1055491726287991, 0.5710015433176876], [0.554680776398675, 1.1219685803378043, 1.2224385996214255, 1.1219685803378041, 0.5546807763986755], [0.5388943854259776, 1.1115051082344205, 1.1942382530568536, 1.111505108234421, 0.538894385425978], [0.5421746748495404, 1.0857515402447824, 1.2156091323536902, 1.0857515402447826, 0.5421746748495402], [0.5529418238703906, 1.0620396914296861, 1.2828962300560487, 1.062039691429688, 0.5529418238703904], [0.5474927211226304, 1.0551477061917867, 1.3581717432356761, 1.0551477061917862, 0.5474927211226303], [0.5279776750058526, 1.0757735177076995, 1.374076121608386, 1.075773517707698, 0.5279776750058524], [0.5177383747310836, 1.1120179761346627, 1.3331575969258416, 1.1120179761346611, 0.5177383747310834], [0.526508695455224, 1.137110841707772, 1.3176809310994504, 1.1371108417077715, 0.5265086954552236], [0.541753750654101, 1.1510623304729357, 1.3827781884039911, 1.1510623304729368, 0.5417537506541009], [0.5487660821045752, 1.1606950921259296, 1.4633417103773465, 1.160695092125929, 0.5487660821045753], [0.5455869833742372, 1.1530045204907944, 1.4684227105223362, 1.1530045204907935, 0.5455869833742377], [0.5378330818808906, 1.1259428626954617, 1.429557857309583, 1.1259428626954626, 0.537833081880891], [0.5284861322081278, 1.0960527868541388, 1.4423102398679783, 1.09605278685414, 0.5284861322081278], [0.517455458639354, 1.072983380413128, 1.5374123636314188, 1.0729833804131275, 0.517455458639354], [0.504905249961725, 1.0597398500051503, 1.648917709312571, 1.0597398500051505, 0.5049052499617253], [0.49406641354823294, 1.0650928563789588, 1.6616315200902327, 1.0650928563789581, 0.49406641354823316], [0.4928981410447448, 1.091684032781728, 1.5474698165183727, 1.091684032781729, 0.49289814104474494], [0.5060536526179934, 1.114618830963708, 1.4070592568791171, 1.1146188309637088, 0.5060536526179934], [0.5257799039705737, 1.1153200795391878, 1.3287506664943827, 1.115320079539186, 0.5257799039705737], [0.5391735869145805, 1.1168751013323384, 1.316363460466129, 1.1168751013323392, 0.5391735869145794], [0.5416283943747426, 1.1256226424353395, 1.3126916521676268, 1.1256226424353397, 0.5416283943747426], [0.537742225841522, 1.1150804594750392, 1.2594576377188946, 1.1150804594750385, 0.5377422258415225], [0.5307709911550842, 1.0983172916427044, 1.1679547672138249, 1.098317291642705, 0.5307709911550844], [0.5180570898584216, 1.1087987338163006, 1.1147462358062574, 1.1087987338163, 0.5180570898584219], [0.5006385877988718, 1.11510901923546, 1.1494043709948747, 1.1151090192354614, 0.5006385877988722], [0.4885674369706291, 1.0599374293920905, 1.2355869266396302, 1.05993742939209, 0.48856743697062877], [0.4889119658718135, 0.9690261039161184, 1.311173540336521, 0.9690261039161187, 0.4889119658718132], [0.4948143375972858, 0.9223134332388505, 1.3552668485694472, 0.9223134332388511, 0.49481433759728555], [0.49627193854981355, 0.9420658069644332, 1.3692202156212447, 0.942065806964433, 0.4962719385498134], [0.4975853805544905, 0.9955920046900071, 1.3325793088495381, 0.9955920046900065, 0.49758538055449025], [0.5094779249656004, 1.064331936973356, 1.2448988747508245, 1.0643319369733553, 0.5094779249656008], [0.5273488208116746, 1.13402056357251, 1.191539516670773, 1.1340205635725107, 0.5273488208116749], [0.5378758192635824, 1.1657293172887355, 1.2263773419411994, 1.1657293172887355, 0.5378758192635831], [0.5428144873453272, 1.142858440317939, 1.2806777821931348, 1.1428584403179376, 0.5428144873453274], [0.5535146409529766, 1.1056130668596214, 1.314406591587701, 1.1056130668596207, 0.5535146409529772], [0.5658651915327694, 1.0928070997685781, 1.3629464280957144, 1.0928070997685786, 0.5658651915327698], [0.5615196227056575, 1.1005286684206166, 1.4364739284046797, 1.1005286684206164, 0.5615196227056573], [0.5350104411286628, 1.1154201215763333, 1.5299031322303343, 1.1154201215763337, 0.5350104411286626], [0.5067297128203755, 1.1330511794443825, 1.6504952059025622, 1.1330511794443823, 0.5067297128203758], [0.5050852349960872, 1.1565099801193461, 1.768550082937317, 1.1565099801193477, 0.5050852349960869], [0.5353194317524701, 1.1894693742896918, 1.791383987516902, 1.1894693742896914, 0.53531943175247], [0.5699965849427313, 1.2209229125510181, 1.6817201815851437, 1.2209229125510201, 0.5699965849427312], [0.5799732845114277, 1.2386654210918242, 1.558918616686052, 1.2386654210918242, 0.5799732845114278], [0.5679029283756394, 1.2364993536607847, 1.5364763247010347, 1.2364993536607847, 0.5679029283756388], [0.5581281705129285, 1.2013838343865293, 1.5720010022674222, 1.201383834386529, 0.5581281705129285], [0.5612833833790457, 1.1352936945574894, 1.5529542511229142, 1.1352936945574885, 0.561283383379046], [0.5622493166291993, 1.0795503902783683, 1.4524219743906033, 1.079550390278369, 0.5622493166292002], [0.5433679943462741, 1.061561994193711, 1.3239178327970118, 1.0615619941937107, 0.5433679943462738], [0.5124827589205212, 1.049888790417249, 1.215863116838563, 1.0498887904172494, 0.5124827589205212], [0.49774387938293413, 1.017277000173389, 1.1727185921838172, 1.0172770001733895, 0.4977438793829341], [0.5119556097379665, 0.9882786443878689, 1.201817756296559, 0.988278644387868, 0.5119556097379668], [0.5343821411661135, 0.9833767363244239, 1.2275073064581798, 0.983376736324424, 0.5343821411661133], [0.5379565225233949, 0.9858149398410848, 1.2066941366421216, 0.985814939841085, 0.5379565225233953], [0.5245060987204299, 0.983801771256856, 1.2091754430266657, 0.9838017712568555, 0.5245060987204297], [0.5180966513706913, 0.988590180594992, 1.2885135088296211, 0.9885901805949916, 0.5180966513706913], [0.5292886662004688, 1.0047655697187579, 1.3755150647952057, 1.004765569718758, 0.5292886662004693], [0.5441160017864242, 1.029170826205567, 1.3811971558214462, 1.0291708262055668, 0.5441160017864236], [0.5500201161337606, 1.0792943992463087, 1.3340834984228735, 1.0792943992463087, 0.5500201161337597], [0.5525878482181319, 1.1572955676352503, 1.3386392935750675, 1.157295567635249, 0.5525878482181319], [0.5601239293566523, 1.2158386086959725, 1.4481796494752355, 1.2158386086959727, 0.560123929356652], [0.5664560421988749, 1.2249999020629077, 1.6277994908496605, 1.2249999020629088, 0.5664560421988754], [0.557002567421951, 1.210703998371534, 1.7914650466173434, 1.2107039983715333, 0.5570025674219513], [0.5307117752670915, 1.1981842425995708, 1.859368633871859, 1.198184242599571, 0.5307117752670918], [0.5090042207911376, 1.1847224504183846, 1.8169284156423855, 1.184722450418383, 0.5090042207911377], [0.5118167424570776, 1.1659637232712157, 1.7175562436414042, 1.1659637232712157, 0.511816742457078], [0.5297069273968905, 1.1401763193114223, 1.6082024313761258, 1.140176319311423, 0.5297069273968905], [0.5371966950470525, 1.1127232740046509, 1.505068193043907, 1.1127232740046507, 0.5371966950470518], [0.5271806673024952, 1.1033578386372946, 1.42686856338034, 1.1033578386372958, 0.5271806673024955], [0.5165515661680401, 1.1210085989488618, 1.3869839401270905, 1.1210085989488627, 0.51655156616804], [0.5240695070190041, 1.1490444483833906, 1.353285989014826, 1.1490444483833904, 0.5240695070190041], [0.546271967000813, 1.1585327304710504, 1.2692757976698223, 1.1585327304710502, 0.5462719670008135], [0.5569711074458267, 1.1368705489996616, 1.170549518653632, 1.136870548999661, 0.5569711074458267], [0.5400649193609873, 1.0953750471187034, 1.160974021101777, 1.0953750471187031, 0.5400649193609868], [0.5149085328150004, 1.0433504426800955, 1.2556133537462435, 1.0433504426800946, 0.5149085328149998], [0.5104729350056422, 0.9896141655815436, 1.3696095935335992, 0.989614165581543, 0.510472935005643], [0.5205841009294502, 0.9561037788745507, 1.4160560704603853, 0.9561037788745507, 0.5205841009294504], [0.5138112390895496, 0.9562060190012307, 1.3711744303731612, 0.9562060190012307, 0.5138112390895497], [0.48870080824381634, 0.9826419458139952, 1.2868819508389404, 0.982641945813995, 0.4887008082438163], [0.479234433853157, 1.0193402309133237, 1.2299234620724062, 1.0193402309133242, 0.47923443385315695], [0.4989937332356774, 1.0532668314616032, 1.2170767616312004, 1.0532668314616036, 0.498993733235677], [0.5231214441727039, 1.092518864553512, 1.2239071033043953, 1.092518864553511, 0.5231214441727037], [0.5316166364542416, 1.1521627170798743, 1.2347588358415211, 1.1521627170798754, 0.5316166364542411], [0.5338289178658304, 1.2135120685048106, 1.2693709846502779, 1.21351206850481, 0.5338289178658301], [0.5437071452475626, 1.235764354278776, 1.370864034723894, 1.2357643542787755, 0.543707145247563], [0.5586868434909047, 1.2168354691809193, 1.5540013531476495, 1.2168354691809196, 0.5586868434909043], [0.5674720742803663, 1.1908558234420983, 1.7286742293164876, 1.1908558234420998, 0.5674720742803662], [0.561342347095108, 1.1764944004667297, 1.7743837904475372, 1.17649440046673, 0.5613423470951079], [0.5406544838700179, 1.1738748432675223, 1.6958351003137133, 1.1738748432675226, 0.5406544838700176], [0.520425772499714, 1.179997606940356, 1.5960488297170718, 1.1799976069403562, 0.5204257724997141], [0.5219207058056914, 1.1827578060276058, 1.539400015760227, 1.182757806027605, 0.5219207058056909], [0.5477955542170272, 1.166030133387678, 1.4968007579291622, 1.1660301333876772, 0.547795554217027], [0.5733646202489062, 1.1411781980362121, 1.446047388568419, 1.1411781980362123, 0.5733646202489062], [0.5747608700819273, 1.141110719319634, 1.4305554959178695, 1.141110719319634, 0.5747608700819276], [0.556863433043275, 1.156534939622564, 1.4355972837886857, 1.1565349396225624, 0.556863433043275], [0.5425334800775562, 1.1461848055640242, 1.3917043324398184, 1.146184805564025, 0.5425334800775555], [0.5412845690446813, 1.105228861185393, 1.3211293058806315, 1.105228861185394, 0.5412845690446811], [0.5419655836545264, 1.0519074797613244, 1.290103402619576, 1.0519074797613246, 0.5419655836545263], [0.5365156995376881, 0.99772274733893, 1.2868138660461432, 0.9977227473389302, 0.5365156995376883], [0.5314779958562441, 0.9645742438512983, 1.2555044280060992, 0.9645742438512981, 0.5314779958562444], [0.5300808402294743, 0.9737405231047652, 1.1964177458205143, 0.973740523104765, 0.5300808402294751], [0.5251745677970951, 1.004431979929424, 1.1512688611625737, 1.0044319799294241, 0.5251745677970954], [0.517151283128399, 1.0171511938393387, 1.1465645143871472, 1.0171511938393387, 0.5171512831283994], [0.5161884810957246, 1.0144130249799728, 1.2008335491963422, 1.0144130249799728, 0.516188481095725], [0.5227356142619567, 1.0285917898129555, 1.3071608211977268, 1.0285917898129553, 0.5227356142619566], [0.5287968256254086, 1.0764497591278557, 1.3965969324481458, 1.0764497591278552, 0.5287968256254085], [0.5342154234409722, 1.1435334344506842, 1.3960855503188048, 1.1435334344506867, 0.5342154234409724], [0.5411554034532619, 1.1879719985917363, 1.3434730167894386, 1.1879719985917376, 0.5411554034532617], [0.5455969113315189, 1.1857565125086333, 1.3802618125623838, 1.1857565125086336, 0.5455969113315193], [0.5464572981497895, 1.1645987506722122, 1.5607419488854617, 1.1645987506722124, 0.5464572981497894], [0.5466588098961277, 1.1648046471673201, 1.7659420806776414, 1.164804647167319, 0.5466588098961279], [0.5423843175715928, 1.189804040295027, 1.8671192371429162, 1.1898040402950276, 0.542384317571593], [0.5293701372283994, 1.2119777934741323, 1.831657387581031, 1.2119777934741316, 0.5293701372283994], [0.517412770539731, 1.2173315766800907, 1.7174806371456313, 1.2173315766800905, 0.5174127705397309], [0.5180918849122924, 1.2038229201307735, 1.6214501186738048, 1.2038229201307729, 0.5180918849122926], [0.5254526499511654, 1.1642894876042327, 1.5799411750057843, 1.1642894876042318, 0.5254526499511656], [0.5279513002285844, 1.1117901049499708, 1.5467395791271625, 1.1117901049499699, 0.5279513002285839], [0.5282903254664666, 1.0730254632853269, 1.4578330766637693, 1.073025463285327, 0.5282903254664668], [0.535541215264866, 1.0557500385350944, 1.3007429926775285, 1.055750038535094, 0.5355412152648655], [0.5465899448155879, 1.0536549244987656, 1.1399566413969828, 1.0536549244987667, 0.5465899448155884], [0.5480690075209254, 1.0557863905518767, 1.049935965836678, 1.0557863905518787, 0.5480690075209254], [0.5322115161701365, 1.034692124415984, 1.055421098324524, 1.0346921244159843, 0.5322115161701363], [0.5072178702753695, 0.9732402560283153, 1.122898818709964, 0.9732402560283152, 0.5072178702753691], [0.49334974081718375, 0.918196987813752, 1.1965603041177255, 0.9181969878137524, 0.49334974081718375], [0.4994194307744111, 0.9207947217356436, 1.2329720757162694, 0.9207947217356431, 0.49941943077441153], [0.5097796354354956, 0.9540718475994623, 1.2218513397361972, 0.9540718475994621, 0.5097796354354954], [0.509645624206515, 0.9775066974388806, 1.1943371610003433, 0.9775066974388801, 0.5096456242065152], [0.5052383546628144, 1.0002964136786292, 1.183351191841067, 1.0002964136786296, 0.5052383546628141], [0.5046023378613621, 1.028225275205791, 1.1933868118400606, 1.0282252752057912, 0.5046023378613624], [0.5014655379002758, 1.0383024733169255, 1.207322288291167, 1.038302473316925, 0.5014655379002757], [0.4925838451693474, 1.0404078184688592, 1.2176033203619294, 1.0404078184688605, 0.49258384516934733], [0.4890164501607383, 1.06984642744511, 1.238206146765868, 1.0698464274451103, 0.48901645016073847], [0.49912489069683075, 1.1173976278160314, 1.2936728472965786, 1.1173976278160318, 0.49912489069683075], [0.516090270692335, 1.1494737528167258, 1.4174271201400195, 1.149473752816726, 0.5160902706923356], [0.5269015184941043, 1.1645165426012127, 1.6261824848138284, 1.1645165426012134, 0.5269015184941047], [0.5279056182900332, 1.1787270698252497, 1.8488617118363038, 1.1787270698252497, 0.5279056182900332], [0.5298565326186614, 1.1938982663317919, 1.9214990968518966, 1.1938982663317923, 0.5298565326186614], [0.544890057116751, 1.2155359664500378, 1.7680596539715008, 1.215535966450037, 0.5448900571167521], [0.5669321076427647, 1.2483656345787335, 1.5183250614131532, 1.2483656345787333, 0.5669321076427642], [0.5756821914779428, 1.259452774064167, 1.3514384335528944, 1.2594527740641677, 0.5756821914779431], [0.5643435224021935, 1.2103399430562531, 1.3143242491334441, 1.2103399430562536, 0.5643435224021933], [0.5477517923381158, 1.1172009793674464, 1.3366855412911542, 1.1172009793674478, 0.5477517923381164], [0.5403546162510222, 1.0332568677529739, 1.346235691266582, 1.0332568677529752, 0.5403546162510225], [0.5397832829211161, 0.9906068514487931, 1.3237633924970356, 0.9906068514487931, 0.5397832829211163], [0.5320981814973629, 0.9851695589481816, 1.307292482829886, 0.9851695589481811, 0.5320981814973628], [0.510830141711028, 0.9950789361938824, 1.3432565431487458, 0.9950789361938817, 0.5108301417110279], [0.4938921744121225, 1.0036207050194328, 1.4156196684680962, 1.0036207050194321, 0.49389217441212285], [0.5069070284823097, 1.0152366538440138, 1.446064075623489, 1.015236653844013, 0.5069070284823096], [0.5407812719683948, 1.039492036052274, 1.380182936628824, 1.0394920360522735, 0.5407812719683948], [0.5549334599405107, 1.0747660914860033, 1.2643753776313154, 1.0747660914860033, 0.5549334599405112], [0.5356925313970237, 1.12041217156533, 1.203483459470957, 1.1204121715653295, 0.5356925313970239]], "3 String MC": [[0.4223916772293162, 0.9270245486407209, 0.8889356085717184, 0.8678848251190325, 0.48348761817598834], [0.42947295385799444, 0.8845411900635365, 0.8952096897388977, 0.8669805335975413, 0.48209637002061423], [0.4432586648178506, 0.7982961065033842, 0.9163647161500776, 0.8699426794611786, 0.47685682084802783], [0.4461934171128479, 0.7327668533749974, 0.9384714137126677, 0.8797904472798714, 0.4674239986256702], [0.42476181260317714, 0.6952621578217917, 0.9287421595025249, 0.8828793934652418, 0.45894651326737157], [0.38305336735278095, 0.6541453653411414, 0.8831868886756353, 0.8631172563838783, 0.4592476940903186], [0.34015708657465243, 0.6044377926348886, 0.8348729458774784, 0.8228136770293387, 0.4675914276390454], [0.31502945111941316, 0.5739078863850824, 0.8040321203065623, 0.7830706781490104, 0.47162857955089027], [0.31689244472230615, 0.5802108148622345, 0.7868688506039689, 0.7651253719176203, 0.4610860125684341], [0.3447840562396338, 0.61193577317423, 0.7907805039439262, 0.7691320699960907, 0.4407254612611775], [0.38794192067206024, 0.6481637324713527, 0.8295406002500748, 0.7727244773909914, 0.4252494525185082], [0.4277117875693046, 0.6806530578247452, 0.8861945001456818, 0.7567739943216485, 0.4228994188831275], [0.44613565768812735, 0.7135824530884729, 0.922027182430321, 0.7292116801414872, 0.42663712653891517], [0.43671074875481625, 0.7480645161441455, 0.9204557675288174, 0.7145656587796478, 0.42283095011288735], [0.4076324270019031, 0.775113013522504, 0.8963733221997516, 0.7225083724202097, 0.4084608035581327], [0.3745767843978928, 0.7837652780539045, 0.8688802774963564, 0.7396646227561889, 0.3966216025767958], [0.35002347928828575, 0.7690452804062498, 0.8439752308713129, 0.7543528502711194, 0.40264929757450474], [0.33802181378454527, 0.7339351932467784, 0.8195892275713696, 0.7690278318223118, 0.42613452549428693], [0.33517471816100913, 0.6909814069143572, 0.7948436942124812, 0.7784737048924126, 0.4492007381054642], [0.33464074364305346, 0.6589884871749935, 0.7732199256780516, 0.7637113291210906, 0.454255027132813], [0.3334807321050669, 0.651860469360837, 0.7592740677086831, 0.7243397688101897, 0.4415217642701614], [0.3380517444196849, 0.6689704754513908, 0.7544713260775621, 0.6865928996214412, 0.42506985069737796], [0.35643872042828706, 0.6940973542137113, 0.760156033176189, 0.6664458545943664, 0.4157620499780308], [0.38477508808449135, 0.7076162694057153, 0.7806891454103886, 0.657351926587573, 0.41634042374831276], [0.40902863324390376, 0.7066602420345907, 0.8144609699417454, 0.6565213056964725, 0.42683266363690175], [0.4210389539958175, 0.704419492851893, 0.8465136536798616, 0.6683037105798206, 0.4420734697083162], [0.4244068839205053, 0.7047781151497396, 0.8611509206339507, 0.6876728142227263, 0.4493985036728435], [0.4240502362989568, 0.6993170186333435, 0.856730673892763, 0.7085881439430276, 0.44122801736210115], [0.4183952721659205, 0.6938675937188576, 0.8397919377558869, 0.7333913119316763, 0.42604785030532444], [0.40470274373252335, 0.7054267262532732, 0.8132010288007492, 0.7566529475381047, 0.41915664261255914], [0.386948221540666, 0.7263506926003087, 0.7788513470467766, 0.7642332521994437, 0.42640037732477687], [0.37370551576901123, 0.7255913014287669, 0.7473363544044608, 0.759507272602244, 0.44039193165149515], [0.3681758509289795, 0.6921692664008029, 0.7386486837680875, 0.7651638823289575, 0.4494826417432072], [0.3641579282182272, 0.6509432376914627, 0.7680617852229239, 0.7917446178776202, 0.44981503114992566], [0.3547839402794071, 0.6316039748750832, 0.8272106560692253, 0.8241281874816758, 0.4490050036342252], [0.34262037482635144, 0.6389601998244383, 0.8863509497477904, 0.8425761114655603, 0.4556222824724475], [0.33732477965101715, 0.6557556275864135, 0.9214107198841752, 0.8424071849885921, 0.46702931016393434], [0.34467209911563623, 0.6671370591601151, 0.9285606040011537, 0.8299191488723745, 0.4727456267974518], [0.361368917881593, 0.6780833259171021, 0.9110885626333358, 0.8097071543799131, 0.4675687701038037], [0.3806751439329224, 0.7013188796971435, 0.8731579291165007, 0.782285549541461, 0.45483926381527956], [0.4000375118377866, 0.7294631498834492, 0.8314862205430138, 0.7507422594731603, 0.4379271904850056], [0.42018262339523094, 0.734817611936666, 0.8095739871445913, 0.7244676668324161, 0.4164664432198365], [0.4369508977963765, 0.7057798981137409, 0.8111193413880883, 0.7137836531606129, 0.3941697907681995], [0.43885265687793334, 0.6683931182504141, 0.8176531603450803, 0.7203064847288336, 0.3837226990343886], [0.41771727288781546, 0.6555068407597984, 0.8194825870168534, 0.7339566399902404, 0.39537382768038676], [0.38131933791138395, 0.6663561136946488, 0.8293047462303049, 0.741184219531719, 0.4214209772696126], [0.3508656054010606, 0.6759817349218771, 0.8548812109162636, 0.7372577194586848, 0.44112977009328896], [0.3433397829567143, 0.6737695181549022, 0.8778647497223969, 0.7327275866380304, 0.44431929846224105], [0.35743435127888346, 0.6715219061397117, 0.8753838627631979, 0.7452257488130999, 0.44141466397247764], [0.3771660475963401, 0.6816045959782657, 0.8495591064011938, 0.776116229259533, 0.44479936096001205], [0.386768777284901, 0.703970539318175, 0.825049888215482, 0.7996096764091218, 0.45040680644260556], [0.38231153063988543, 0.7286877765233362, 0.8268901456814338, 0.7916096937031496, 0.4473144275522078], [0.37365028982577997, 0.7431601629510436, 0.8595819416773245, 0.7643391150528043, 0.43673586997031144], [0.37629568110546535, 0.7429939893064339, 0.8973491026391225, 0.751635007764873, 0.4299611787174707], [0.3967773985910947, 0.737826857215344, 0.9057733801286227, 0.7660102309863328, 0.43301844304381254], [0.4247223973962102, 0.7422544345524664, 0.8818747512055255, 0.7898190613902616, 0.4421501035228375], [0.4428431031407132, 0.7601667965746324, 0.8553144299056524, 0.8002546576880107, 0.4499875435918029], [0.4445847063716111, 0.7765341062719557, 0.8487655581610365, 0.7868839426072425, 0.4507868702130826], [0.43844487485780237, 0.767190969857641, 0.8600683233867685, 0.7540061737768506, 0.4433058384853191], [0.4354182550945609, 0.725373610955375, 0.8767566323658924, 0.7181202027610656, 0.4311547209473404], [0.43608683921531566, 0.6755624856547039, 0.8839817218864356, 0.6970239421860686, 0.418931493693838], [0.43174792506020776, 0.650977554982033, 0.8688803428461354, 0.6948556807321828, 0.40964283346056707], [0.41650476341994486, 0.6620029069119245, 0.8348243545805604, 0.7007771672487778, 0.40673362852496486], [0.3957552464027094, 0.6936689924088157, 0.7997351220478106, 0.7037386746721891, 0.4132781935016366], [0.38205389545890767, 0.7255385380204549, 0.7753698814705101, 0.7037009058757592, 0.42493631674471544], [0.38324876132402064, 0.7457806638187849, 0.7617217005952861, 0.704893615719044, 0.4279141297648079], [0.39504325743883995, 0.7515273518858315, 0.7576034351107305, 0.7042833870332738, 0.41181578667654295], [0.40590742157834325, 0.7472434024054109, 0.7633273296983409, 0.6943599314092126, 0.3850061429180947], [0.4094517897404811, 0.7466142142460312, 0.7778588387744654, 0.6719725197300996, 0.36825075201291146], [0.4095101943651719, 0.7625708493450305, 0.7987756201363638, 0.6400697134252027, 0.3697174281987983], [0.41254127932940116, 0.7840326563186601, 0.8200994101238871, 0.6117696502586976, 0.3769347614406126], [0.41965101196580323, 0.7784135756675699, 0.8345010412181446, 0.611845789745143, 0.37905645954757305], [0.42723428759339577, 0.7310653347097752, 0.8443032844574125, 0.6523156228153957, 0.3841279776875973], [0.4300650601165036, 0.6653576230961971, 0.8594716250840932, 0.7070286423429888, 0.4044835559096215], [0.42317600991776627, 0.6163223895425494, 0.8760240629060665, 0.7359673803438666, 0.4352139456424995], [0.40642120355544603, 0.6030990566628951, 0.871496731573142, 0.7332335471676436, 0.45812585375540255], [0.3873639670866905, 0.624973617434255, 0.8345005850754186, 0.7274442106966335, 0.4619633982775051], [0.37497214665763917, 0.6649670850290648, 0.783846066211968, 0.7408885734704399, 0.450532890643364], [0.37074994527698496, 0.7024371124873124, 0.7459327076550671, 0.771068713537024, 0.43384139017716544], [0.3688212466157182, 0.7291539870109405, 0.7311099362020068, 0.8041736672212163, 0.41905798670824995], [0.3633565494691927, 0.7421394940115096, 0.7432909089900934, 0.8247627319542955, 0.41087464487614456], [0.3539679507315864, 0.7304583746970775, 0.7876625147538545, 0.8190394270775616, 0.41373375580692695], [0.34555854246497564, 0.6914049994464604, 0.8532737979759435, 0.7879548722692526, 0.4281482288262284], [0.3450864482310788, 0.6481745693045482, 0.9087110197999545, 0.7537169987490573, 0.44648962048633], [0.35730667836365176, 0.6312373370554631, 0.9259492594117513, 0.7401936032234266, 0.4570862096376797], [0.3808026650630947, 0.6508411700463862, 0.8988254461098186, 0.7487280373953591, 0.4543147709230845], [0.4077769904006182, 0.6943616896448843, 0.8470411632054805, 0.7587900917317977, 0.44348018562348224], [0.4294454545204381, 0.7380930731383153, 0.8117002229631607, 0.7492276061088753, 0.4342992984957309], [0.44165178842656716, 0.7613999749736012, 0.8232863445889451, 0.7184431060861148, 0.43019374143234257], [0.444593520479162, 0.7613459456039073, 0.861053102533025, 0.686661509655914, 0.4265256780058828], [0.43934828629152334, 0.7522151406499931, 0.8705370739502738, 0.6758716914990225, 0.41992061028927097], [0.4275611174420483, 0.7457284571378546, 0.8310625904993976, 0.6882209861520094, 0.41555247523265426], [0.4140793945039305, 0.7383619584086226, 0.7795144708825684, 0.7077311099185242, 0.4208504482570862], [0.40627684488560234, 0.7210721989462787, 0.7624754372370123, 0.7162006914710938, 0.43255017204901636], [0.4072345020915713, 0.6932672312930424, 0.7920090216274778, 0.7045406190834764, 0.4359452126866694], [0.41137871650784075, 0.665248252676399, 0.8515485077292293, 0.6813609241019297, 0.4208937709524222], [0.41240754005469626, 0.6524287572653795, 0.9152236833915615, 0.669938226493634, 0.3940076406841342], [0.4133575252141676, 0.6627692454653307, 0.9526173318462479, 0.6823151231140339, 0.3705067342493367], [0.42076853790768354, 0.6843854985841904, 0.9414425296271114, 0.7046944965182772, 0.36032587046589176], [0.4320516572403188, 0.6963585231559362, 0.8883971754424997, 0.7202222724980483, 0.36784725821012676], [0.4386696491368958, 0.6957985249011609, 0.8214196855019622, 0.7263226483039297, 0.39583935606533166], [0.4387439368030076, 0.6963779903262057, 0.7617799597539662, 0.7202453904516826, 0.439044068713649], [0.4379299011491401, 0.7003427245750988, 0.7211345515829811, 0.6963985584552955, 0.4790208603647102], [0.4412793190764914, 0.6978454894255537, 0.7117063619163221, 0.6664440471071378, 0.4948421164915449], [0.4488882707078027, 0.6912466410078293, 0.7335362824613424, 0.6533979107076273, 0.47981075514944627], [0.4549677484114515, 0.6925222698038671, 0.7668162118984989, 0.6612502891374181, 0.4470362456626964], [0.4505834631241894, 0.7016636289853948, 0.7965082700455803, 0.6731374838249454, 0.4198041841916231], [0.4329504802541342, 0.7082661538368156, 0.8258349609665856, 0.6769027406047765, 0.41329443386025055], [0.4104709931614382, 0.7048868622384775, 0.8560919622431459, 0.673410561071742, 0.4219736934052294], [0.39367194604642985, 0.6887390884675397, 0.8759994148042062, 0.6656633824529088, 0.42699133186196125], [0.3843619171550103, 0.6651457020319453, 0.8752872189231773, 0.6570365845039183, 0.41758238611316556], [0.3786282134986625, 0.6518480600226232, 0.8526345381508368, 0.6572720592221364, 0.4016235334723899], [0.3771789662315847, 0.662028879130781, 0.8142783775797336, 0.6760688381214399, 0.39390921768980414], [0.38551003361727043, 0.6814168313285134, 0.7746859849742316, 0.7074553961036258, 0.3995913093722565], [0.4030079738152575, 0.6789813657251037, 0.7505875398016636, 0.7290576864062183, 0.4135149416968157], [0.4187247015227574, 0.6473448240751446, 0.747108465495544, 0.7255471942568752, 0.4308611631948561], [0.42160735568111507, 0.6191258504428729, 0.7519649478681321, 0.7100379144625535, 0.44891120956284547], [0.410032636041584, 0.6275296763453467, 0.7478997027023457, 0.7094074569918274, 0.4585177921899568], [0.39022383224763457, 0.6618316628063943, 0.7374216312605992, 0.7269149742193323, 0.4470901111099997], [0.3725180685892109, 0.6858531385847849, 0.7486062533003186, 0.7371232529826874, 0.4179224288918064], [0.3681363275867594, 0.6890196782549165, 0.7984872904745113, 0.7243505969949542, 0.3954176877103619], [0.3792654736856445, 0.6899287360341649, 0.8611709716510104, 0.7065005810167497, 0.3992286021932032], [0.393282026114948, 0.7018602781445988, 0.899074506060887, 0.7121099843380904, 0.42140342120552077], [0.39685398614665046, 0.7220591375944859, 0.910091130173126, 0.7508937243591252, 0.4401512379870756], [0.3938216191529824, 0.7414194385641749, 0.9118588924858877, 0.809519733110583, 0.4466171031693716], [0.3997307709363199, 0.747205011801251, 0.9020558417578531, 0.8587930453931294, 0.44641384136551854], [0.4202919253832494, 0.734326558273677, 0.8734637332946489, 0.8678275142096686, 0.4447774692909561], [0.44335554469802685, 0.7221840838716366, 0.8463626471002672, 0.8283702050868462, 0.4423094802315214], [0.4530409543105025, 0.738136592079353, 0.844957599955045, 0.7634818951595639, 0.43860538734421356], [0.44707500347679824, 0.7797424680627542, 0.8594829405968585, 0.7066879359432042, 0.43273861139103614], [0.43747089194005906, 0.8144619086443661, 0.8673929158955825, 0.6783534876744525, 0.42507414066892063], [0.43527222278977895, 0.8201189670329, 0.872720977265977, 0.6779213445807415, 0.41964321927188736], [0.43812673059766527, 0.8070481267608616, 0.8905004388923521, 0.687698213729826, 0.41926098343699036], [0.4347175988316003, 0.7945652600320707, 0.9108186517278432, 0.6881914177467268, 0.42039563071414227], [0.41860096048796935, 0.7811690073584655, 0.9092929903630839, 0.677438510532878, 0.41791014936941884], [0.3939872942506473, 0.7498545413925511, 0.8794980794313847, 0.6727476159497128, 0.41185558004125644], [0.36905385779488553, 0.6964814035211956, 0.83493743576288, 0.690302646572491, 0.40539261950969113], [0.3485853150590239, 0.6418599032853748, 0.7909839306690936, 0.7233197615412942, 0.39848601839739317], [0.3360182397110026, 0.6145458103711727, 0.7546684446118912, 0.7453144209230571, 0.3884161608860126], [0.3394873733922942, 0.6261047935596924, 0.7247447297546912, 0.7409824824768634, 0.37709161755907505], [0.36857096414341733, 0.6650016234786216, 0.7019855165519956, 0.7226434951046221, 0.37287709066706987], [0.42046108506100616, 0.7113973554325528, 0.698173436146699, 0.7043134801852466, 0.3818371925976473], [0.472746059406555, 0.7525052353757189, 0.7218187697980901, 0.6815539368436206, 0.40138592833639547], [0.49754544538055384, 0.7845612021018394, 0.7585652569069636, 0.6549448282842039, 0.4240909560376699], [0.4851391647486062, 0.8066706929010184, 0.7831075411503035, 0.6445480442003217, 0.44095858004771676], [0.4501480782205658, 0.8139866102212197, 0.7870398978164378, 0.6612416211585059, 0.4422815674136409], [0.4148909712737793, 0.7966943953461136, 0.7819905803030645, 0.6902247890680945, 0.4264322556952165], [0.3919234877471637, 0.7517943112257814, 0.779904217426254, 0.7140690001222175, 0.40683888646328403], [0.38179685150737086, 0.6942617274222356, 0.7797482469122079, 0.7299179538066994, 0.39992664693180713], [0.3793730511426403, 0.6466090037265879, 0.7737040049214048, 0.7430314317597407, 0.4083028805782094], [0.37846943549642753, 0.6209569956065004, 0.7611594091480165, 0.7587948730379386, 0.42218487539104643], [0.3745036310072239, 0.6188997548778636, 0.7495210020345031, 0.7753156950092474, 0.4315271360366487], [0.3664844258807157, 0.638232622825022, 0.7431432371961932, 0.7788570756372334, 0.4319184516599409], [0.3569477830949338, 0.6705061224605766, 0.7427759270472901, 0.7584660913095284, 0.4250351766699396], [0.3504996317611679, 0.70063351059567, 0.7528887767000159, 0.7240539850868417, 0.4174955595477784], [0.3522612506662791, 0.7141562516602137, 0.7759450523561163, 0.6972075586222826, 0.41624645576482455], [0.3642339334008745, 0.7038922563845784, 0.8041541005140646, 0.6889324268642767, 0.4233979202799898], [0.38035866454017575, 0.6763450331127935, 0.8282658642005274, 0.6975112216766114, 0.43547738507540334], [0.38888701417659766, 0.6513678230300015, 0.848221700318444, 0.7194003081770304, 0.44678695192864537], [0.38536601709742585, 0.643599638742174, 0.8674451622801678, 0.7484052624168971, 0.45405483993668766], [0.38117053308361454, 0.6472025925392721, 0.8823620085949194, 0.7708770243746381, 0.4587250337114423], [0.39217091057276543, 0.6510633256361296, 0.884235255728596, 0.7751357773900909, 0.4644311099019271], [0.4186040076230603, 0.6609352326858005, 0.8715628263341517, 0.762356923212568, 0.47283268565508385], [0.4419575033643375, 0.6920479279642345, 0.8552268786873671, 0.7431125031909018, 0.4820139798657097], [0.4439946256354603, 0.7454526492554319, 0.847908097485249, 0.7315203364050844, 0.48680179863921536], [0.4256545045274014, 0.8012459409139471, 0.8570936782407472, 0.7413631148369921, 0.4803902101310704], [0.4041680862984075, 0.8308995927205433, 0.8892703261035709, 0.773607886032071, 0.4594357549600193], [0.393895759943623, 0.8161323651781784, 0.9396867354229386, 0.8116339022835829, 0.430330257475523], [0.3959144407038657, 0.7670599368173606, 0.9771829334983784, 0.8389393181538379, 0.4077232894463422], [0.40466118749924296, 0.7200298690380537, 0.9700611035371821, 0.8499290784409499, 0.4020690715607161], [0.41427362630073716, 0.7023769317850462, 0.9282531209177165, 0.8408221058675835, 0.40908652485877506], [0.4178473553802324, 0.7049109540080516, 0.8906524531317297, 0.8107062989045375, 0.41564196606834214], [0.4121594204055271, 0.7073248869086003, 0.8761642567633372, 0.7699231279390757, 0.41480979083094444], [0.4038460069864649, 0.7153240629149853, 0.872077148686688, 0.7296715169488984, 0.4107308291693834], [0.40104225582823627, 0.7442721759930379, 0.8594830888543047, 0.694018120526191, 0.4110162099261078], [0.4013454039906649, 0.7832597703270806, 0.830714423447144, 0.6709268564506637, 0.41921689895658754], [0.3963939047966326, 0.806152185020455, 0.791849510319925, 0.6686503812773271, 0.432827391482031], [0.3841559805008884, 0.8016101621265497, 0.759186298906261, 0.6773261607209826, 0.4456754245802447], [0.3712448602488829, 0.7697283209821046, 0.7479028787722437, 0.6788564858298433, 0.4533562914717512], [0.36656138340135075, 0.7117775662600903, 0.7610324507599328, 0.6738648871442945, 0.455421526292799], [0.37268449285031646, 0.6425764544471152, 0.7899341159998081, 0.6786941587448503, 0.45094035289422535], [0.3807014087977304, 0.592873325083392, 0.8221864600021218, 0.7007471379997112, 0.43700465829557017], [0.3784789859111772, 0.5856483924740952, 0.8472416132461109, 0.7314159670171346, 0.41591073640614484], [0.36717664602714695, 0.6200178698712622, 0.857969814082963, 0.7586718173420333, 0.3994325050897349], [0.36233865738059734, 0.6780812884878782, 0.8551059604899628, 0.7760281420055322, 0.4005504311957068], [0.3740233126542052, 0.7373055552502417, 0.8536101571975019, 0.7812003695214585, 0.4213060621395579], [0.3923110926553902, 0.780061616023193, 0.8732246728746418, 0.7776312940472578, 0.45038696812632334], [0.4003349318731312, 0.8006228827633775, 0.9165854362759266, 0.7802298290138181, 0.47195508821902066], [0.3989196654007649, 0.8027628833166467, 0.9692745666273006, 0.8050026303920366, 0.4766447267589068], [0.4060516631674876, 0.7907789914849179, 1.0203825760893521, 0.8458748324245786, 0.466488180322981], [0.4282017679530845, 0.7719947106752021, 1.0617217677365474, 0.8759808795434444, 0.4522538720454767], [0.44655745340249, 0.7680402407971314, 1.0719031261870495, 0.8763391449997001, 0.4454607509149875], [0.441487469658562, 0.8015189994519533, 1.032013561105884, 0.84970992157778, 0.4493773094903456], [0.41859838611883293, 0.8585472471728061, 0.9591099279147836, 0.8076454006718053, 0.45665636650943237], [0.39943827432100154, 0.8890845033209894, 0.8973390984954698, 0.7588969631366576, 0.4574740815367695], [0.39511006067031434, 0.8658310551780133, 0.8686165476594208, 0.7115484495608132, 0.4499826958775961], [0.3994234903165089, 0.8194425038814944, 0.8510986437531296, 0.6783660832050322, 0.44172900773742846], [0.403894604346811, 0.7922039874873045, 0.8160215127528694, 0.6740355098618647, 0.4417084216993079], [0.4096352073038325, 0.7800081373506939, 0.7700718812554064, 0.701443381613735, 0.4517345082132106], [0.4207046382506669, 0.7463167843807264, 0.7456235201780943, 0.7436130601322457, 0.4644283884092257], [0.4315872770674519, 0.6784318028868915, 0.7584564436728894, 0.7777351654373575, 0.46904423268571493], [0.430992936686151, 0.60595057370855, 0.7911878806534312, 0.7936322222685277, 0.45989242540075426], [0.41842563417347406, 0.5675288335460698, 0.8153533222874791, 0.7928653476168639, 0.43957157630077826], [0.4073806020193282, 0.5764285174295543, 0.8207036816659836, 0.7781178304315148, 0.41489254034258183], [0.4083626288984138, 0.6208382725986415, 0.8205917528131024, 0.7507884186121108, 0.3913991663649975], [0.41554048799778154, 0.681775177445046, 0.8266564329749577, 0.7150914285291321, 0.3722839730120894], [0.4153572170386266, 0.7376778123113512, 0.8276209993709898, 0.6797208524377805, 0.3600406553177375], [0.40480093082961766, 0.7624717245615924, 0.8095188897745558, 0.6523803764804381, 0.3558376912280285], [0.3946241648552947, 0.7421778167626923, 0.7829556161848663, 0.6315862692308998, 0.35741081511447975], [0.39389615802832667, 0.6969920307939269, 0.7648684004852668, 0.6074758566570084, 0.3608819668721307], [0.3981335757620137, 0.6681575870828749, 0.749919261271727, 0.5722648218262649, 0.36584959550846585], [0.3974120579716969, 0.6738699175191061, 0.7251725751897091, 0.5297020541390453, 0.3758127882976356], [0.39177324836418126, 0.6940595696898959, 0.695464944900692, 0.4973170620671215, 0.39150044263382555], [0.39143707255686966, 0.706740194859736, 0.6774484834051849, 0.49600811941138845, 0.4065348193931533], [0.4016928363123471, 0.7157230433467858, 0.6843677842904193, 0.5299656899189145, 0.41356461553434365], [0.4148625379994556, 0.729214249033562, 0.7204004830612901, 0.5818148829666612, 0.4131263459064905], [0.4215051417667558, 0.7389572985506234, 0.7771208433038799, 0.632486011125216, 0.41157396487633646], [0.42231431990935064, 0.7374688742925108, 0.8402072093798423, 0.6765353275362014, 0.4114163459317657], [0.42152610319873496, 0.7318760732840888, 0.9024224217168564, 0.7161749256973617, 0.4098917594188366], [0.4170194637573056, 0.730719382334031, 0.9569756400760928, 0.7524601333022056, 0.40655658183142585], [0.40704572385344673, 0.7363621810231095, 0.9842881957220637, 0.7844667596191253, 0.40573793478600706], [0.3985179569032275, 0.7488831150046724, 0.9666374640367453, 0.81032766399269, 0.41105533408122286], [0.39938855580481003, 0.7622181191293461, 0.9139806593183762, 0.8284809215300841, 0.42139455990908786], [0.40978353386613076, 0.7647911737192017, 0.8595984468855744, 0.8382490394875307, 0.4311080250253789], [0.4239388794280749, 0.7508525093232712, 0.8284044321218389, 0.8396293855786183, 0.4330158680679251], [0.43236206210810774, 0.721250974135581, 0.8172373280845706, 0.8354807108140214, 0.42529600833221937], [0.423805943452311, 0.678754634004435, 0.8094556376903648, 0.8288689667972837, 0.41596097462240644], [0.39559873825353875, 0.6340037043731972, 0.7999717073627828, 0.813578692797795, 0.4158798158169507], [0.36018116071331907, 0.6026787155480754, 0.7939990938319579, 0.7790737108992865, 0.42774688082275036], [0.3345863342546282, 0.5873081136689063, 0.7904956960939842, 0.7319567626220571, 0.4457065722844975], [0.32656151477499706, 0.5776394150478132, 0.78567344177444, 0.6982697214916331, 0.4633328395709318], [0.33351458514009746, 0.5735964376297742, 0.7835034313606251, 0.695961641238758, 0.47707088272896475], [0.348570462111692, 0.5893299010808519, 0.7837728094311012, 0.7149348401014916, 0.48359689480582047], [0.36354406930823824, 0.6276554896018658, 0.7720525626449227, 0.7289836642762202, 0.47908176760914745], [0.37085625288827057, 0.6653329568537583, 0.7393122495498756, 0.7197151998050912, 0.4620484858084964], [0.36868580754887503, 0.6742745948564103, 0.6999283753011099, 0.6859974555771152, 0.4341676097500157], [0.36399986645574123, 0.6501917027501531, 0.677576365413388, 0.6392180664206097, 0.3978884250053848], [0.3659281390527249, 0.6122901349692769, 0.6819876219055299, 0.5980385887533614, 0.35699089830034214], [0.3752413659836592, 0.582076065792491, 0.7041782449247467, 0.581752211666422, 0.3208356451709559], [0.38379778024685685, 0.5709060466995438, 0.725879027864887, 0.5972327007533993, 0.30292957787622], [0.3845302790931314, 0.5808864977285819, 0.7328692388978402, 0.6350868059951101, 0.3103416073474217], [0.3786652074290685, 0.6075011821754134, 0.726942611245073, 0.6828624423993496, 0.3363710303537176], [0.3728970189019534, 0.6403288933667274, 0.7252232221278638, 0.7297805867230308, 0.3673141309646068], [0.37220744148136187, 0.6647925864186627, 0.7430880576453103, 0.7566388260745226, 0.3952590950733261], [0.377080633542935, 0.6718594732319443, 0.7783812105080257, 0.7456079870626438, 0.4211916777029369], [0.38660758600221956, 0.6708476655915883, 0.8132146789260888, 0.708931480230574, 0.44661965215200433], [0.4006935723980461, 0.6797170805512975, 0.8277991078186541, 0.6843616279015434, 0.46653640581238176], [0.41785941888444045, 0.6965253309790733, 0.8159278940441586, 0.6917669571024911, 0.47278309808114194], [0.43410786977300597, 0.6989539664670654, 0.7957939517759922, 0.7128958963755161, 0.4621448027001257], [0.44491731215452035, 0.6770011559115547, 0.7984894802420892, 0.7214635190923, 0.43892628679979667], [0.44630002883878517, 0.6471291975858509, 0.8299085177938827, 0.7152493920106755, 0.41151219209652934], [0.43637149470118086, 0.6336715187411497, 0.852808463012025, 0.7080512508768685, 0.3892480385072441], [0.4188324743466064, 0.6494767596942714, 0.8290094098123507, 0.7039407226250892, 0.3806982538756609], [0.40193412829257147, 0.6869673335726334, 0.7728625735570718, 0.6942986191675905, 0.38964136227472274], [0.3929814764641996, 0.7198876353700233, 0.7380049061529108, 0.6757420181628503, 0.41046301207429725], [0.39625122269442803, 0.7255688847633667, 0.7520847272714466, 0.6602878732574029, 0.4296381626653771], [0.41207350407773224, 0.7101359646975887, 0.7876808077949876, 0.6668879918530415, 0.43484995822089023], [0.4321935169789416, 0.7017378411431441, 0.8051582372699297, 0.7031876083519395, 0.4247969447499026], [0.4407980441539403, 0.7165662385123998, 0.805763875212864, 0.7522159595536699, 0.411174589764948], [0.4285065438861873, 0.7408051947709092, 0.822644791407001, 0.7824731807556335, 0.4102737956250513], [0.40530568991752114, 0.7530138367823483, 0.8667149536978631, 0.7806377714160251, 0.43027423906003825], [0.3931799903306773, 0.7537640366839213, 0.9093418954459005, 0.7687822340318964, 0.4647207240153927], [0.40263100722725365, 0.7560061606723514, 0.9246523546226841, 0.7773957562229219, 0.4972015057376555], [0.4216650573328883, 0.7595244069297158, 0.9216019221142326, 0.8065184276745445, 0.5124744316835943], [0.43269071359396716, 0.7598535547896133, 0.9196707862724197, 0.8278497672915673, 0.5057327714219864], [0.4325621629572074, 0.7625313058680998, 0.9152295715506975, 0.8225400818395658, 0.4839027448117298], [0.4286277470337523, 0.7636681246733261, 0.8919534942522394, 0.8001477638445709, 0.4577848772766054], [0.424755014647313, 0.7464833817085184, 0.8519336293909449, 0.778316710069529, 0.4326342491204612], [0.42054586627070306, 0.7139260651582101, 0.8160734013226666, 0.7604106113515499, 0.40741888287583133], [0.41691866860784565, 0.6857153812211765, 0.7964967160582377, 0.7395160822566397, 0.3813699163292748], [0.41674455718410786, 0.6606182263038627, 0.7857467576922168, 0.7124580251831718, 0.35806050275907586], [0.42316564116950833, 0.6263459571173969, 0.7759393818582307, 0.6835634670492925, 0.34387608184844926], [0.43373087597705, 0.5969588203294565, 0.7737390309589588, 0.6594891325842462, 0.34331688093159063], [0.4345668591424564, 0.5983277604080492, 0.7891992926699014, 0.6424727755123738, 0.35375095322900274], [0.41328003376457334, 0.6310184314921132, 0.8189241284168965, 0.6310018019091557, 0.3662125654988292], [0.38143531662502483, 0.6741296500325475, 0.8475795604150623, 0.6297637064870312, 0.3743168715973582], [0.3681304858190537, 0.7076332148012681, 0.8643882426025893, 0.6497413126087641, 0.378850677535962], [0.38593709461163783, 0.7213157983314596, 0.8748097985664759, 0.6914940180456028, 0.38103281851460685], [0.4173895661679684, 0.7210902667301406, 0.8908219017785044, 0.7402136997987161, 0.37827880174865575], [0.43917073200155415, 0.7252868956529701, 0.9083156029605861, 0.7829872442086377, 0.3717160283759168], [0.4462117570287305, 0.7399574461295587, 0.9069631108411844, 0.8162011941342436, 0.37184795415121086], [0.4460460971517879, 0.747339241482939, 0.8821113267395742, 0.8330612754455373, 0.3900808522580057], [0.4408573400976864, 0.7308160351224141, 0.860956449745421, 0.8235900120044974, 0.42553442872386205], [0.42665865102410155, 0.6994236618451868, 0.8689427021357939, 0.7948098461610197, 0.4631287817661233], [0.4064779698057259, 0.6764339694513682, 0.8929309172628066, 0.7735922163617266, 0.484480696968307], [0.39196846074494474, 0.6730874372668159, 0.9008922127563319, 0.7765554926922789, 0.4801149651111374], [0.3893419766976431, 0.6821183656695273, 0.8896062424894599, 0.7887608274745392, 0.4544340130029513], [0.3933292589725651, 0.6890476838481845, 0.8836676478942367, 0.7857121066074737, 0.4230942388044737], [0.399080195009287, 0.6844723095809488, 0.887489057838741, 0.7649917701556388, 0.40287593043721903], [0.4107209336213118, 0.6729104063300999, 0.8726290917726472, 0.7418673513988117, 0.3983883656636926], [0.43167371412841177, 0.6703527601277137, 0.8259451969717109, 0.7264316068035465, 0.40041193257356655], [0.4539147594853786, 0.6866699501016528, 0.779207903217955, 0.7176140937129805, 0.3999816058723725], [0.4644519138750787, 0.7161533067548354, 0.7689575481331793, 0.7085274095987601, 0.39835586402586054], [0.45856558144592663, 0.7493001219635731, 0.7911055837032568, 0.6957376979742814, 0.4004453800707094], [0.44293237089281323, 0.7812555135756083, 0.8176984128682658, 0.6929584528930621, 0.4055105089462393], [0.430648138645831, 0.8061181336399359, 0.836346456548108, 0.7203974747855839, 0.4071160354263491], [0.4335703048755535, 0.816729788951275, 0.8499364795169448, 0.7680230261961083, 0.39883083392020896], [0.45161363514361963, 0.8121213958068023, 0.8577867400371384, 0.7952149693803523, 0.3818901246381039], [0.46991225243670676, 0.8003917551074178, 0.8595714551830977, 0.7793924057445059, 0.36870190080851095], [0.4739296813412596, 0.7960393410346815, 0.8618828029284596, 0.7393239446385723, 0.3726054082011768], [0.46400321568861985, 0.8068432628645335, 0.8675973155191469, 0.707723173595029, 0.3924444592433093], [0.44856475399840956, 0.8174768685096749, 0.8751930752850479, 0.7061952857841858, 0.4132462819040794], [0.4311800515129641, 0.8028499337971007, 0.8884313104889823, 0.7410411974944515, 0.4226996891782343], [0.4134648662525846, 0.7626154328225351, 0.9050508895268891, 0.7980036648042719, 0.42232417013815104], [0.4028021944368774, 0.7202516889386428, 0.9087103535287215, 0.8450366698137569, 0.42242221116609036], [0.4055942992637291, 0.6880679068767013, 0.8971556631375813, 0.8578291674130382, 0.42899578386484083], [0.41573635468601616, 0.6593809812366792, 0.8920451770624043, 0.8416629842124828, 0.43693793079117105], [0.4196923959135659, 0.6344516820314378, 0.8952101408099373, 0.8202019502063239, 0.4363171752289049], [0.4141533695685006, 0.6276704186334787, 0.8750984935539032, 0.8067250612322814, 0.4235618497151085], [0.41064362227217616, 0.6414359296614695, 0.8231818655321721, 0.7963341271455848, 0.40408848074081233], [0.4190392621944725, 0.6508487885868852, 0.7776606092156584, 0.7832279270340079, 0.3856252352619819], [0.4334863715214252, 0.6330321024259515, 0.7669333743063457, 0.769437607982179, 0.3724271255290077], [0.43975141209074853, 0.6064885612506815, 0.773827380906501, 0.7552144111757835, 0.3656679947412648], [0.4318992694804934, 0.6150730890448375, 0.7728790935018073, 0.7370128943764336, 0.3660718890460794], [0.4181298291249409, 0.6682170729906208, 0.7631626701183816, 0.7158538718110863, 0.37375709675314606], [0.41220280573638424, 0.7250828629733628, 0.7533651529142216, 0.6953825713022841, 0.38623732817051026], [0.41911442002436455, 0.7452384487962993, 0.7474280795371832, 0.6759044558905152, 0.39911328789934636], [0.42957349322777055, 0.7283145563307318, 0.7516794887554819, 0.6597289818958447, 0.4092417063731765], [0.4323955091063684, 0.6974925802396358, 0.7709408034489196, 0.6560937551549975, 0.41595342012483133], [0.4291046008282604, 0.6687117162732648, 0.795320451407747, 0.6740318330282414, 0.41992177526733626], [0.4278396901267424, 0.6474603226957183, 0.8112173361062599, 0.7122751876085982, 0.42231601382019324], [0.4269158602322489, 0.6430234934490511, 0.8213900570904391, 0.7576878133139754, 0.4244765379334533], [0.4171607418625771, 0.6701397655763928, 0.8329230799466562, 0.795839188969384, 0.4280197138766929], [0.40001813401500974, 0.7295694592667376, 0.8369319316491795, 0.8236230392840937, 0.43514257902835285], [0.39049968773705573, 0.7950797858564165, 0.8286593329415486, 0.8467793888945847, 0.4466422132317375], [0.39802850446904203, 0.8339769388262757, 0.8331114204207108, 0.86760168664368, 0.4589508172483334], [0.413549714586231, 0.8376660489794977, 0.8777847934048979, 0.8821373529635412, 0.4661928994692341], [0.42120694115061935, 0.8204689201322203, 0.9527056636877186, 0.8853363324794414, 0.4663872192369458], [0.41535234211685457, 0.7971395457685091, 1.021914160871277, 0.8753045994611657, 0.4635225737625966], [0.3998996244506071, 0.7760228072908479, 1.0565217447450457, 0.8577282127721998, 0.46331594097677137], [0.37945085909233156, 0.7627756216505202, 1.043114567204599, 0.8432395546307122, 0.46793323309857615], [0.36099024058526485, 0.7544882310612662, 0.9870324015702405, 0.8350057864888709, 0.47283063355546967], [0.3581360595105328, 0.74119875622947, 0.9184545417394326, 0.8259239635580549, 0.46729244308887796], [0.380802264921805, 0.7243054125139783, 0.8708922734552683, 0.8095632502726056, 0.4425526080997567], [0.41977408952635775, 0.7170491516981081, 0.847902835348578, 0.7842178222772576, 0.40447652314925125], [0.4509338128658357, 0.7191859909612321, 0.826805971466442, 0.7489500605345452, 0.37510137208466987], [0.45876538587804994, 0.7123948166511049, 0.7921796200198155, 0.706609947291604, 0.37468808438135603], [0.4489680236529433, 0.6869515495464438, 0.7530997735081173, 0.6685195168976559, 0.4023775708133861], [0.43429117973416004, 0.6554885317564869, 0.7307237908860372, 0.6475291495875474, 0.43832330053763086], [0.41869065326679566, 0.6405687022280993, 0.7361694355175313, 0.6452099662942465, 0.46208541688398497], [0.40393317522833677, 0.6559043588833705, 0.7597497623646315, 0.6513611915713291, 0.4651139866138416], [0.40004348031521636, 0.6881625225424309, 0.7805425872321454, 0.6597511990980667, 0.450074645884363], [0.4153276604009113, 0.7031333147678893, 0.7853156224828666, 0.6756879980725836, 0.42504791785575957], [0.4407202471865004, 0.6930565591874691, 0.7745851291168351, 0.6998810574131734, 0.3994397255816087], [0.4528161223262923, 0.696407541733352, 0.7533910099822307, 0.7190733888429361, 0.38307117662436796], [0.4332201541986571, 0.7361159053343828, 0.7277279313772854, 0.7251762614368469, 0.384251804944774], [0.38760370512122344, 0.7703371087359971, 0.7116692088245558, 0.7273179931447764, 0.40279870540559715], [0.34614626429564976, 0.7465335321362796, 0.7234606779748135, 0.7348592186541305, 0.4264942413457292], [0.33546955900376224, 0.6727055102641579, 0.7674326441067778, 0.7464193213165953, 0.4410597641492381], [0.3486715185227306, 0.5993016427353282, 0.8279201325960435, 0.7613045522689048, 0.4432023817321421], [0.3562623184612052, 0.5613444761803016, 0.8810797844497402, 0.7840815525880016, 0.4402148491877359], [0.34768141865514113, 0.5649704016563992, 0.907423685859938, 0.8122099316611453, 0.44050255907716185], [0.34550188742234944, 0.6024865118979263, 0.9036689261944093, 0.829435999871343, 0.4481985606936463], [0.3733854815432146, 0.6571149566779859, 0.8877071353175703, 0.8186770207414337, 0.4618757939186736], [0.42363151592794424, 0.7074825843734684, 0.877301932222322, 0.7819437611335478, 0.47369559581834597], [0.4657757738279132, 0.7402042994300251, 0.8680375797194337, 0.7403185409270774, 0.4733236437172679], [0.48002048218682625, 0.7535419081093312, 0.8495492681324557, 0.7094669338308637, 0.4571356581505227], [0.4710191168177603, 0.7496292920089964, 0.8247506248063009, 0.6861541358138029, 0.43234372543352717], [0.45113052518757557, 0.7307914418979717, 0.79466442222123, 0.6645512525334959, 0.41000412432840555], [0.42429084275220225, 0.7021100424285436, 0.7545229968149999, 0.6504166351481511, 0.3961605382392428], [0.3912410609466741, 0.6709420261438825, 0.716824255943461, 0.6514360306105244, 0.39141209758362794], [0.35910845766693494, 0.6440477521271806, 0.7002130244539293, 0.6647298121944127, 0.3944790172461101], [0.3374281528043459, 0.6263558347913464, 0.6961806647775751, 0.6798616950914838, 0.40150260052224407], [0.3296821759174297, 0.6179386546689725, 0.689347385376686, 0.6917449104967811, 0.4046565217518535], [0.33330107968549316, 0.6126004972126371, 0.6975517724713367, 0.707543869680805, 0.3962305276715296], [0.34507264110164204, 0.6073994041561317, 0.7471949147211265, 0.7336478310126112, 0.3748712765675181], [0.36449065552906085, 0.6133031672657736, 0.8247336967391371, 0.7572188558316503, 0.3483985344643822], [0.3924257010271458, 0.6472570497168886, 0.8893451943999546, 0.7566141716003939, 0.3309631549253142], [0.42569108615568835, 0.7107761390063455, 0.9184109919278804, 0.732238602470267, 0.3338435546249099], [0.4540885381880999, 0.7804752420318615, 0.9158002642274095, 0.709601228364866, 0.35607387401496404], [0.4678183748829518, 0.8231410605187395, 0.8919455470029538, 0.707159309539714, 0.38573779073930053], [0.4681998576286037, 0.8216862086188924, 0.8577793360599493, 0.7150066797510386, 0.4110254802297112], [0.46480734647096467, 0.7862726798935205, 0.8286550567796227, 0.7118606045712382, 0.4281527334721797], [0.4614162136241156, 0.7425104817808125, 0.8155371300561245, 0.6935283315870717, 0.43921375137547214], [0.45297581864953784, 0.7147143730688753, 0.8136271939632864, 0.6746337642698121, 0.4450222426294688], [0.43790983260522703, 0.7165886385979946, 0.8102587576324207, 0.6678519918112871, 0.44182286908693214], [0.4235065217584664, 0.7440984074623547, 0.8025780074410099, 0.6745302371877672, 0.4261245513913384], [0.4151432707418852, 0.7753332875769334, 0.8022402010853076, 0.6921424115590071, 0.4017774901322295], [0.4082928845452263, 0.7878196102273967, 0.8257527114438712, 0.7163864423928407, 0.37908252773183293], [0.3961284210899748, 0.7787236409385514, 0.879334676022399, 0.7386708138978904, 0.36628174057938684], [0.38019314337764315, 0.7635554913380592, 0.947953892688228, 0.7545266965340991, 0.3646695224645417], [0.369217743922417, 0.7551850869066126, 1.0030961541734233, 0.7722289295380159, 0.37276821800203164], [0.36927024977229916, 0.7496920235618283, 1.0232743748051687, 0.8029295467790436, 0.3914890422334472], [0.37836360801998964, 0.7377768675401998, 1.0039746863981054, 0.8422152690638507, 0.42111640519295424], [0.3903774945777737, 0.7226400761373257, 0.9595404569452467, 0.8691998931209597, 0.45453124164443776], [0.40110054168822684, 0.7116155797036394, 0.9213185922942458, 0.868496765010381, 0.47864090894229344], [0.4100241982390961, 0.6978522193279987, 0.9109433062533744, 0.8472304763064475, 0.48413375502782663], [0.4188782429822493, 0.6724650567056301, 0.9113634989458367, 0.8239559853585974, 0.47197870767532923], [0.4281363148413735, 0.6463084532747077, 0.8921056554393263, 0.8096061030805171, 0.451440015610565], [0.43382226230685383, 0.6371159116685134, 0.8552038025922855, 0.8051650807470949, 0.4331083480419007], [0.43101150655189163, 0.6461205211627228, 0.8238039470701195, 0.8033755382478489, 0.4216714811211202], [0.4209609651043774, 0.6639186708171696, 0.8047614272094148, 0.7887509714363152, 0.41597884376797384], [0.40928330159372006, 0.6845261909250131, 0.7938563662779654, 0.7523835101819196, 0.4175135719342139], [0.39786616234659533, 0.7039557434734396, 0.7919094547528038, 0.7047101252340374, 0.4311081538846587], [0.3857757843020115, 0.7185475539735653, 0.7931511027501366, 0.6620157740289733, 0.45145535091304884], [0.37653909630822613, 0.7263127629748269, 0.7861255011301452, 0.6341906946468479, 0.4599692383770675], [0.37639518646338976, 0.7228225948698052, 0.7752723836677954, 0.6318005344024233, 0.4456299865564886], [0.38513781951560166, 0.7048111979105232, 0.7739482923627153, 0.6610328355206869, 0.420291669425954], [0.3943292959379431, 0.6816930884422591, 0.7810942081874008, 0.7080389205006543, 0.40420200063104966], [0.39641004414986025, 0.6695462512512498, 0.7904490778098209, 0.7497921226020183, 0.4050951484491754], [0.39350075982228255, 0.671705610576335, 0.8057722862694333, 0.7757480808964716, 0.4197346752975733], [0.39442077945765996, 0.6787893929045867, 0.823059124193326, 0.783547581948796, 0.445918350186734], [0.4027464106103338, 0.6869154815406793, 0.8242569909960213, 0.7677679257960941, 0.48001662274996715], [0.4121553530739558, 0.7008460024527519, 0.8116058571232367, 0.7287428081448617, 0.5063138223820713], [0.4163426086830392, 0.7184194390391517, 0.8143889531126135, 0.6832471871109993, 0.5024908085852733], [0.4188503051751329, 0.7270684791160211, 0.8402346142682267, 0.6552589675839079, 0.4620111015250895], [0.4273557014994246, 0.7197759285118928, 0.8594353907246413, 0.654659535381019, 0.4060492642743335], [0.43977503965023, 0.703454613534009, 0.8547079298082487, 0.6681145449086622, 0.3664873547596029], [0.4425417299541949, 0.6901366486490204, 0.8427394031408819, 0.6777256773461579, 0.3576167974125314], [0.42565100657567745, 0.6872514701471049, 0.8375582799731184, 0.6837802044653917, 0.369497864602945], [0.39554979405200985, 0.6926827124596283, 0.8371134589709042, 0.693576319072435, 0.38706115594106316], [0.36948901604490336, 0.6964632747886007, 0.8437388897599977, 0.6982645589220164, 0.40573605139961744], [0.3594394131308204, 0.6947855590176996, 0.8579875425005892, 0.6897200545771638, 0.425824008552194], [0.3630120021124017, 0.6959968023587859, 0.8658908159677455, 0.6904472691091499, 0.4423922329362699], [0.36720719768230875, 0.702835429607654, 0.8607959662892077, 0.7280444427561936, 0.4488459022260399], [0.36156889414118354, 0.7051219023373233, 0.8551293779963095, 0.7842297790914807, 0.4463785833199897], [0.34985460827601766, 0.6985003207584455, 0.8574908675057595, 0.8097521725951566, 0.44378347136404234], [0.345328500944875, 0.6882279122707445, 0.8650447907656786, 0.7897036397035236, 0.4463927146843667], [0.35488497225371074, 0.6759342986740944, 0.8774248108014, 0.756133793505683, 0.4469735751581916], [0.3755713157251792, 0.6687237130866327, 0.8928380621472035, 0.737322342586307, 0.4333885782806946], [0.4040388242634759, 0.6861606788021795, 0.8996316898535806, 0.7321868884122849, 0.4073224141749089], [0.43709568459937165, 0.7288428125870283, 0.8904444561321145, 0.7333255107920895, 0.3860803805841694], [0.4646025870145351, 0.76286438311156, 0.8750511733651828, 0.739486906377465, 0.3812676280774024], [0.4741602097794071, 0.7626578457577458, 0.8680238884956233, 0.744132725341841, 0.38695762579291126], [0.4638211591243956, 0.745227261369152, 0.8670967407303235, 0.7382342520477112, 0.3936237503427632], [0.4440041053120458, 0.7405120312967708, 0.851169249124724, 0.7243371117753625, 0.40091300874706526], [0.42733209161643093, 0.7493808252927944, 0.808781346963478, 0.712417613749271, 0.4110561738697191], [0.4187598764767873, 0.7500650901340776, 0.7638063712320453, 0.7070247317149267, 0.42069778127161234], [0.4143045132069611, 0.732829952453772, 0.7526287838247376, 0.7090442037723437, 0.4257885526071876], [0.4083486465039033, 0.7094275064251456, 0.777610558177386, 0.7224768808666384, 0.4287307881381973], [0.4011171738571496, 0.6913279884692158, 0.8062313772318783, 0.7474274437098852, 0.43487405818434466], [0.39753995005526765, 0.6761790829246288, 0.8141905963408974, 0.7704893982034687, 0.44316973921256797], [0.399976291804109, 0.6589441405277878, 0.8063096213860808, 0.7758745170140897, 0.44570772930768404], [0.4042311401771579, 0.6418304964120729, 0.7949267804744937, 0.765089050929816, 0.4386273010210542], [0.4034742092639075, 0.6299592354927324, 0.7808570233811349, 0.7501435845909002, 0.4287276132723191], [0.3961257449510629, 0.6270014384552302, 0.7650619817274296, 0.730655084057873, 0.4256267569549256], [0.3879255271141052, 0.6332282174978164, 0.7590480940249552, 0.6987788128354502, 0.4293964870176586], [0.38428790285838343, 0.6421403383741808, 0.7652984976206363, 0.6621911161019202, 0.42763373504612145], [0.3836481642389203, 0.6452231675162756, 0.7658057866364519, 0.6390583824132632, 0.40711172844629506], [0.3808265777633715, 0.6419223501912695, 0.751708154147821, 0.6352444589076867, 0.37261156392814154], [0.3727819215809375, 0.6373890781633822, 0.7410195984307144, 0.6433475410286338, 0.349683162326338], [0.3597156252628622, 0.6318512492765385, 0.7453524334176023, 0.6553964536370779, 0.3594005792937875], [0.34689302690788404, 0.6205226712934195, 0.7493920099981266, 0.6679833756200024, 0.3947813495984407], [0.3458818608843751, 0.6045727437902804, 0.7427661293413628, 0.6860910696638441, 0.4312675218689582], [0.3647691114441835, 0.5967988302161896, 0.740098265593824, 0.7200586622843317, 0.4534075163033636], [0.3945974016662882, 0.6126860939714662, 0.7561361768179805, 0.7657597248897177, 0.4616948186768794], [0.414484364084048, 0.6567583150043877, 0.7881772173911898, 0.7980948971505547, 0.46132216591572084], [0.4146651577603082, 0.7190295882934672, 0.8273397506172004, 0.7987601167827143, 0.4560264540687231], [0.40738516658191826, 0.7800189363157524, 0.8676139920868287, 0.7780609009432304, 0.45079477631862386], [0.4098425342185983, 0.8183408728056518, 0.9043077079402848, 0.7580019536107351, 0.45187374146074477], [0.42266407390931704, 0.8235695357158969, 0.9318928130377212, 0.7483609319299458, 0.46050591913085326], [0.43265408992900245, 0.8039818325989552, 0.9430348078668436, 0.7483649900921248, 0.46904924320334573], [0.43271806431164517, 0.774448615122685, 0.9368935019929905, 0.7565709909645081, 0.4672323608374156], [0.4292759861535123, 0.7423695354871633, 0.9312399730112652, 0.7691707776702206, 0.45256312283841205], [0.4294229347723125, 0.7130005638513812, 0.9476457370718998, 0.7785757290696201, 0.4318398549159024], [0.42992187980776614, 0.6980017516091419, 0.9754749132050137, 0.7806159897154304, 0.41281052356767833], [0.4236870097461853, 0.7095901529790394, 0.9723729319295685, 0.778679523577074, 0.39816158753977815], [0.41151009157702745, 0.7476177412873356, 0.9168104758326985, 0.7782975851095741, 0.38871726984039845], [0.40149808220563976, 0.7899721773086296, 0.8419512229789308, 0.7771809621988992, 0.3883634374669406], [0.39866493236672307, 0.8017574614767295, 0.79776114889704, 0.7613323748820839, 0.4010788361428046], [0.39857340979217787, 0.7691372253320292, 0.7959063485191624, 0.7212124638098991, 0.4234833162278788], [0.39174573941451074, 0.7169597135249399, 0.813767219578278, 0.6750224786137835, 0.4439657280847471], [0.37552189088539845, 0.6789148951264836, 0.8343590287150404, 0.6573757609565121, 0.45006415602004946], [0.3613353931093406, 0.6650202994539549, 0.8553710636466563, 0.6789090580138701, 0.43728994342109895], [0.3641869086252766, 0.6691366480922836, 0.8720637448674737, 0.718796167767128, 0.4144421003082064], [0.38299274624573365, 0.6863685595947273, 0.8738612200832597, 0.7569537228852039, 0.3995950756811821], [0.4003868628130741, 0.7103266048265444, 0.8527511458593795, 0.7854412579586789, 0.4050060047497356], [0.4051346155049495, 0.7279679419271934, 0.8096098433209957, 0.7932028285217201, 0.4264161957027536], [0.4032520342587046, 0.7260932598544054, 0.7582761477013704, 0.7729137248692157, 0.4501147586451016], [0.40264760153614526, 0.7018184430984679, 0.7181026955968971, 0.7400967926375943, 0.4645633130105196], [0.40010892369209594, 0.6681405140011012, 0.698334070130855, 0.7183993603594039, 0.4623511998011546], [0.3907820763200113, 0.645043410217458, 0.6983328594125469, 0.7098700465510565, 0.4418100472209927], [0.37941126273177, 0.6404297344795807, 0.7172686150947509, 0.6997825394465527, 0.4131693346500171], [0.3733193996007935, 0.6453906344519929, 0.7493038876211904, 0.6851809301250629, 0.39490973157219883], [0.37066518910298524, 0.6489561870007375, 0.7780495986456761, 0.6802905262130716, 0.39821491938481557], [0.363394251294465, 0.6486901349082841, 0.7898078912695405, 0.6951301113878603, 0.41779262218838864], [0.3494905809196783, 0.6464524315166676, 0.7886688115218556, 0.7243067344268033, 0.43848328967545736], [0.3367485434428372, 0.6418188909626081, 0.7932655199160332, 0.7579312460154107, 0.44880193428172255], [0.3340926330403166, 0.6340270255018661, 0.8153255923869851, 0.7889921947133498, 0.4487331745628168], [0.3427377515166612, 0.6297449527635152, 0.8388853076821862, 0.8090302598803805, 0.4452876488259919], [0.35795963640971806, 0.6420092314543451, 0.8355165967593079, 0.8121148668002932, 0.4414171100785089], [0.3773873879159231, 0.6735750903409732, 0.8093752610073324, 0.8049078307020987, 0.43282592422227745], [0.40303571488232104, 0.7076268057116992, 0.7998824484675362, 0.8011722336335659, 0.4173487194168903], [0.4334660763501093, 0.7276393137979795, 0.8242211121608045, 0.8067916911576312, 0.4031123838118719], [0.4580144422738634, 0.7405738102244976, 0.851333333995923, 0.8157626175794566, 0.40201369545728544], [0.4645869765729994, 0.7634127193355407, 0.8518643725773803, 0.8165747726101557, 0.41534537269125615], [0.4538422949982035, 0.7904378120317312, 0.8386532065345147, 0.8007805281285408, 0.4310409557060175], [0.44076147065869437, 0.7961946643525714, 0.8360679308156709, 0.7706041037905589, 0.43803602919169377], [0.4389494114727178, 0.7736704895180019, 0.8391133067141845, 0.7391204714731796, 0.4394767128243527], [0.4465593565087326, 0.7458468268371891, 0.8270602652758546, 0.7206822955552115, 0.4464587412159311], [0.45144393716103387, 0.73272727415992, 0.7986086396462235, 0.7186746466467668, 0.4604647054930551], [0.44618736158339245, 0.7307364683162372, 0.7711954266015576, 0.7210857004544793, 0.4693888920979399], [0.43154907967706363, 0.7311058826919746, 0.7558126176839871, 0.713850594456495, 0.46321583830199886], [0.40907725578851395, 0.7330953224666245, 0.7509312288077893, 0.7003220458104618, 0.44623634557758135], [0.38076025281647735, 0.7320262105469257, 0.7548785700530887, 0.6950366829083172, 0.4280955079420091], [0.35508323430128536, 0.7177779281410348, 0.7697915378946585, 0.6978229199347699, 0.4095990735696967], [0.3426667961267883, 0.6933170206306636, 0.7965544522623028, 0.6936059269514013, 0.3860813534081686], [0.34446586278831337, 0.678771884219656, 0.8307838768649924, 0.6785046132514828, 0.36065863017471234], [0.35240701465010205, 0.6890507632607948, 0.859970281298456, 0.6654562957553655, 0.3455191122967163], [0.3618895677018027, 0.7132675596740004, 0.8714302869841479, 0.6632471946501728, 0.35057993799584525], [0.3755652313512775, 0.7235129865266037, 0.869870346901318, 0.6678055493740885, 0.37416954859478163], [0.3935681383668461, 0.7073930688119656, 0.8706257521230121, 0.676621354120368, 0.403182725204672], [0.4075121957702884, 0.686022329826818, 0.8693227209969622, 0.6968797171879828, 0.4218775358979284], [0.4089423225012598, 0.6897818700118792, 0.8453101539893622, 0.7294177525691011, 0.4238202403874963], [0.4008222013439132, 0.7189591838645537, 0.8022959862784278, 0.7532117168407155, 0.4160469321743169], [0.39543137642459614, 0.7409463101090761, 0.7728791332735468, 0.7427310728899309, 0.4093571942442036], [0.40033112966579276, 0.7296639763526811, 0.7736178583044265, 0.7009648041868703, 0.4052066544492261], [0.41057925744749485, 0.6969554062007046, 0.7848982154052191, 0.6620135976607378, 0.3969413019881729], [0.4165707767636811, 0.6738383010012172, 0.7822973449895125, 0.6593655262780674, 0.3851257040151952], [0.41596357389267996, 0.6682288440087087, 0.7645973792046985, 0.6952729097047323, 0.38306584384603326], [0.4150974814245524, 0.663496488660348, 0.7461740421079817, 0.7383024917295684, 0.4003568521652679], [0.4206589152048376, 0.6581145112013096, 0.7373893089129777, 0.7550866279181045, 0.42891704740908393], [0.4329416400045864, 0.6744366298812409, 0.7370305816685571, 0.7458847539178866, 0.45282490762809674], [0.4475446410174918, 0.7180124996104831, 0.7402134924527503, 0.7339340374470658, 0.46294646645336834], [0.46088588206231346, 0.7609905307094401, 0.7520530710769189, 0.7255470132060856, 0.45622829983117863], [0.47055937288224226, 0.7825701023442566, 0.7854850673114859, 0.7100728062560917, 0.43322122620130704], [0.4714329559880124, 0.798106307562242, 0.8385358478367686, 0.6908983648197643, 0.40285887693773165], [0.4582590678907329, 0.8291039254174116, 0.8847110498168383, 0.6821091674599125, 0.37859582255852625], [0.43584512877009574, 0.864452617899742, 0.8994518619597527, 0.6830742709864236, 0.3653781827723245], [0.4210107220448259, 0.8705887414437417, 0.8889257750424021, 0.6834422087261108, 0.35841255987180604], [0.4272913739582802, 0.8313154303344625, 0.8785451395933632, 0.6829404921718476, 0.3549569892206491], [0.44828712145440786, 0.7652472408826846, 0.8780824176516006, 0.6904674550828012, 0.35950061400778976], [0.461102413234725, 0.7074965723070366, 0.8764913985943383, 0.7134841804185442, 0.37638818320346856], [0.44784107870601403, 0.6811060922849396, 0.8733637304514674, 0.7525966590622061, 0.4018665091108497], [0.41256518529699215, 0.6846272253309131, 0.8907697828970652, 0.7984226263104125, 0.4253974723760099], [0.377383001153413, 0.7013176073459546, 0.9352761767896512, 0.8354681044979559, 0.43871908124582726], [0.3629853443532908, 0.7160994994767517, 0.9703072697071738, 0.8529716268819934, 0.4429043186703928], [0.37271886249764763, 0.7238430211430366, 0.9568814931742843, 0.8488286938315488, 0.4455128172267135], [0.39391274613760496, 0.7256687094112536, 0.9058508406467767, 0.8255839800970903, 0.4514366594751239], [0.41187974949208217, 0.7213790517566949, 0.8579332869884819, 0.7899270596623541, 0.45830826681594466], [0.4205716872513713, 0.7076450087425016, 0.8291468636016759, 0.7532819423146521, 0.4607820051738446], [0.4214489527178865, 0.6851159806421274, 0.8081843781255642, 0.7228823813300429, 0.4564345132706541], [0.416718107149619, 0.6640015866070562, 0.7897798422952509, 0.6931059488473945, 0.4450665156464463], [0.40715596280260036, 0.6555125787556826, 0.7798316788855305, 0.6578188700629384, 0.42478480921396033], [0.39619848052919304, 0.6585465599589765, 0.7788947275760021, 0.6293571061494678, 0.39465414977195634], [0.3912035261321508, 0.6614999199513123, 0.7788366475465609, 0.6270698619827239, 0.36296380593019656], [0.3956242523825869, 0.6570786900492824, 0.7697370793593877, 0.6490421051534454, 0.34780259572890637], [0.4030793612159957, 0.6523806179830649, 0.7508438354374081, 0.6747041354141574, 0.36252291038672163], [0.40601141116094236, 0.6633216758318818, 0.7414967571859911, 0.6892472090684088, 0.3987927081244384], [0.40693823875736573, 0.6937926451266252, 0.7653082851290591, 0.6898243655237428, 0.43005700381458667], [0.4131359699756592, 0.7225414764472994, 0.8137667169569183, 0.6827280477001492, 0.43741884676837683], [0.42387594310306564, 0.7269682995218059, 0.847816518117684, 0.6854134314392129, 0.4277288254821365], [0.43095959679030427, 0.7180112037865531, 0.8444891246201074, 0.7106921145018801, 0.4209039579124133], [0.428673261106272, 0.7264084353041683, 0.8200109865367351, 0.7447711372779944, 0.4261660870000248], [0.41782159036632016, 0.7545998670686296, 0.8058504192468934, 0.7615472249975048, 0.4374767790112443], [0.40357189023789114, 0.7704316159171682, 0.8247190890277812, 0.7558607139443287, 0.4449328064278921], [0.3922913343867633, 0.7520652212842742, 0.8821662335178655, 0.7468717514088976, 0.44267476748025436], [0.38784511340484107, 0.716513254355303, 0.9565170850518749, 0.7548883668073267, 0.4305589798783685], [0.3908518832998224, 0.6978539249745129, 1.0074344722949284, 0.7824687814069564, 0.4150994139207303], [0.4018430657615296, 0.7104941081735124, 1.0131861948194916, 0.8123979997823028, 0.4078682804254933], [0.4203672757767678, 0.7406257743263731, 0.9858457525542172, 0.8236614794364702, 0.41895253392113185], [0.4393717783354272, 0.7666012084797449, 0.946648459009212, 0.8108579597926688, 0.4487240815650963], [0.44645953270487015, 0.77659357620617, 0.9136161428649159, 0.7843815797200451, 0.48402274513335125], [0.43467276272249633, 0.7682887394787168, 0.9080969314486874, 0.7564859575781071, 0.5042673431613278], [0.40992119149911266, 0.7455076041289226, 0.9353040499625763, 0.733957770150903, 0.49637918538322995], [0.3857852764688653, 0.716599225841231, 0.9632511336361502, 0.7191501177687651, 0.46700457339616314], [0.3716227383726251, 0.6862762934707252, 0.953477791476861, 0.7127926512333074, 0.43847468849044446], [0.36619232177730426, 0.6532595486543726, 0.9029016573239712, 0.7151501521954924, 0.42892778440847734], [0.3615788071161285, 0.6219169355345218, 0.8360336915329344, 0.7217868799844247, 0.4367149153084677], [0.35181041512201655, 0.6033697570108174, 0.7771751551770167, 0.7229998400773285, 0.4472664314216418], [0.3386903945340837, 0.5986112380754979, 0.7427735299818029, 0.716737598419528, 0.45115495593557686], [0.3310468355129458, 0.5946992762361735, 0.7364075600541659, 0.7157615525145069, 0.4480725681621083], [0.3363024979758239, 0.5834505110878727, 0.7434112790167796, 0.7309858963155133, 0.43792176383852055], [0.35064001156207103, 0.5734441076951593, 0.747158327165071, 0.7534342890927077, 0.4202134771816324], [0.361436734951531, 0.578858622269038, 0.7475519702834756, 0.7612271087579439, 0.40160917190366596], [0.3629927763325109, 0.6010600020193225, 0.7526057210720394, 0.7415291379220044, 0.3926283363252001], [0.36496029641514327, 0.6258187357412319, 0.7638923104787205, 0.7035767713505027, 0.39446977506996966], [0.3800673650305942, 0.640397996932072, 0.7808506157639521, 0.6724371004144145, 0.3974308951574417], [0.4074616040977838, 0.6494726974358876, 0.8072765342861214, 0.6674759777612502, 0.3954962912654657], [0.43350022974441615, 0.6685030126316807, 0.8442136887062089, 0.6841994047124036, 0.3954400900658319], [0.446305800811443, 0.7029156429866436, 0.8853186448924231, 0.7009490548065866, 0.40669160640671986], [0.4445630608115837, 0.7404823164715439, 0.9239734962370743, 0.7055041496106417, 0.4276534098415957], [0.4334306833991931, 0.7673609516551769, 0.9538781513059236, 0.7093414876947817, 0.4481965020246117], [0.4176068801129747, 0.7853735732183516, 0.9622721939908665, 0.7309159341813248, 0.4622502062765422], [0.401076535075904, 0.8026868646520549, 0.9437158954646473, 0.7700422816173029, 0.4711380852143926], [0.3901531558534863, 0.8119796393012089, 0.9219189986949992, 0.8076245118433623, 0.4750636415474204], [0.3909793313262092, 0.7969624470395964, 0.9282710660357221, 0.8299145923295574, 0.4682532725404162], [0.40223807999773575, 0.7610783731946227, 0.9568695047582227, 0.8414902496615844, 0.4474145150660628], [0.41319947438719945, 0.7301442777626235, 0.9728215130794484, 0.8475877922937131, 0.4220682205083162], [0.411705448013594, 0.7229366269745793, 0.9604435499217886, 0.8366806506371748, 0.4088427670045057], [0.39508438743005053, 0.7308671662847978, 0.9304637646171858, 0.7997286834108748, 0.4131190820321131], [0.3740211898829641, 0.7277248561386099, 0.8916449810117286, 0.7580988545712167, 0.42082402783820316], [0.36512844214054807, 0.6959619568193476, 0.846855073590624, 0.7434329990261361, 0.41175767371149796], [0.3776197084969463, 0.6445712504410523, 0.805268905328737, 0.7521804515428338, 0.38238494699977854], [0.406346947819428, 0.5991867226200382, 0.7767091609319516, 0.7506721964665191, 0.35572440730008326], [0.4365505311238247, 0.5768821702208344, 0.7605714800535673, 0.7221450858864886, 0.3619513319511254], [0.4529873503255607, 0.5775344743668147, 0.7453676344143345, 0.6802152997849076, 0.403544731006221], [0.44799174250842955, 0.5913056127985363, 0.7168903422577857, 0.6449308052031746, 0.4492129986683587], [0.4284495092072581, 0.6021403907121343, 0.6750603107933913, 0.6296748859658653, 0.46971760035489], [0.41280737878569307, 0.5946372073403936, 0.6408094539032435, 0.6362745111646881, 0.46578264751746107], [0.41203369134056295, 0.5729217946588812, 0.6325056601995833, 0.647289150903965, 0.4522056021279409], [0.4154954983602169, 0.5658245245619464, 0.6422459553035929, 0.6431965065231834, 0.4332253357712906], [0.40472041347047333, 0.5984277445928219, 0.6505514072328447, 0.6304094527824431, 0.4073399524026241], [0.3785437797314575, 0.6583342675334543, 0.6572271073336069, 0.6284339633010159, 0.3819562678252439], [0.3559427403791091, 0.7038630420868419, 0.6829134738307232, 0.6382524648604017, 0.36847978791350056], [0.35594426196759266, 0.7123870127650964, 0.7390136532604984, 0.650123278101061, 0.3682598989811412], [0.38139067467695686, 0.7054290159390351, 0.8058200617452091, 0.667827201894639, 0.37255821344802753], [0.42022522275433905, 0.7156325222921842, 0.8521604214862588, 0.700334372497319, 0.37618754345614114], [0.4558666882726775, 0.749885527121736, 0.8727083392819093, 0.7436024380946642, 0.3858414287781733], [0.4758979149863551, 0.7978770576202374, 0.8862707244005603, 0.7855392566321886, 0.41042674390642625], [0.4765216486454338, 0.8501788947429938, 0.9002665912196415, 0.8143708981452256, 0.4440084361280441]]}
